Device Variability Analysis for Memristive Material Implication

Currently, memristor devices suffer from variability between devices and from cycle to cycle. In this work, we study the impact of device variations on memristive Material Implication (IMPLY). New constraints for different parameters and variables are analytically derived and compared to extensive simulation results, covering single gate and 1T1R crossbar structures. We show that a static analysis based on switching conditions is not sufficient for an overall assessment of robustness against device variability. Furthermore, we outline parameter ranges within which the IMPLY gate is predicted to produce correct output values. Our study shows that threshold voltage is the most critical parameter. This work helps scientists and engineers to understand the pitfalls of designing reliable IMPLY-based calculation units better and design them with more ease. Moreover, these analyses can be used to determine whether a certain memristor technology is suitable for implementation of IMPLY-based circuits and systems.

==> ArXiv_TNanoTech - Reliability Analysis of IMPLY Logic in ReRAM/data/init_states.csv <==
0.04625543307674217
0.9728566382716854
0.07178797071606446
0.08814107697550913
0.9361920295581461
0.9706703473080872
0.1369911468793275
0.8641688093410121
0.1105909436131202
0.9138479691750495
0.01210767873814893
0.1772935650305602
0.8478095008856353
0.1161426937370025
0.8417575373609663
0.9851843863456248
0.9927336178628259
0.9373164172009705
0.0109124253408456
0.1391415807440885
0.9759595460294938
0.05141485129695925
0.1812620546308299
0.02290040932298049
0.1355418956885825
0.9318097898533622
0.03200618217610921
0.8862132958780222
0.07026029008111158
0.02364408367167344
0.9764626354247009
0.9395381625508439
0.897425628723589
0.02881391862425919
0.9787915926162408
0.04843668240253108
0.9597419197127209
0.8875902713975345
0.9881231909533865
0.0493762027903802
0.03685895991957556
0.9093163588307391
0.1097075732849651
0.9511121196874686
0.8653453329067717
0.9812508310062185
0.1593210397170701
0.8466475099206268
0.9658668900001113
0.02622466011177244
0.9195456990174522
0.1351604168238348
0.94707813648038
0.9507923842456563
0.9518897373241418
0.8951683374387573
0.9653945042477259
0.02545739878953024
0.02965121927067658
0.9611124707101733
0.00296489703032551
0.05302144236043151
0.8545444394757133
0.9783853811914779
0.9695662386999292
0.7974848491952224
0.9937897108184455
0.9434783375850037
0.0002042009066334536
0.9225795711843456
0.08866170862606725
0.0218625426491906
0.008748158795789386
0.04313050466032411
0.9791904816975553
0.00943554664049869
0.9037889696533686
0.9173685315084865
0.9416356146346929
0.02921973995902962
0.9663775134986416
0.9864870428723007
0.0952071728310302
0.01667259979386099
0.01458846072642434
0.07916786536103053
0.9965312554704795
0.04649634348364534
0.08198726029782734
0.07369314435648772
0.007403313833713026
0.06263512137171519
0.9580838863993363
0.009296069915258288
0.9360203958224046
0.05606987623939737
0.1338879378635394
0.1041566950749925
0.06473686226939149
0.005827438776288444
0.9553597149292119
0.03898090683770364
0.9809182122400609
0.9367904296650243
0.9383991774398592
0.9522996416188129
0.9972388793211401
0.9486864164290717
0.9800193050287296
0.004612111266782299
0.08630564051555771
0.8835026349848516
0.8946079053854287
0.1359557802969411
0.04897950402512063
0.9620056048514003
0.1412938519038802
0.9302858762585227
0.046963201993295
0.1202189270746495
0.1017297795653551
0.04175433078745253
0.9366786430262541
0.01944105347221105
0.9326281725234237
0.9680947572922395
0.04578988327894801
0.1004150048661981
0.09285993005503046
0.989812515559342
0.08004131922919086
0.02478737856152649
0.1146960660200426
0.04934953908767559
0.05123437796776923
0.01516739981005736
0.9246412070943065
0.0384064109438592
0.9423871253380337
0.01421297221031536
0.06831517137384845
0.02264848455562549
0.929711519582165
0.9184539428346143
0.06321750137954699
0.987497112591629
0.8566308908983669
0.08114424679914488
0.01833468053674422
0.9696554131565889
0.9970087016890373
0.108370388732587
0.02774463954031887
0.07144585646764454
0.03457194651662904
0.1133533815820506
0.864748096525648
0.9857825457508211
0.9742368679345651
0.9109107534209655
0.9368670473786751
0.9905426721608565
0.9592755831697095
0.9592929572989111
0.9752488488953334
0.9808159061636074
0.01024129326975676
0.9637971918105619
0.05641436620455825
0.04832994028583049
0.03136480197528423
0.2112770273036489
0.9934699173334394
0.07839609660527157
0.08898346484693719
0.01480677511284195
0.9649398671062042
0.997745119309397
0.127877841924327
0.9997737237495875
0.009155168061697742
0.9542986281058321
0.05924431570318445
0.1010065187290915
0.9623121923495767
0.8475936612713861
0.0008954557163600291
0.9656245789369391
0.04913894368241994
0.07288525210148332
0.01846863984022424
0.8714185576492445
0.9244663907066171
0.04368120739818747
0.04185471101844283
0.01557901067334517
0.005544827988347855
0.9974159026689288
0.1125418220273478
0.9248474452751815
0.07940116194781902
0.1075695488932291
0.02795509187167281
0.9565870862555536
0.9380430548523038
0.9055317024092696
0.06862641913162731
0.9908928253595911
0.9555328683852057
0.9664281493649459
0.06922726279495893
0.06497219366438209
0.0380332816568824
0.01984609619841568
0.9948799390599457
0.9722524835781032
0.8924009278848585
0.9429437950161416
0.1166225290345455
0.04944348782947672
0.06504090342847527
0.9157604918550291
0.9540846142040185
0.1328341179919557
0.9936533512789861
0.9961039978185501
0.03112247711811788
0.09531049399687888
0.04338836970125277
0.05668391822925067
0.1367809412681289
0.04075843611252328
0.07747739358719131
0.9805537074296286
0.03252316083857329
0.005061805594622844
0.0475617729098307
0.05141589589497562
0.9039037058876163
0.05700842626732597
0.09222360744395816
0.9990538142679177
0.980602773560329
0.1268546080393681
0.9384268148243744
0.0446969752741127
0.9930973541030583
0.9919427195243766
0.9866521240438296
0.9666519183288049
0.8202417570089263
0.9831822104721218
0.9820095854697476
0.9253772813281884
0.05598670742384039
0.9010261338029344
0.8824561883077986
0.02718776570820332
0.146192110296768
0.9303217457000084
0.9984872181776967
0.9421672736918849
0.02591411463737703
0.9245565765077178
0.9636929099676598
0.9053341841858755
0.8745016203336483
0.9262157630210848
0.008229993252964977
0.05035627719220157
0.03774714901404543
0.03870557331583357
0.01579095767207092
0.05937278652457922
0.004005057444274713
0.9125544150952316
0.9860458495330837
0.03552946431773266
0.9611476327475464
0.9953117245787821
0.001727112074023958
0.9367183447878021
0.9777064878112209
0.1148234080624763
0.9839991473072759
0.03869403406399335
0.994923076837453
0.9325455115175268
0.0207742106838835
0.01937869605156263
0.09700788259265246
0.8915128966981912
0.03315661917457167
0.1228771452571915
0.02229883358972359
0.9432420668235237
0.1059456711482714
0.08842434273704368
0.9223898547711623
0.9701935563695682
0.08751943372578291
0.9903912380072988
0.1450727909563152
0.933730282507998
0.05846204080037989
0.8984042544051037
0.9343010445382288
0.999309055923713
0.140434414969468
0.004497518308554436
0.9543067670352972
0.1331713111164864
0.1242353232287085
0.9901025104118103
0.03951901188978479
0.05572495695755407
0.9283654153823886
0.9788522203021365
0.02541182503619935
0.938635934781501
0.9076957382900978
0.9981208244839949
0.1200157929560268
0.9682508227727229
0.0708909593354159
0.0692197517279354
0.8876636162076614
0.00133241190856946
0.0830889723147103
0.9703403664614975
0.1173411316716994
0.842497843625232
0.05923970209765732
0.08099920604316076
0.007557335164466375
0.9625337990953413
0.9351140907073191
0.1016889621508951
0.004701462472027639
0.1310617074559039
0.9845807649252558
0.9234097902449834
0.9723874232822909
0.9117607104810926
0.03011385363662808
0.9776304077994356
0.03592473722997514
0.9562504775376154
0.9627747699443333
0.9769610006517113
0.9198494889244336
0.1299517811892353
0.8834821511618897
0.007904481990307629
0.8371034476571884
0.940472203085435
0.9077698386822933
0.9948059202757179
0.01193578241388146
0.9333962231440072
0.9464311206119895
0.9739105426674671
0.05274250441627807
0.9712642110313175
0.7677391743305597
0.9558929936388277
0.0032374212477971
0.02185606427045015
0.9512879455106311
0.1186705885226773
0.963799931375636
0.8780206409698819
0.114552458978024
0.007483576660553705
0.9972344077691985
0.006739643854713293
0.05621357130776087
0.007140696919208568
0.1128471609079489
0.9049996962878495
0.06510077038141898
0.9826036338896579
0.957543351540393
0.9674893131489831
0.9541586189639835
0.9823230750559604
0.9582825705902102
0.08292032268481454
0.985094749480179
0.03424387821863862
0.06161812586445455
0.9275784816237419
0.05317260709993031
0.8618130002913362
0.8642556295444581
0.03604646427674372
0.1247787654266388
0.08968586422500018
0.884716785038142
0.9629576138418483
0.06025717707710108
0.917444611460206
0.9347643623601806
0.9156704856465524
0.02976210394911528
0.9450493652484394
0.05843022991039321
0.9183834005277025
0.9444248551426526
0.07007214655539759
0.9747137558137333
0.9342608423108003
0.9737425273003997
0.9628578957135471
0.04184316753946828
0.905851665280471
0.0022772284707265
0.9899430615616837
0.07063026285191172
0.004210029978730838
0.06085542114789699
0.001878027760251363
0.9214278881354876
0.871776231067438
0.1281003779782912
0.9495049498293598
0.8769718826067231
0.03947351370637428
0.08063946907525814
0.9876182233099565
0.008748415442920862
0.005383655486377117
0.9694578931655223
0.9117224316813997
0.9829780881020587
0.8988877419320964
0.9010724004178144
0.9967166922866983
0.9613813990592881
0.9781726184086381
0.912963722499328
0.9854597783225307
0.104900568188386
0.1481722718083775
0.9858003751424173
0.8484115351056667
0.1843330206417108
0.1715372502174783
0.9740278061066993
0.9400389791612125
0.06469364609721481
0.07677043806726715
0.91568407104118
0.9172676741808931
0.9611021663139031
0.9268801291872935
0.06242427393471349
0.10043525681906
0.9619909969308738
0.04531922311263008
0.02997883173048692
0.9572001066588844
0.05730516650588594
0.9550262844951977
0.8775577948490092
0.05991325310806172
0.01514138196374043
0.01221647723135638
0.01421748248177855
0.003265540585141424
0.9674484460296919
0.9681381897478234
0.8703802108102819
0.9015844336041456
0.9301564185959713
0.04657276603132785
0.08655465357547955
0.07821560853606084
0.9206745378692602
0.05882629344872063
0.9855400796615383
0.06100063089364807
0.002931503461514767
0.09932392504449501
0.02320656218176916
0.8963325699240056
0.07228849059480699
0.1893483258647661
0.9998330419204968
0.009017883632957207
0.8350240732197808
0.9979181759792254
0.1470639540301282
0.0653695105120635
0.9590560072514548
0.9546803140493452
0.01518211744357895
0.9882156644551112
0.1506730062600004
0.04061856329878517
0.9486232961483225
0.9355652909209522
0.0767114172269516
0.9398496889746504
0.8367931106069321
0.09289035245016825
0.2014641902597031
0.9262769679187851
0.8893155092018087
0.976530589022612
0.9972901055495431
0.928817331249643
0.9722395337112612
0.8130848775822679
0.009865575709204502
0.05736074128199858
0.9338197663205202
0.9393393017478117
0.9190496840273119
0.9768979748507896
0.03117122220044118
0.0315067679848727
0.9688020711015441
0.07672012256600674
0.8953240014953873
0.04837438629085143
0.006951714696382076
0.01282754100492773
0.9345472423940213
0.04155815810889602
0.03528983230326582
0.9219273892777208
0.9530581960245886
0.01237587297810031
0.8979340526948227
0.8949994694350462
0.07063040744539129
0.04427954529986991
0.9100160265580399
0.07312578651824782
0.02311955206502187
0.003707548134760631
0.9460765089616233
0.9494693280334219
0.02576600777825114
0.9763494195366709
0.031846438514966
0.05082373194143096
0.007630662944013334
0.1247461359034614
0.9648695947224519
0.02512814934037818
0.169681642493904
0.05034310629378862
0.8997044694883194
0.1111874646557911
0.05279056988844349
0.002965348498295736
0.0458758785741836
0.9701329757111231
0.005811197472802831
0.09666899013459322
0.09676663563894344
0.8942585654607045
0.9121656399507644
0.0004461487640517451
0.9645101235107667
0.8679605439079464
0.04086932292884367
0.9849854396991962
0.0667564087553951
0.9575347945642848
0.9288956238112542
0.0634235298004918
0.1885365393036826
0.06389061964193438
0.03022700466800437
0.05704689142821869
0.9239191511717333
0.8981839416738363
0.0244753112932528
0.01086092591855807
0.8420231242382655
0.1334571990171919
0.9622627094684344
0.0003630586648655854
0.00803311177552331
0.01982503047740792
0.09874296591315332
0.0128175810971957
0.03165433645326909
0.9703137483653713
0.9956233778885158
0.9237671194884322
0.03912555317568769
0.9436514687345284
0.02989142465249731
0.06378750712845148
0.9506268471098949
0.9140116280572945
0.02299953498966771
0.07208621221348023
0.0415538427571655
0.1023218437252288
0.04618300942148871
0.9184457724377428
0.9543731239291623
0.9362717848726211
0.9459115002387994
0.1256063734586857
0.9402269642280161
0.9140387222493305
0.006438786717594264
0.07844283592513267
0.9942287358697729
0.8836538324610693
0.02269663574985643
0.131291687383963
0.8246153348918116
0.9786422867044858
0.1407721566513891
0.9425005207225882
0.05137654361564738
0.9850098636153659
0.8835724614607725
0.9864023300228038
0.8955516599081405
0.8742966056167438
0.9530653015663105
0.09714582495948192
0.04328346133783815
0.981058531457353
0.04232052620747506
0.03148796424404197
0.02851965441131137
0.06055276584096049
0.8910155038046879
0.04629876535821583
0.965821280603144
0.979414317113878
0.9192136866466991
0.07773437302618952
0.8580684886302435
0.9567369203515416
0.9640751527876608
0.9572656712563863
0.08837451985150568
0.1217589256060085
0.0253877359339817
0.9766950207303586
0.03408133488286397
0.02084517625828909
0.1059105034436645
0.8474589957667853
0.01617562983355581
0.07585905215387544
0.0248000560789467
0.03543777001807918
0.8984516700089028
0.09367582688805255
0.8976543248630595
0.111916032925544
0.0441270957971019
0.01475903984876538
0.001258572601426237
0.04524542750791766
0.000349511124420992
0.05335338879691283
0.01392654904853916
0.9021872397185101
0.9692576778171831
0.06120711571524434
0.1069161068978396
0.03219629928960288
0.04552658628346835
0.06693234898418049
0.9806873179524845
0.9674849377420911
0.05743622258281311
0.08021129754886
0.03362475474125081
0.1172451459830809
0.09871589255934947
0.05001580034604197
0.9048874904190268
0.1568855248174265
0.06895271862059467
0.9864682932600578
0.01511425290392219
0.9540735323619253
0.887761485648426
0.9572787311495922
0.903550224823235
0.9692026680779987
0.0346438473412619
0.934481167126364
0.9556935361816965
0.8727299703646152
0.003174350486664257
0.2056535167248657
0.07204160140853158
0.9952142962661429
0.0142363203996582
0.06946200494709595
0.01126001978187586
0.9340427817372633
0.9055691182746374
0.9707608177596471
0.9560671315095078
0.9805631940541523
0.933964241253564
0.9980825487866242
0.1085613358007838
0.1257899247459798
0.1496162706641371
0.9439206499925408
0.04396939299613165
0.001903305966522885
0.9818361691894516
0.06471260127979486
0.02757236022050692
0.9566098468086787
0.9076027683275404
0.1445921589018089
0.08688681556144849
0.9333122916782272
0.9556549073566929
0.1208912274279554
0.12150597330267
0.0215832695554318
0.9722152258328949
0.05193584534387826
0.04999760102457052
0.02195788240285674
0.007607544348300853
0.007995276288486172
0.0818472998850664
0.2121696560685687
0.05078094954304806
0.9333712524338752
0.08204846939588264
0.9869326369147113
0.8741036229244221
0.1718500699708166
0.8650782496273065
0.1078299623312282
0.1145501232421798
0.07024924914071048
0.9199136069303714
0.9868963540335337
0.0007434518860282132
0.9856175073885586
0.9913842472043619
0.982814660392394
0.9812722315930456
0.9576909837170249
0.9251229465647195
0.9097393817381082
0.9785472688860499
0.1182558692812527
0.976623657901274
0.8663653986190835
0.05285419713990137
0.9855475765516277
0.0741822510228063
0.8404147597103909
0.9612051083515842
0.03978561499161049
0.1459591174563508
0.8705062735237681
0.9177037949995132
0.05936788319236309
0.8350141222109871
0.03287877526984741
0.98685643087636
0.04576180901345955
0.01686899836708572
0.937007142051195
0.04420732112047428
0.9516753285973384
0.9851172931814858
0.9998535738300053
0.9012758418874094
0.1088636239553991
0.09662336223106509
0.9585066134779827
0.03013160098940836
0.9698908326541373
0.01379969892466459
0.06221228525428107
0.8826114373348526
0.8884012466637973
0.8418412382137727
0.06612304827195273
0.0425042094526038
0.8826469087079882
0.1246040229877552
0.9464651096143334
0.9963530820034147
0.8761799582069723
0.03247406149776319
0.02942605493185661
0.8096327495822575
0.9866798568547074
0.02336004654800366
0.9800381812450638
0.8399094385442498
0.9999371114557404
0.9896876010661226
0.9938905230735587
0.09884835104079664
0.04852311805790285
0.9344490804443811
0.9717958705571073
0.9587601205739393
0.971048739659372
0.8889970880378104
0.9770936518601768
0.02618131285972824
0.05933038594407991
0.9559254285833413
0.02386717676798443
0.9504648860104516
0.925164485135479
0.01032052777238211
0.06834948687396684
0.1262733910254552
0.004570277309532188
0.02005808534314662
0.9226736592791268
0.9400868138764694
0.8638095736463616
0.05215443802759712
0.9073789099535728
0.01934935781118989
0.1291467534413191
0.8927050175369684
0.1206950999291985
0.07715476822205436
0.03695997192885018
0.8934273491078072
0.9640485020683579
0.9923261827070073
0.9272662408811132
0.9574631261895739
0.1304247244328252
0.09065530556117603
0.1391368059168943
0.06258186773982098
0.8925611844399113
0.04864567704093863
0.177104556727579
0.08072282593452729
0.985204296042229
0.9455541798728425
0.9518967575356789
0.9715184100670909
0.01064445208730396
0.9084649340487922
0.9479666853771902
0.1623951172591381
0.004596414419257973
0.02125782771382208
0.9503612943862391
0.0547858871863578
0.9233573547714133
0.04731918919683407
0.1053686467052093
0.8758703985609075
0.9770459733156136
0.770852436665524
0.03505800061403231
0.91531813223342
0.8274415776829138
0.006373500925392396
0.03130402884737652
0.9356302263665938
0.9473802463999773
0.9396186622530458
0.02908524026832549
0.01913081403361938
0.944724445796374
0.8806435388237763
0.05291493857799204
0.1040520698017948
0.8306684133543152
0.9588018025943218
0.09088026967673483
0.01002084553290387
0.9349587196013903
0.1242134616057727
0.9167707135230608
0.01589242954561438
0.9423929117404284
0.1382498455253267
0.8124784189779228
0.02480781938428079
0.9204345279574981
0.03046558929115157
0.8756382330390773
0.09609598420462792
0.05847324207370148
0.9877070938195792
0.06496600470492125
0.003983943655330096
0.9556029532899926
0.02387952603358655
0.9983754009286769
0.04051262008420631
0.1106095891443384
0.09345558347408991
0.1331508468105238
0.922290971550016
0.05331396970501715
0.9305565487204766
0.01762526092756808
0.05122758884719383
0.9949989921464603
0.8266752388647837
0.008492954010172337
0.0558271965448835
0.9598951862373867
0.855923326211844
0.01525219255156415
0.09817426009443937
0.8115381824037263
0.01519197909000776
0.9738357836250582
0.0919138218059913
0.9445878823731598
0.1526917655519883
0.977188148839848
0.04180783948819276
0.03762008130716726
0.9260733713087912
0.9791603694570622
0.9502096572779783
0.006348212522627678
0.8725069305650672
0.003952265547122631
0.8592690762995524
0.08944925420008078
0.8773795496844127
0.9307320945940633
0.9884239671743482
0.01029322559825941
0.9750578372643278
0.977267928505419
0.9967537906782222
0.9450800947837619
0.9244879948954736
0.9397625644514651
0.9950654683217641
0.8737386766667053
0.04261302830806484
0.09093668492450344
0.004196243890958915
0.9604504808638629
0.9288567596966228
0.05309700132305389
0.9837967288847499
0.9300325701838253
0.03115048025747912
0.8716919537691274
0.03578086660848121
0.01666253028763706
0.8602633574968025
0.9418878481028089
0.01451082513342165
0.1731681428361144
0.9016659608341102
0.03009904956021168
0.05209027478276252
0.08458994978432229
0.9568571573072836
0.9006487561647462
0.2449636387459099
0.943288487017456
0.9438982274620155
0.9706186033802198
0.02441140161827149
0.07854955836384407
0.0774340633445813
0.9620508856711847
0.7750759097213707
0.8959293073629103
0.172600008707148
0.993471300514232
0.9744193302424278
0.8842756313844415
0.973408241238607
0.9879087743354737
0.9224000304532121
0.1127634548234031
0.009893590083651716
0.03551815573953165
0.05370432502728784
0.03518719934844848
0.07320257311273594
0.05140377409096639
0.1148584327217336
0.872005836996824
0.1017118656613941
0.001807195371192142
0.02396954734835399
0.09801636886786884
0.9600059959721154
0.9365842839195637
0.06844379146724519
0.08414530572838963
0.9024775265659796
0.01694864855360925
0.004499163887325902
0.02281838232591604
0.02623306715164269
0.03655485588436182
0.8865920203337936
0.9372833534206075
0.1841651756939436
0.07814917488792662
0.9842116296374638
0.01668701578890092
0.9918501804750754
0.9765744855244998
0.8908059316564296
0.01656798879750098
0.9927580484921052
0.07816247525734464
0.9050335558318237
0.9832167783875663
0.1032723221707085
0.94548850325827
0.9787831092801146
0.9025299622574696
0.8525475803045084
0.006303851296443157
0.955810182585353
0.9158427309257847
0.07498037701605097
0.101671908274634
0.9509942459848417
0.9180215226905216
0.9894549765003949
0.04213314783833891
0.1265834951187521
0.9280987072749488
0.1030591877791932
0.0860642071662348
0.03585545118292571
0.05708694951652193
0.1169385125212788
0.9433181026331161
0.001252553503601519
0.04633957464746983
0.1094941329716013
0.06441366975515382
0.9641552609989872
0.8723681297624418
0.01511543611977327
0.9579274072131274
0.08336313908539258
0.1018067534361447
0.008111842545982633
0.09526157549960958
0.01030571001445577
0.07349880782517997
0.9115044225352944
0.01228323297385586
0.110642966492485
0.8633500634175291
0.894614802291072
0.8638085367024328
0.04538494479847203
0.9610190167451788
0.8850473257572349
0.09620540680211724
0.9901045127327803
0.06644298526658854
0.8944800829416786
0.9990705302610497
0.03808187623068192
0.08197551587632461
0.05701705214859314
0.9992961851855124
0.9492972781611815
0.09403858554277017
0.9845622741460511
0.02771021174662151
0.1199358891823183
0.09269055461055307
0.06026691078078861
0.8858487577970512
0.995841753454624
0.9270272495781426
0.8884075398109903
0.0716797478298228
0.7327182394717613
0.925650343324814
0.9798573422615025
0.1098077354111134
0.06092388144643974
0.06751830663245363
0.03199306701521819
0.9804416810338282
0.9867053649445525
0.07651200330303431
0.9743037331762961
0.07070046065661273
0.02047391142328997
0.9883156393135759
0.007628454146903497
0.001310125564176171
0.04788056955408129
0.95955213714412
0.100770582800478
0.9805459230593552
0.9067396187857178
0.9270615678427527
0.9615645266388376
0.08717266538509645
0.02248375460242613
0.8512416324893566
0.8981725711807659
0.9512408687207311
0.967478957490983
0.9781731030260121
0.9510847515223098
0.9940451220361831
0.05279436746831921
0.1314374824056855
0.05058410890864453
0.9877197647582568
0.07171113197294869
0.01282735787162833
0.9776666680256146
0.06816815205800562
0.1003823793919896
0.02758417250541903
0.0009958667615173177
0.9784167675992229
0.05795887654477773
0.07823695045714066
0.9506148820599566
0.06543573786919997
0.01279538791039635
0.06642474233255367
0.06699747151628853
0.9791971358438644
0.04696817414244734
0.9656478374641233
0.9941244052571381
0.896286245277705
0.9526767300138612
0.9905300354120907
0.9274873563605245
0.1018240777746296
0.8811018352346293
0.05017156617958594
0.1324919074279206
0.9357628836071847
0.04726899256045386
0.9293346645304768
0.9462483954933182
0.02630880699121854
0.0640344718339071
0.0658004985103372
0.0665006315342192
0.8778476888666993
0.05258967438221322
0.08318460604212209
0.03071082159436173
0.9311985084643352
0.06628992278081378
0.9568854025505581
0.9477007583650994
0.1032692030605854
0.04030288784857319
0.9943454783945833
0.1307436897044812
0.9890017460277899
0.009267473395120126
0.9228500185534909
0.07287738262876846
0.05797470681126927
0.0850442239368969
0.0266474173457603
0.06487677763283807
0.8292250992288686
0.1196911674837075
0.962352174655085
0.8260110555005322
0.9457235903933272
0.1197341717151581
0.01973622612370947
0.9096292327952057
0.9705022896078686
0.003429023743724472
0.9683312221887943
0.06069932447985111
0.0500092652549108
0.09117463677349083
0.9931844194254661
0.03669353371222695
0.05394082966036809
0.9179170604626891
0.9743868875914564
0.0165510957203537
0.0612323914789801
0.02888356291540202
0.01646040920190734
0.0286626721635836
0.9323801971668527
0.1195763787204192
0.9321876069922829
0.9001346427403912
0.8862224566818433
0.2384379246970775
0.9544611113398084
0.7615711402437606
0.0934639278737984
0.9748232034043787
0.03267327453893432
0.06487808789488167
0.8646776058837388
0.940607523078717
0.1589407849616358
0.04244115544814643
0.04763057382318449
0.04666448462103384
0.08500502698515387
0.9324688036372655
0.9560874388512111
0.9092817451816657
0.07094478119137108
0.9765720402003746
0.909204817099722
0.05755968192947364
0.09941303107457991
0.01125596080349153
0.9134682049288325
0.06260238582537418
0.002838626792178228
0.8915222649694986
0.00980932585021715
0.08562372712768065
0.9012918173656687
0.05450129434188638
0.02125166962928353
0.9587048372517201
0.02885509422145702
0.8090301325398368
0.04508661349032043
0.03229153958743115
0.8942858821854905
0.9726081799746412
0.9580233339199982
0.9773913511963143
0.05043099973464327
0.06396087947952818
0.1101296945053253
0.9357438264284879
0.9804376016283695
0.7325155070116199
0.09521968361521868
0.9338530485761004
0.04099453322931776
0.1196655198087677
0.9615571488053068
0.06021684574359707
0.8674625925012633
0.02470849790032569
0.06680925220545925
0.01346260033019066
0.9772136023126142
0.8582515909873175
0.9799099286926375
0.9383660845057925
0.9628976670308889
0.009502815429705656
0.1119664422858545
0.05291872329674494
0.1150044388657558
0.9835670830202287
0.03998809782183584
0.9741279977433758
0.9595733631038534
0.08134233701355352
0.951959670598396
0.1436828337530897
0.005647151604415082
0.1220180446235659
0.8251166028453283
0.912217275058914
0.1005773968033881
0.9661936699909393
0.021820498464555
0.9671135395899525
0.1844456530478671
0.9794360571217555
0.0219477070434975
0.09479147173600792
0.8907358973129785
0.13369533489451
0.02614791803900894
0.9147671697026625
0.02598330983607327
0.09029665640543508
0.971093338311929
0.05607655301162656
0.009100381142239176
0.06855309899064514
0.002637050762396879
0.1435781691706176
0.9955334413656927
0.895695851819071
0.9826018536778511
0.01681428530427565
0.1558075387722384
0.9460235473596186
0.9959019172875445
0.0841903182162101
0.9721517504931748
0.05617606449347132
0.05249206982959281
0.02423248908959874
0.09291019875545697
0.08239217915737543
0.951220118999076
0.9963885534329674
0.9864595986656381
0.977407111159621
0.01699287939821963
0.997633824977855
0.9460465520205695
0.961160791871647
0.00229544664503702
0.9832101076095469
0.05394417300475212
0.8840115708364508
0.9904132069382171
0.04735200191905162
0.8468613342815352
0.07029433552582003
0.005453298905758417
0.9847225657186226
0.9655034903136678
0.9755262051948024
0.8117918220642857
0.9864209860773016
0.08182341782114097
0.1197848344252081
0.104367228021398
0.07064860860766559
0.8969820813117604
0.8939931007168516
0.01706614609631526
0.9223119557980379
0.980017168409522
0.9612019070890068
0.9443219429785741
0.9954795649571305
0.03038930142214651
0.8698365467751497
0.8683111447401315
0.08444128917557647
0.9652674661330238
0.9389447198634656
0.1456082174954619
0.9171645247908017
0.04426658221927817
0.9799067439727634
0.1308383825715089
0.9459782874011926
0.116077690986486
0.0978643222982714
0.9150490505092004
0.02949252734583916
0.02995252565012132
0.1096411441201235
0.03191509084732424
0.1609840981322445
0.9019474692330985
0.9100955374210697
0.9232553507874024
0.9540126362293099
0.9070387084419047
0.8299193303983851
0.03095821968979709
0.8973562751480318
0.9842287044866982
0.002830822260513201
0.9525048092277455
0.9905622980341505
0.9579164354496547
0.8345078183560256
0.8360963755907488
0.08401485307101952
0.9833199958086475
0.07704153941515114
0.05493275885200471
0.07228347840073317
0.06753269607011897
0.1044823724006402
0.02107025335610814
0.07261989651653973
0.9803180541814497
0.04554521053324967
0.9616917742784904
0.9683242200235117
0.02110471135696584
0.09327388865104215
0.08483143867456554
0.1074357300565001
0.01315538102476694
0.9683639125886424
0.05157835180835554
0.9516108390978893
0.9804069968822863
0.9391469705174438
0.961022793295773
0.000202835124116746
0.7711996705007387
0.02723502161039847
0.07695905184900825
0.07096701878843463
0.9151210834277445
0.05434762723165212
0.006786911487491581
0.9190118467835169
0.02452818234749924
0.8770979477189775
0.8439260905076991
0.9543483021376084
0.9570451088645023
0.9049728456420177
0.02047182411105242
0.0238318160236873
0.9565277398589939
0.03938605305924361
0.9608388415262168
0.8949452090737422
0.9979139935588115
0.9797077392722219
0.007666933915104152
0.9278691123992623
0.9143224557696171
0.8995297473784238
0.05508581060411842
0.9894728636638973
0.007286595698983945
0.05034293571449097
0.9784714230768788
0.07709604285788146
0.00963434760818459
0.8583344388838672
0.9810689321940688
0.01794008950986062
0.9266909657446019
0.01884968841213384
0.8707413367561754
0.9850015566632172
0.009520215936222477
0.9865586859898656
0.9232782647696788
0.045642337699159
0.09709066061784974
0.06041807295993477
0.09369722086163079
0.08974447062265242
0.9143471169221437
0.9483309730971623
0.04807639868446918
0.9585657788812698
0.05478373438990415
0.9295691828640951
0.02500323159634653
0.8526864731461368
0.8758080655566874
0.974793644387214
0.07577902953714163
0.9812360551761682
0.9472019530082975
0.9055146251825146
0.1220354280343826
0.9747119917510597
0.05408862864674187
0.8955189407388775
0.8711528409753477
0.9457165691814484
0.008955938046819658
0.003791656252631223
0.03555374863307464
0.142568778898355
0.06886255276201234
0.02826747575916643
0.968417787170404
0.06531904841438474
0.9971110896705364
0.02978975260732132
0.9450491355756403
0.0833437475484679
0.1437005372235965
0.02764189954991941
0.9826415587386751
0.9670202760765324
0.9506275090828304
0.9849883245749571
0.02095944357879185
0.9232992171160042
0.9489096169039191
0.8674572622785979
0.8069677108765423
0.9149786043788652
0.9266605831751005
0.9822701786702898
0.8381906403229692
0.9405580177012683
0.9629273663436066
0.8830595274912373
0.9178274038433848
0.005826463080683534
0.868446391096249
0.8845825230704135
0.9277146439945243
0.9419306478256115
0.06318093927933859
0.07991086387060524
0.1497037095996577
0.9503516131377093
0.9843858724384577
0.9307337511369383
0.0889004613986236
0.9223948623418116
0.02101272463013354
0.8983811882693284
0.9723442516174144
0.9716728806439476
0.03367491932929886
0.02678180899200125
0.09179753972070026
0.01273522844115837
0.9536387360644818
0.9561057650746387
0.9764164577318674
0.07642118813166164
0.9306332210727928
0.1232140411424085
0.00520828070570059
0.9105505551966231
0.8673250781209563
0.9967131388726219
0.9294658149916841
0.1409259526954652
0.9101875946842403
0.1301252700012389
0.9281057463866105
0.03665548239096138
0.09554070836472775
0.9199874140487647
0.1389064275192238
0.0154552918167822
0.901336089776775
0.002735972191916912
0.9756003962374253
0.9825111293632268
0.1098617750403648
0.06092199711803303
0.9230744513282025
0.06299166080339083
0.02116302576531395
0.8797368372945115
0.8444910601021238
0.9740743813380993
0.8316219721585814
0.05845254551874417
0.0156013566055104
0.06295607210209594
0.1273636878033815
0.920284680463709
0.9935202399236841
0.974087626925941
0.007506128059342476
0.8907935401889148
0.0392054908552708
0.08250106145353252
0.06169488554181364
0.04153897634975265
0.01120573687485006
0.955633978287334
0.9533843578629387
0.8784300808038661
0.9697159948816622
0.8850175599399006
0.9626945607793119
0.9857231158087566
0.9477138594165728
0.1833811787769302
0.9072313957321596
0.9367278400188739
0.9690520547389705
0.07561854660038028
0.1021489862862286
0.009261211972331032
0.9183550499985752
0.9341590935601444
0.9987108432598939
0.1230902178007759
0.001639209668582894
0.9264378465488005
0.007682057924372583
0.8696436775962202
0.8126319620995547
0.08437636864122633
0.04583111749401189
0.07618313044552526
0.889441685421891
0.1501490171812176
0.00171040654941576
0.877139361896983
0.9575254305067551
0.9553538394009092
0.8839598302080768
0.0465232838458265
0.09488632593211646
0.9061146258922147
0.9890262589874188
0.9590998858326553
0.005567957170276318
0.108427426141388
0.005392962189719011
0.2246824429842085
0.9682801329429002
0.9064887501552976
0.0570045186738649
0.9126916954993615
0.06082830776897142
0.03680787702508229
0.0009580346620012237
0.914681063086327
0.03740959573468737
0.00246824586294799
0.9260844967557439
0.001912702533852942
0.9630011786999169
0.9936207805780086
0.8825971403312819
0.9849368972202528
0.03467387628028185
0.0267674415351259
0.05420334533574158
0.07927589243169078
0.8641989289952228
0.007148315635482142
0.1270560833815955
0.9767591739367913
0.1191683091408181
0.90773646142889
0.8718013516628358
0.99819774222752
0.0355916562461544
0.09540560279287627
0.02440566833553253
0.9071805757355389
0.03683528247869713
0.9723428556243215
0.01035147542808283
0.00112426681592811
0.1441668892717154
0.9219526906336603
0.04816173709313442
0.00339974141432477
0.03794449402578842
0.02847471350073251
0.9333740941438501
0.9762395386105409
0.8746696301366319
0.1028893227374093
0.02988085830857538
0.03312323470610662
0.06171322960345292
0.9914368104148412
0.9876106786817398
0.9901411028584823
0.9482473387101463
0.9635876927158363
0.9831544797970253
0.9757963205342169
0.9612339953166296
0.02842686548971462
0.8929847312727135
0.9754865198132388
0.02312172479484664
0.0785874354550175
0.9706940066460191
0.0237731299085756
0.006679624462260799
0.9025416561168742
0.08878714509324852
0.9775296580330038
0.1862261963308116
0.1081418418524724
0.9287049050250087
0.01886285304668601
0.00762927107393309
0.9460766708428002
0.006199399180593674
0.02299097395819989
0.8955332330413219
0.02388542928252914
0.9435794433253264
0.001650109126182711
0.1486458907758686
0.1068766366249878
0.1941882412507997
0.9964335651906012
0.9253912427205533
0.9376612568423999
0.124975009717765
0.9346069553423056
0.03270351172389679
0.9281715815359832
0.1143317530108472
0.9513107055699563
0.9952378579072456
0.8257087039937272
0.9707834151881884
0.9666376498036614
0.8379183924772257
0.998882929516571
0.006982457571104212
0.03424450383497427
0.9382616602261725
0.9627085213337588
0.00144496744130339
0.9398940807288719
0.9825250353614172
0.03752174890390272
0.04471701690924156
0.0167031199757613
0.9678711612597425
0.1569749267567459
0.1278927220998926
0.9642531549174003
0.957059829436708
0.0803805438508953
0.9977502980357702
0.8966197585014533
0.02520496592517609
0.9198640018288375
0.003413526289900984
0.1546447977059488
0.1104978131891865
0.9349648833433213
0.9830988566385439
0.05509275955437829
0.0311468682127728
0.8848629763437744
0.962358358065264
0.1800789752024607
0.9566325611731245
0.9166209187535006
0.9700762375279125
0.9875851029243607
0.07634174553892556
0.007288203105436556
0.9965531182660152
0.06993311498405229
0.004094999254653561
0.8792360762271527
0.06763665508024358
0.961253149755972
0.9485048913587127
0.9568991114093993
0.9184478768848208
0.9250168665373685
0.9379134251753047
0.9452519757145874
0.8600285910927246
0.05638317417385229
0.8548768479440253
0.03932599978892486
0.003312022075029171
0.9365300672387552
0.9478250406365025
0.0439256794860065
0.9596349754085333
0.09330159061980366
0.09739482167995346
0.9453974198169037
0.9690686708552425
0.9782663506908988
0.0666324647781657
0.9921206882184718
0.07158552890551345
0.0620030184778592
0.09391964788533803
0.07295457309124344
0.8819956189256157
0.1318273067834582
0.06925912271112006
0.2161996363105228
0.8360504527094273
0.115642118598544
0.06530623789733243
0.006240832706675056
0.9462846706397978
0.8779841806725341
0.1510072876279572
0.9313904683033777
0.982728175090769
0.942487854535545
0.09728851272363886
0.1292427142884351
0.9188824619370923
0.003193418889244569
0.871431151829206
0.04017597902403914
0.03898921568113772
0.9906770640606677
0.01956711539628083
0.9858706713902096
0.9677788370032696
0.02766304182036211
0.06242722643810073
0.04210825999874869
0.8349189540335045
0.9452418818465154
0.9938410891124131
0.910147120340891
0.06661704129769333
0.02099048390025907
0.9719124902646151
0.07645842499995603
0.9592691640236898
0.004230523708238355
0.1397663934266151
0.9833153249764541
0.007099782508917894
0.05342826345717133
0.00327582588369412
0.04178405612485606
0.9625826079711236
0.03792394769070457
0.1151865527020072
0.08442466649499959
0.7358706512481367
0.03466840215333826
0.9725047620427285
0.07424132432530658
0.08840213091318357
0.02849601109780269
0.968322126957448
0.06869807621046825
0.9490599427706317
0.1263617021674988
0.8248831026637715
0.01730368814597187
0.9872201893422786
0.1174558517981106
0.05828542409987857
0.9854488277385411
0.1628612146143991
0.8750663753102185
0.9338519330673387
0.932080082255159
0.9292473792863881
0.1661951174591917
0.06518126525093253
0.9604166126304783
0.9409625919310505
0.9981246096838289
0.9856658827370806
0.9945428685380896
0.9477388686104823
0.1215289091849709
0.08218966944987786
0.880823707196021
0.8963906582409136
0.8857986716162403
0.8907669312892484
0.9894636676374476
0.009709309167068452
0.9283866604829991
0.972905832800552
0.005044349323854957
0.05126928401281056
0.01057420742802911
0.08195023788785466
0.04535826511293257
0.0205367872637942
0.8298146736683805
0.04098890864769115
0.9495643743004176
0.9319424427102273
0.9754718610322739
0.9451702566768143
0.03136907324033528
0.1328249329871624
0.9209422282693209
0.9386693118325297
0.004463834222810522
0.01745485643796879
0.9718463789553825
0.928322397346317
0.0759870006523694
0.00204293053247105
0.1099006913174247
0.03701110978732208
0.07116993586004716
0.9744650432593802
0.02290809383204442
0.1722106594959948
0.02083996882862169
0.06113552695345516
0.9906134321084034
1.122152296226132e-05
0.897743453936716
0.9556805246149652
0.09122214100211042
0.01550557046879551
0.9451738610525939
0.9818774932062966
0.008370216265886835
0.9790578550138368
0.8305382124435944
0.04779940651126836
0.03017129759064416
0.07680021318513522
0.8814079338350407
0.09235120307867842
0.7984522281652657
0.9358867642146504
0.9968809732438835
0.09018121151818001
0.04966842637163348
0.02919283667361305
0.9783853350493742
0.98770210879673
0.9567452407228572
0.9149330346380691
0.1502169851118015
0.9555503459967366
0.03710289201010412
0.1503637759663232
0.9563226976686575
0.06003559888147939
0.0495761591761653
0.9784977504672779
0.8912243800922038
0.9518920768425554
0.9863133150843896
0.1148818892542248
0.02351322562657522
0.881926281272514
0.9256575744950364
0.9389919113609795
0.9283321444814356
0.1485503308239495
0.9731579054502352
0.9262769614625787
0.1120513687198363
0.05326313126047382
0.01703235414806249
0.05234813260734479
0.08588702151913838
0.106862708033974
0.05988084107146695
0.03140449591125621
0.06277479922216438
0.0986886512577693
0.1115142847496557
0.9485971171794472
0.03814726789908272
0.005948530167563433
0.7628249245726453
0.1124764566302797
0.07711406035441988
0.957814927035878
0.9232018778278013
0.06685556439974091
0.0926100722598888
0.03456299030707602
0.9505646627411708
0.08936032921121818
0.1492764432397198
0.01228359372209288
0.9768362905613257
0.8092499190755815
0.8527166658741868
0.04972772909432956
0.1143425518696974
0.9700224862606198
0.06537030208957487
0.009746798406086162
0.900479780656869
0.8847084488797073
0.9511423934210127
0.05662260004634748
0.9024910861272488
0.9831930255740311
0.8976290667818874
0.0034249554674698
0.02279202042482668
0.02439753637237583
0.9406192294215996
0.09475634143161607
0.01943032724330197
0.9759962634953004
0.9796614395458616
0.9701674286159858
0.00916709819111091
0.9425989552967816
0.9121242203590877
0.9461066018522806
0.9548354507440385
0.9834233373766064
0.03976553644015517
0.9813769496107465
0.007364104854379089
0.05567081491744143
0.01763026501771109
0.9914634282166204
0.07361743131136386
0.90499077680958
0.8804911845491106
0.9641276184790085
0.004231458076082028
0.9405414972354474
0.1030095859445437
0.02355717534858786
0.08340494817681865
0.9917706889416491
0.1143984745416385
0.05949365361014285
0.9154862545785989
0.8253519439085957
0.01345425627777569
0.9169794210378122
0.052835220488225
0.09843532723700749
0.8425577432238726
0.9446289434283414
0.01142699089524665
0.9858441748676189
0.08928237061479198
0.02100931575550581
0.03068624574876328
0.002446954067765903
0.01490811544407725
0.02169989673234399
0.06711419183379294
0.02730445623400126
0.06487123702473896
0.1483576551194911
0.9858261113734138
0.9337786347264709
0.876284273737427
0.05272027800568847
0.9347982234645691
0.007729386816131678
0.9869159963454066
0.9653545408792894
0.9083018397181728
0.09709736978950062
0.06215749235601077
0.08238392977752663
0.9921062671379656
0.00720405839034661
0.09976936548002643
0.9545754530026272
0.9494971407829953
0.006496699396832128
0.02562211573265955
0.9461630491543954
0.006835023070333447
0.9983935881928191
0.007120908532705516
0.1276521468150257
0.06229262469138704
0.9851366259850896
0.923270338328533
0.889462278210692
0.9148577105579809
0.9565898391519914
0.851872232582127
0.9834423747116801
0.0134063943746839
0.9500263201191297
0.9779356025216068
0.2182580153594997
0.9184130803135818
0.9227396599377121
0.8810044347701941
0.9481368108016015
0.01128524629801963
0.8874699481881407
0.02301044954959286
0.9653029233591089
0.976873190442717
0.03213901297977494
0.07321208607777517
0.08756277914723168
0.9693682787340894
0.9218075634245815
0.01049725682652394
0.9631979919538344
0.001205992189364048
0.9387064011205348
0.02215411027952916
0.9021524981354161
0.9220289329924449
0.972370990850118
0.002866589106976875
0.896668924805715
0.08836368626997677
0.8866131084913234
0.08392572485155714
0.02892102031833684
0.9628479330296404
0.06041453999777081
0.9232059501003446
0.9933431862588971
0.01710277771503413
0.9253114669748779
0.1457795733685677
0.1153023089786731
0.9782878106120549
0.8894447176283587
0.9615956841492743
0.9676543080495574
0.06563951607014124
0.9854598591720433
0.06013171004277718
0.01463378092048609
0.02894510510758508
0.9947089478785766
0.9565131048042647
0.9640957058911608
0.008255890633013884
0.01585301782580329
0.9184731776123767
0.9964940939399536
0.9489094807040006
0.1338190624822859
0.07379636417458475
0.9621262307726792
0.97405272973865
0.9550127184693066
0.02131407256274073
0.9717059955957749
0.04246835337363417
0.05245525089700172
0.05702368225132599
0.1011763172262537
0.01403748572669512
0.1804729438273454
0.01451209635697109
0.9615353282604743
0.8207735679723528
0.0905703367680107
0.9372990444062895
0.1088436026397319
0.9517238232742942
0.1737959862142043
0.1382917658170371
0.08470107733771495
0.09579418055223742
0.02958820989012208
0.9953803428469213
0.9943217995642041
0.9877383650928883
0.05337605686556243
0.9672288841410945
0.01814222021717171
0.06817432668311475
0.9234098229900887
0.895194414780241
0.9951481190201822
0.9673298929440054
0.06513712138485236
0.9717405795044056
0.03385990832651048
0.8642793169909152
0.9988172037666168
0.7765473374441345
0.003097121108226995
0.9695969771901701
0.1157733714025658
0.05696343134893295
0.1432618091521052
0.9551195534232878
0.09443675511207257
0.9637711317730402
0.9583145621223363
0.00204603600136031
0.9922263032464996
0.9323250332794923
0.9108229823128589
0.02294342678384916
0.06957780775614131
0.8888906351602704
0.02736154534259424
0.01555887091965596
0.8879967652758822
0.9885100601583253
0.9320561239224827
0.02616874232013678
0.03427022302144426
0.9841256770550054
0.08756973644107002
0.01475638141027206
0.01420547868051901
0.9889041373051314
0.8766154508972454
0.1095491425405738
0.03778099743536917
0.004320157076910912
0.02654514061896031
0.7580673975502666
0.1136578921170825
0.8686690569465714
0.08106980853145739
0.9384335177869737
0.03388434509981934
0.07936303996489995
0.8733966694216314
0.9418684578015759
0.05983532278568612
0.2179521918005777
0.8679012426649798
0.9185277967692381
0.08897029934598351
0.9439461721177629
0.09421985165999922
0.0882871692381371
0.1134460551015165
0.9937214013471286
0.9882574119845545
0.007469214540866883
0.03701140282607199
0.06615641973445659
0.0009690603767810881
0.9156755364382057
0.9866314472684697
0.9272057725709577
0.02113429621810969
0.08223628769057102
0.002213584649333585
0.1645285667092015
0.9737525231470523
0.1432291792618878
0.9505111255614265
0.0952752757398592
0.9015575241323674
0.911206159317714
0.9880350109129076
0.9132634296037228
0.0534481161931324
0.8066549414089818
0.895133122194053
0.8960935653369568
0.9810401434970678
0.072686620141599
0.9705939154717305
0.9985650061552264
0.9456584615192476
0.9960576949535425
0.08157238826840094
0.9047122990019073
0.9406215823335834
0.9717193527418667
0.9686167756648397
0.1054425890725456
0.8916182617028183
0.02378864072442546
0.110496500294506
0.9943729725000494
0.1031015666780837
0.07392564026634889
0.820313366339342
0.8975664647935354
0.02561598227805722
0.001629503180006598
0.9773362674641439
0.8725954972142922
0.01574882685035011
0.8907608050943282
0.8888452393103616
0.0837154735991488
0.008359090592481744
0.9778242166516955
0.0540015713390377
0.8686587540288703
0.02010530251597983
0.05804655683312757
0.02512075224193321
0.9545773333013209
0.06680553781602928
0.9393428519955074
0.9592648698969024
0.1105499326216349
0.02009946625518192
0.06980616967968964
0.9623569441834053
0.06763464797919133
0.8632680444462401
0.898434037562843
0.9574097362096652
0.05531662000792266
0.1125566603547924
0.9896476180961005
0.8710296739362374
0.0690448868746387
0.04871705406493958
0.09619052811358834
0.03050336624449256
0.9964412880670284
0.003101519270719205
0.01300404556302677
0.9864061367746744
0.9690900270751432
0.9977235989783008
0.04517368119903033
0.1205306073343753
0.02086601745730723
0.9332617409152217
0.8763604501097115
0.02876899319265311
0.9165819713242576
0.04174360406187481
0.01718294615618298
0.08765298788829111
0.9019939346817764
0.03066672574467071
0.1136577744398251
0.8396932604244844
0.9523552502990377
0.0211403728131458
0.007144300524735703
0.003841924030854985
0.9115072955398305
0.9823150079731104
0.972635245282521
0.9765332971811028
0.0492081641607965
0.9100584817105257
0.1599036256158943
0.8852159825549917
0.9500202956200174
0.8454891725699336
0.009880428912791835
0.0708215230629994
0.9594694034654678
0.05193430560771505
0.9585035990764947
0.01530145833091168
0.8588712854409546
0.1305668656466796
0.1451931142956845
0.03956050741536032
0.907876519480784
0.9402830031482005
0.9966669713258334
0.003121040079863613
0.127823911525294
0.06680863361189034
0.9774575845679417
0.1217785637934243
0.939955649233606
0.0905455932129057
0.8969917678798318
0.03796354027598312
0.02057254649985178
0.9337971134676984
0.003415266136386773
0.0611574092368728
0.881329045513093
0.1773317182499374
0.1004248995618281
0.9799017177870765
0.9874314267254868
0.9854492042830283
0.06180966899746909
0.9623330964374097
0.9168846488146405
0.1664750997499934
0.07864721967371076
0.919745911348982
0.05357981818786579
0.9419331093285641
0.03485996289013757
0.03353673639382354
0.0977897627004105
0.9959420414422246
0.03634205588467935
0.878403639713573
0.01677099398392487
0.8325289553782647
0.062445306596779
0.9414414137160719
0.9772887341560859
0.08809011349034192
0.008729518729258933
0.9230871067694586
0.05922794130287079
0.9698563823952789
0.02742032210123104
0.06537628977000051
0.1315481258986523
0.8984401082216971
0.9888589756598276
0.1361296936356969
0.8884209192242071
0.08809784624697371
0.9679632593992491
0.1325509693244495
0.04172936093243263
0.9090713247821848
0.04677851169546163
0.9619246556842985
0.0177897488281724
0.9387537478097321
0.2470169731294981
0.047342165829266
0.8895435696798699
0.9995986827159007
0.9715002010060866
0.0792259181250581
0.8424753894487416
0.9821793515277847
0.087430649614083
0.1496693340804967
0.09343847718583796
0.9877839712660071
0.9764018277577586
0.9416517833320094
0.06014034615283809
0.9906766431502627
0.9617812266871569
0.07587105267460201
0.08329765570391627
0.03067203469449784
0.9744597219561503
0.03617689250145401
0.9645124736658741
0.1168165445106947
0.0944741539651393
0.9950510208080231
0.9580082275686684
0.8930163785732075
0.06549127627663733
0.1048962891061222
0.07714391512841066
0.9905165105768721
0.06324053190167953
0.03426471432633645
0.0002078887719879651
0.05925149291812731
0.9566522314149158
0.9962232995699528
0.007540137484766217
0.9528316785859627
0.9701614670166281
0.03716393913684055
0.02618622056267422
0.005197656442696961
0.8830658125235414
0.0781305170931015
0.02295489836891164
0.06305435713516727
0.9513386014072813
0.0716604407269976
0.9988276957784579
0.8890511985014496
0.9833105766980125
0.996694558648218
0.03376232864452634
0.9927918297932283
0.9699856065078738
0.05461986105750235
0.1183406340301235
0.01414039686545749
0.1118787024899648
0.9446863734629874
0.08999351568997138
0.03690224960727943
0.0575353652325831
0.8789848133802092
0.9846735093811694
0.7741327914799191
0.08676411250617998
0.003582709055614286
0.9971003915220291
0.0666731951377521
0.0891755573315857
0.149377835807383
0.0395609441302741
0.0900009676585789
0.01337047962395367
0.9957440060821499
0.05911082851567494
0.901651549547589
0.06387932142492737
0.08494285321102252
0.04186111952616247
0.0144449229507701
0.02252807164802281
0.8459451019471826
0.1588809749794617
0.9112106209139632
0.9759797816612445
0.04469058363881965
0.9726286927086938
0.135420959159368
0.0694614749473141
0.06129634853554516
0.9204487638094125
0.9306012093865449
0.9369369742290861
0.9879051493770251
0.1085233061047572
0.969717698203083
0.0912488303226743
0.9128793567355389
0.9669100370483222
0.9902000480605094
0.9224525610694181
0.006169207516299402
0.9071706720136746
0.9549195921779707
0.04763457524492497
0.9751888740935913
0.9003987903778784
0.928971406178959
0.9179653489437958
0.9701417716060129
0.9852222150188381
0.947861154260403
0.9185804618682147
0.139551130718859
0.9548205554674067
0.9558012205831932
0.1615917189462112
0.9153308263601584
0.9624343989482174
0.943513227873607
0.971068272010138
0.05067128851502609
0.9236148074636648
0.09175666018264929
0.9016199291024313
0.9966019443628602
0.01898212094926307
0.9972480795082966
0.9378180532915227
0.9877766863288219
0.00806123051038812
0.8606085167960192
0.9953695423849673
0.9626458385069684
0.9506189934545491
0.8492658171512848
0.9786942976009536
0.9883012140582188
0.1129000209344831
0.03332357144450214
0.001755234074747269
0.05359217413091484
0.02875140515021477
0.09304831511478576
0.9472096203169226
0.09572601079671932
0.9065520074877258
0.9159974793050231
0.01722764087044116
0.9035434616187945
0.9262636580080406
0.9477198622161442
0.1665412697228087
0.02034081370039007
0.0798328225281032
0.1072757148493072
0.8745284713149227
0.03879924661704658
0.8909838008551358
0.1345717571728182
0.0433208927336657
0.02939018675996717
0.05975751362201794
0.03816680051863608
0.9203026387668649
0.9706446863522072
0.9182351460200342
0.9609802889094781
0.04288596734672614
0.9971002478008569
0.9916590052874843
0.04653620084310203
0.9007976519469204
0.0597469391089537
0.9786678617137092
0.0420004772710685
0.1452228779642723
0.1311654055411477
0.9604812109555929
0.9569991873300859
0.03180435206453638
0.8894976035176729
0.0518811282492114
0.9779478775003999
0.0442928132413558
0.9233986639315473
0.915270794094209
0.04290596815133223
0.9729782298168979
0.9429093452021112
0.9723194286041155
0.8424168490679336
0.8436793877709882
0.9758497010424222
0.9871945431010972
0.1351569932723681
0.9650663747673888
0.00754139409493654
0.01577316194111413
0.840677963672669
0.9108149269791632
0.03688810360898259
0.07120687775239053
0.9991829776572789
0.968003610911026
0.9261100144736922
0.07610570737638782
0.03657808564173935
0.8889410874554213
0.9450889845135948
0.9928388550595594
0.8996701696921161
0.8977112583100048
0.06564770504107084
0.9247423899121087
0.03412393844637425
0.9772936941314421
0.07953021957896042
0.9818118174798846
0.1536243765284639
0.8739989105855652
0.9011518772221437
0.04512353918383009
0.8719034127362859
0.9708991568201564
0.0064374210764435
0.06088538626379533
0.9705389904687308
0.9712810297069593
0.0815424728467992
0.8956740902924989
0.8700771639611975
0.04521745427325407
0.07062878413753977
0.9377724508527898
0.07344301808108387
0.004650478229414143
0.9289085461255243
0.9506881029513113
0.9191991789036495
0.134992863284007
0.05053678025919209
0.8939452125016155
0.7910445418813707
0.9573140580398558
0.9809780551662016
0.9412512290258922
0.04474348344609318
0.9670096925059218
0.04332890054076511
0.9561694775871785
0.907080145782203
0.1023465839656901
0.01893671801742201
0.002755267266420556
0.8955342724668943
0.7675400088622404
0.06718591713560496
0.01259576948350459
0.1129516675223645
0.9864455568024609
0.9478701987678289
0.1203381878699951
0.003761998091165813
0.02921887481523635
0.03733637207298671
0.899667996992818
0.181560123490499
0.8840142850084961
0.04215990970212452
0.9679847343953086
0.9496605035762318
0.08352348479768391
0.02909278641521664
0.9894623272961446
0.1023651749630699
0.9016140010334157
0.1511674454404874
0.9640135505962154
0.1217575534603587
0.9632008737788087
0.01722445292837285
0.9881286498694057
0.9166006592979334
0.04633161782005829
0.961925687892675
0.9498557502853596
0.1150695997259761
0.862372432665007
0.0826949232434746
0.9710776945315405
0.9113247941086694
0.9908214880110622
0.852851922918919
0.8370214272810718
0.04536238509028096
0.007276153113774102
0.06832699207532138
0.009581363769968428
0.1582652265617967
0.07569187262803914
0.02782979848462556
0.9557795637452513
0.9400505938516645
0.8625692082764621
0.05265553421598232
0.08573216455287838
0.9923855850285489
0.03488967894915409
0.06849936468653321
0.04332567262631703
0.9712594402752774
0.9111608537837094
0.06040556275681281
0.06532005664066073
0.9569383644324786
0.006507613245682847
0.05192970653609502
0.141076408419763
0.09171124783815712
0.01709278681659482
0.9043593456001838
0.06245305934385537
0.08827119954551524
0.9535684866970863
0.04637299700561925
0.01724760773459309
0.9673510808678926
0.0109247631114461
0.1104086379595317
0.981132758045205
0.972511438871244
0.0946838821818223
0.1426016252123226
0.9040468480932722
0.9439060380516988
0.09348449917340436
0.9345778940881054
0.8938875216615679
0.005785789552807566
0.005708600772578492
0.9484044357292339
0.05980683551820146
0.1172725623033321
0.9123944650650562
0.9199502169348122
0.9065641263412921
0.9808758451046902
0.8310029695961196
0.9811484036113971
0.004996542025369
0.0349218360870806
0.9841281500806108
0.006951940401391073
0.8847826269428896
0.03877345173654134
0.01679250459833963
0.01782673991457429
0.04870025185053267
0.0001630137512008328
0.04709009757007927
0.08537422635099874
0.9786030096171866
0.09018908961110178
0.9487076417372375
0.002890794917546334
0.9641500591728466
0.9469841200998126
0.9469569729723392
0.001730022301382755
0.06630615895940596
0.9608621353520457
0.9439126445793407
0.05380009659368822
0.001827409867904685
0.009809566027364486
0.9557737540807523
0.05504107738460479
0.02220049206996602
0.9683740581260818
0.08865392561759697
0.9881081732079153
0.9762585301382399
0.01959699264857793
0.05864931132154386
0.9854594363568207
0.07142540169712393
0.8259097657888004
0.1103354386195917
0.9813626021126992
0.9751997814823384
0.06670155535832065
0.9426439101062498
0.9392005494719636
0.9350861461807115
0.8461596269981978
0.8274962916254285
0.06409227081138655
0.9224538242568848
0.8309560390174588
0.9387619873041984
0.9789881409381755
0.09454150099892925
0.02159223124660253
0.9245755115613659
0.02432294692931623
0.02990288925772168
0.9891866812472245
0.9163750711724884
0.9737975759739691
0.9053831344904438
0.06695786986194985
0.9385974308247715
0.07704874362454284
0.07499018642095395
0.03106399062033073
0.8236821023743603
0.186400078146724
0.09397890910230138
0.8947672724116267
0.9677113601034142
0.9918758291520883
0.09533409879580532
0.06298496395551383
0.9250486961552353
0.04207281041304446
0.8967591745979219
0.9637120422039861
0.9286446361953222
0.9761082368542771
0.9148831658551887
0.9638325792501352
0.9663068073357017
0.9248422433126054
0.09555041833534629
0.9404526313309326
0.8970083924756123
0.9720802747045821
0.04841162676047798
0.9922903091225314
0.004516193266219428
0.05891539954028367
0.04973801844392228
0.9018000490692094
0.9995019924383692
0.872202118335521
0.1218939936568458
0.02740002054338884
0.9182746995682245
0.02117250446206758
0.03033234669885807
0.9694297425840989
0.09942082205059265
0.9609098598692969
0.8238851536800686
0.9040936585830426
0.1629372709896747
0.0618819605199885
0.9196045663297467
0.8823139505460298
0.07955601792053268
0.8597476020998779
0.9372146558016754
0.9785895364664089
0.7920875411132998
0.9557092229705912
0.9581811432866726
0.08015389314727006
0.04874828909290095
0.9068606698274235
0.0824203568414373
0.008015107808431
0.8734112862278768
0.8729749346915673
0.07264996650314941
0.9966020539419786
0.9383746675609937
0.05257015879161963
0.001948078625468377
0.9577681318127026
0.09290042359494873
0.997755655413248
0.0619950837224499
0.9807162372040359
0.9132175426897076
0.1847834728613545
0.7322089573245649
0.9698176342260224
0.9946603722313233
0.951077699549304
0.9483881468578512
0.02153048641464398
0.9969095362445749
0.07601050566621162
0.942098892856109
0.04343721565575329
0.9137980597414153
0.9431565350346937
0.03204506952461452
0.9389989189645548
0.9986769766011988
0.9127492917938075
0.8697594615209954
0.06311143049848482
0.1021195933932968
0.9076563904406757
0.9814097201440883
0.9713018679906336
0.03991799346301535
0.0402223228083254
0.1104087732880213
0.9962829118454181
0.9947929187713506
0.9515284493380491
0.9098440825230618
0.0995642826697949
0.02925103865698413
0.04566758413456464
0.06247253992263325
0.9533671855598426
0.1015150824925637
0.0467505059801951
0.9922696863871918
0.9902283873392875
0.8458087472922867
0.901385886103325
0.008617301996913974
0.07377237197560339
0.9787872827061728
0.9122291087177262
0.04027359923498126
0.9695855004801064
0.01658773895524588
0.8449734570679958
0.04918977469353224
0.9728901349045517
0.007159158357906068
0.123174303615335
0.1300220561699916
0.9428389341453112
0.06978240528362846
0.973061209369295
0.9923433703161197
0.8773330988234602
0.05330383224722897
0.0008522875302920123
0.9595778837949541
0.01083499305284578
0.9872997154855699
0.9923773752731881
0.9676119774081239
0.8749967852085896
0.9371923841382968
0.03630591152796022
0.01406252425966788
0.01949949802575652
0.9118663745076113
0.02370749227405455
0.06066829085562707
0.9074549523745966
0.9920128268683025
0.04157734183074888
0.05999600243733975
0.844755579085982
0.002174786149475281
0.9301714848071717
0.929269843134098
0.04307326968662338
0.9561071588867055
0.9552758606212302
0.01293119203744193
0.02550454808593476
0.07278035934295266
0.1313369585332443
0.1184840547736841
0.00789555837173577
0.9534014993932697
0.8766267656896132
0.8437406249390158
0.04163088104245527
0.9937439616646919
0.008226227947362011
0.03758896401723685
0.9792374167675872
0.9425070269289669
0.9734798924702434
0.9967535018159398
0.9451768940527858
0.01878349904646357
0.9652042665898696
0.02868939569502966
0.9870583093591655
0.05240857979037906
0.9008341298062809
0.9643615235685933
0.9136237288752715
0.9568584467064329
0.9057458105069126
0.9948406861663468
0.0536185638858932
0.02825753674668422
0.9053756175899756
0.9218584939388902
0.8943944000704345
0.03850443258043092
0.8894787691179261
0.9844264107161793
0.9400141440238698
0.9383547099728499
0.9815928828116638
0.9712453787621985
0.9366438929683478
0.924090572142971
0.03574022196455084
0.005987363276596288
0.1720089132146612
0.9098921905876587
0.8915217988213349
0.08234495405305509
0.01492281162633082
0.0008658696338480288
0.0009802051740039378
0.02225073409619081
0.9123875215836226
0.9935095481762849
0.2297413358833074
0.02516478890938683
0.003022172225304757
0.08524609508157413
0.03024843597618946
0.9343858097973252
0.05565687679063752
0.04486687255193938
0.1705974368980596
0.1148941852697045
0.9008807989111264
0.05330491297513502
0.9388140628587053
0.9601668958810016
0.8171329723462483
0.9751865401811678
0.9533927801229959
0.8832790027321439
0.1128764071040598
0.2001041794524321
0.05635691310144382
0.007441442966389255
0.8944959708481912
0.01489255701688607
0.04289620522093723
0.9873592327238325
0.858551484645225
0.05210375639607093
0.784826284052927
0.9645574344623529
0.9850062645393206
0.00780056728786413
0.9068254188808422
0.9011598571729158
0.9034387906796106
0.9029008413529257
0.1526464990784205
0.7559259429307612
0.05648906249937038
0.9385862520531147
0.9402134594479272
0.9779189585195062
0.9908239731476999
0.06259610306161562
0.9947886784295614
0.8884349482455752
0.08680873888170959
0.07784172319931104
0.9801501788072007
0.9776554038354316
0.9520253359027167
0.1082006840072806
0.9324400569988878
0.02825804898072817
0.9753370247212979
0.07485216235785946
0.9356225022107854
0.004326705836178816
0.8449402026881416
0.862581234843341
0.0971764745183207
0.8057312633372375
0.01726479543177465
0.03144601109494455
0.8554583056055225
0.1162364155453496
0.9593638738648845
0.8841220160986656
0.9100992773549308
0.006224476352603087
0.00861893675760688
0.9096588871143493
0.02047212956617744
0.9896386035519761
0.09639551968832484
0.9318311736259561
0.03591962412108884
0.05786069037542221
0.846618747636829
0.8777127508314929
0.9349514967870365
0.8834085515235114
0.04795816298447129
0.9347483527596989
0.1975508317216339
0.05507545317446466
0.06021265075592229
0.9433127271633641
0.01227977813019775
0.9849864152158992
0.1511402219193015
0.9937131619151263
0.02940006309341093
0.9642194114999924
0.06693805679925495
0.005686835578809939
0.0491999400433185
0.921008794729365
0.03260170361908384
0.9761017582576029
0.9719423017916955
0.8625321570621342
0.02757604961221499
0.9324504153101687
0.03292249152509178
0.9983358948388956
0.9746619144702533
0.9876293794217836
0.8959472135894428
0.9243783006942113
0.04758383534478851
0.0224516214591896
0.1456240939856517
0.09723240789557056
0.9283776359695358
0.0411213084012839
0.994390839711643
0.06421722825691557
0.9557182782760382
0.05979634383642946
0.926815318426935
0.9592669764854785
0.05646340138428624
0.06707752257962417
0.06251796619245874
0.1281020162701271
0.9527737016543836
0.9247469859874087
0.04821555037849674
0.985895502334763
0.9433265303245798
0.05801943847246941
0.09524554003002875
0.001690953968206124
0.1740162366029486
0.009237114855184077
0.9568574472656861
0.9558947795996181
0.9101100679880879
0.9837368131045374
0.1080617527788609
0.9232976452352121
0.9122290673015385
0.912345572355231
0.8899395300921044
0.01272035191771784
0.05621754291461833
0.042811223804432
0.01382065063402586
0.003951090582606542
0.9636108383692337
0.03969465586642423
0.08401617388160229
0.04915639102852803
0.9507984243875889
0.9345968906923808
0.9157152823092196
0.05610831661801374
0.1975791508835349
0.96737738267252
0.9641726059466912
0.01346465082155386
0.9726727335477107
0.08828685936511832
0.02182591299728776
0.1217326637376993
0.1323457888420327
0.04455882444366346
0.1233526446818049
0.07218412147924012
0.8727369120561287
0.9744753224872793
0.03287265335397898
0.9642727227999681
0.005015774357314351
0.9469841656426711
0.02428435948107348
0.1485304586035359
0.00939834159105888
0.00831655751229719
0.9644775506603607
0.08271094927911837
0.03761334747888026
0.8529407206606614
0.9148610744637364
0.9806577280212206
0.03083168325854172
0.9924800712447952
0.7803301959568308
0.9897383909871535
0.09361957694992702
0.181003788874733
0.025491545639023
0.9534153830725256
0.02035634569153684
0.09630769969078655
0.09684656357126395
0.1422853640093375
0.06628255066100493
0.9761505227856299
0.03352583697857865
0.01426067708188922
0.06087624801144216
0.9264884118694251
0.05506002752478192
0.9948735672049472
0.923804723432281
0.8373858915622155
0.1733040375779896
0.102451970393789
0.9904223046498052
0.08198495690696325
0.004874535763424147
0.1204903401227212
0.01057533543864328
0.8830011983585851
0.02905244834139151
0.9903431348356359
0.9670682874221553
0.9898006557898705
0.932525525517963
0.1139262026457166
0.8882273562499603
0.1235331533983559
0.04192841076562964
0.8890317753871337
0.8767833056240201
0.1195437843468825
0.9089004531664929
0.9875514769820306
0.07733003975108592
0.9412885402187373
0.9041449431533886
0.1810836934920447
0.06740702804242658
0.150634115063378
0.9025692114614855
0.9553369978470369
0.0240769641187513
0.07543130328798496
0.9141520894935752
0.9518012567946755
0.8153177979824657
0.08437337769402951
0.01696081303520952
0.8823709049106455
0.05207204503657763
0.01525384871033286
0.9586594041097433
0.8251567256593181
0.0426463839089776
0.9745388441547056
0.09019539725207447
0.9517977940618483
0.04810207126989063
0.9951882897164704
0.9467026826342736
0.9850621914909595
0.2327012453948563
0.07881275577659387
0.9881614803291019
0.931192165253037
0.8956128049947841
0.9212742674588662
0.08834074135902739
0.04336716809516676
0.04840088920564978
0.08660698040293215
0.9044051192209138
0.01577857216555523
0.009518637900953577
0.1281087929915016
0.0115361302786501
0.8294997694768989
0.03201128312128875
0.004968354292060619
0.1435148017914079
0.02637581740641697
0.06457211986626175
0.09438538857993878
0.04805944886067202
0.9759061542445053
0.9704669132602023
0.9779035655987419
0.03346583707729592
0.006637921733802399
0.1359716032730388
0.9812105249685682
0.02923401277781591
0.03379993075383596
0.03065138186702104
0.9566317372915757
0.05757608664258376
0.2408134563890541
0.1187943870361934
0.0479144548679613
0.9479952266093038
0.02939952397231383
0.8462714258160835
0.9869252686661426
0.1263436747028769
0.1378005401587757
0.9610778349765148
0.9326985552582242
0.964954465145368
0.9261008859090645
0.9124486745724583
0.9731377492774635
0.0184793706049292
0.9567854084799267
0.9985837639256337
0.01896480328067529
0.04657471241078547
0.9567076327587839
0.854866293953056
0.9372241755846782
0.1515254631865688
0.07176710318865041
0.063280565531188
0.9526178883659083
0.03448077938610578
0.8877633239647784
0.8894420808380079
0.06682827784001749
0.9470570176688101
0.8516150607158108
0.03693030594524555
0.9865161604991998
0.9522152941392216
0.07217987691515607
0.2174525224301154
0.9900214744980013
0.080037246372553
0.0586010321565493
0.9820464692072545
0.9774295805268041
0.01410550327080148
0.08304889379898969
0.9896978269539427
0.9665902191239604
0.06442498758716764
0.9120591199168974
0.8771739523950696
0.006466450318393411
0.07929089571921924
0.2340669053656084
0.9690604060496222
0.9443763497588384
0.05051697140561404
0.05898104753252919
0.9801556856992412
0.01516210190061385
0.03960754939766883
0.04531418869261364
0.9043976869687801
0.895411497199917
0.9939774580965474
0.01333695518849962
0.9565113893096807
0.04918075890091517
0.9695530501257151
0.02657647723716411
0.7556177225847254
0.09520901664978393
0.06017245788668246
0.9727818802512442
0.9948156816507141
0.02344609863861838
0.976622272209495
0.9108425166402935
0.08219074655538014
0.9901369038681359
0.9606505142118584
0.9944902574774694
0.04423203472704685
0.9758904971016238
0.04556706612036249
0.0357856856298131
0.936284135216046
0.08896044824109371
0.9432826860223235
0.05946541804729263
0.9269885893899474
0.001273771323066763
0.9247519989418269
0.002288081124356277
0.8696067153148788
0.9441918458546664
0.08011712363917636
0.05133952818063835
0.1359023060848152
0.9294820301594895
0.0868428791603652
0.9414663235779287
0.9136198987485207
0.833280856534827
0.9454727132750665
0.9709320382218266
0.9239561586581146
0.03560970310616024
0.9250084756477699
0.9888360068665563
0.1583588831488426
0.7923281744408817
0.03176019112837503
0.9823397297108873
0.989234095388731
0.9765169900795486
0.07790285464596747
0.9556479628858396
0.8590049334936516
0.9965631584304242
0.9730815940034596
0.9085640244526714
0.90613229339583
0.04233342153138197
0.04093053030427189
0.9994142686686099
0.08212755907422495
0.9288345187635185
0.8200658955466515
0.895971885099625
0.006734223480545556
0.07353891408396777
0.9210409721952025
0.08869404953600435
0.004668913037989187
0.07012186452491838
0.956587913734053
0.01021319974569952
0.9765103182021069
0.8005605621059206
0.8958491146091401
0.002139034039584014
0.9453120313833462
0.9945776587051725
0.06717577659421066
0.06468769245756321
0.9876415070600656
0.9362642505965553
0.03802321950576669
0.1242954453116434
0.9990059609697624
0.9907258104803361
0.9901054997471896
0.989736342083945
0.04648610247905956
0.9352356988681181
0.9554485543014029
0.06309485075495445
0.1163231246242
0.04050802379634358
0.1492124969476434
0.9968596507697731
0.9805776263043725
0.05943814475456694
0.939188285714611
0.1045615472569448
0.06890342762472852
0.9839411747782809
0.8951782051184828
0.07566989982184026
0.05489652817799823
0.003386401079917062
0.08816646977706105
0.9890324578728462
0.0752737221934137
0.9053718267109528
0.9589755979345156
0.01311085391624331
0.02282536659135086
0.06580065265303574
0.04286128553078565
0.91965425664349
0.07014553932875725
0.9597026642688141
0.9771457327084244
0.01832776450429258
0.01636467079394484
0.9888665374085506
0.9214859019739471
0.03850121447236983
0.06044984596663532
0.8481723704603563
0.08718898050883589
0.9379786980217897
0.9361587601646569
0.8860253497534789
0.03792287526145736
0.06290551440662961
0.9093040333869542
0.01643537516566642
0.952131882946026
0.9187441541481295
0.9908211540418187
0.07127126159253525
0.1399042852315809
0.9476513988221631
0.8092829808302922
0.9604670312256129
0.9981484861005366
0.02947266403463466
0.8874385469526354
0.8938860527711682
0.1096027605609703
0.855383886672396
0.9252678411230078
0.003471379227494421
0.1067232814240203
0.9733626961564873
0.9642067343766693
0.03679257821533904
0.09653304620143413
0.937296221662743
0.9723816542926365
0.9603630736485279
0.950233666433053
0.08701724466610145
0.0746253515367313
0.06347999816014141
0.0319325887245409
0.9763082625836703
0.9519032179615389
0.04557643988521484
0.9178435498439047
0.08069579961230584
0.9741181731688753
0.04025048007354147
0.9075496499549627
0.9924786833428246
0.9447353211890748
0.1469359186522119
0.01493686832212517
0.15420356250265
0.07267755338044288
0.8514797561136066
0.001505026075878341
0.04932596052323968
0.9425029688633587
0.9798821078018223
0.8706565394102728
0.03920080657461592
0.9149812078484624
0.8252382494001236
0.05858341564540485
0.1096097448124194
0.0733138275162064
0.9409468937629792
0.9988153702332798
0.8880260623209342
0.01697782720899637
0.9978132855541477
0.1216208482773753
0.07530252869273465
0.8522488134778933
0.8748441573185117
0.03444178593841065
0.04012787377635528
0.05029462419310342
0.09943366816868666
0.09904891012667234
0.9290106506690619
0.9282146298005842
0.9933468248579148
0.9337165335413651
0.2039564145261868
0.8869544436019463
0.005133008367492875
0.9529053832261577
0.8906765343600922
0.9463211065857774
0.9025345511421163
0.06219680575494757
0.07529009749074982
0.1501446560226965
0.04393525243744872
0.8890773566556099
0.932836144823517
0.8897625472492283
0.1056303413993597
0.1075750678624197
0.9753888642381092
0.08521813532317163
0.8831985165782834
0.9913145721784701
0.1642050754185008
0.9912248580122469
0.9978439715474482
0.9635342005542779
0.1137035497404806
0.1069139711722489
0.9905005141049152
0.04440795474158617
0.9762687061894939
0.9639121719875783
0.04031645200061302
0.9944590962269276
0.8902824140911971
0.9583804042059496
0.003717421762672126
0.9313088727966401
0.1907013238765517
0.0256288098760909
0.87629158965321
0.191246225830185
0.9593488855331033
0.1145763020315712
0.9979349576387551
0.9460116956494234
0.04591719595231287
0.965353296479248
0.9992061250708957
0.9270480555295904
0.04728257640403603
0.9294256975829668
0.007228895881031904
0.011577768607618
0.099286467018182
0.9861862941668419
0.9038769744514152
0.008417431885843008
0.003626241929002835
0.9803818135064094
0.9220767731074391
0.7971392714985994
0.02425718032497635
0.9753882233547874
0.9971834758667927
0.02322520499331429
0.03817921939774454
0.03505291539422917
0.9795251745195807
0.9643171658484924
0.9349736990449228
0.0006903007879915428
0.9944741816351653
0.9303320701615797
0.0862904389646088
0.9357259618818746
0.9342898715576624
0.122332617750034
0.1777457750370124
0.01201303239858437
0.9092032149883913
0.9729574033155018
0.04829013583412618
0.9898256486601255
0.9300807312411211
0.1129515686177815
0.8377093954581034
0.9049101331557928
0.868476944216174
0.07580616333886245
0.9310318240133031
0.9524013317603498
0.124224874300952
0.1080295011410336
0.9895619148710852
0.943570013801411
0.09312784562696885
0.1171487137811112
0.03922423756624815
0.8168439072003291
0.9318726964190854
0.8775176321963847
0.0792186477336553
0.05131280963879112
0.9237446056607127
0.1476093327117193
0.05192000514117567
0.04671279737706989
0.9204051589513343
0.9396173838611865
0.8404575771406252
0.1183907088286474
0.1434869857856474
0.9911106064597099
0.9670019447207326
0.05545955385856563
0.0993004679169734
0.9871369645640677
0.9604428656313843
0.06370757964924327
0.9911499725787531
0.1969898430255636
0.06948654737821912
0.01354045129460937
0.03118074195524292
0.9702809415495773
0.0244156427462779
0.02565311124766092
0.9107718629405529
0.8813381752745133
0.008199494595659914
0.1039055886405968
0.9313259651048209
0.05934548426507027
0.9989897012904123
0.07439088822791536
0.001458434631653245
0.9289934627903491
0.0279069689458249
0.9250766193942591
0.007797114568100645
0.09796058312339696
0.06839848981338535
0.9753506476653494
0.08489802901539414
0.07394745424047668
0.01694596617076933
0.9231754678017785
0.8580333146005654
0.06543734121461398
0.972501196257814
0.09610624268978785
0.02086709943329552
0.9920137708459194
0.9415549740057448
0.9201280408202395
0.8556093600921375
0.06726966691062651
0.896893200378065
0.9466676333818614
0.05285587693587147
0.9871186417067878
0.1057060393559839
0.11598483247654
0.9828338360083084
0.1047139276811104
0.9284576424442089
0.9729390488537023
0.9250709061295583
0.9769208578159807
0.0485715465267683
0.1149457981743968
0.9458482966985261
0.9575290437184203
0.9984552951516017
0.909999927965231
0.9731234964522604
0.01243333242028165
0.9914284428232616
0.8921170939182116
0.06234450315139663
0.06389062833751746
0.01945750309634167
0.9835535271231978
0.06971926585723558
0.001150693795639116
0.9681676693814024
0.9196074961459519
0.9731136907254533
0.982919071092001
0.8804359589459151
0.04579823989735645
0.08220682425779945
0.001337138573145816
0.9301673393901673
0.918125297008563
0.149884126015728
0.03023387002162408
0.8681669252313512
0.05512250021156821
0.9767886255240895
0.8982305558219714
0.1239506957903302
0.04441147909559347
0.01009607685324445
0.04805184013251346
0.0396488615064735
0.9823853200279253
0.0007722280108120767
0.9545027402026532
0.9149250605462731
0.9769985775098976
0.009730477427551891
0.9385807348929529
0.9528876349338434
0.04527260935852025
0.88410695048782
0.9747747062957347
0.16310256458149
0.9202094012028963
0.0694959795098099
0.008123167020021907
0.8810104058267568
0.9427060762697176
0.1904198259791757
0.9169347123461374
0.9407002223952973
0.02577083872511421
0.0844766997946935
0.9962536832614398
0.007460478905859406
0.03990051925894971
0.09084819753854725
0.9702871086346542
0.02306003692042892
0.05661539887980657
0.03171063820285469
0.1145615781277482
0.09976854433035909
0.9065824561202322
0.914174481285876
0.01903127894358711
0.9023424477834766
0.903371774709665
0.01473416380347367
0.9752120339335734
0.9541509225055753
0.9904889319685269
0.8804224532625566
0.152709683564295
0.05533568848712924
0.03740283475388117
0.850197774037956
0.0536391366011921
0.03989720066095721
0.9800427764315286
0.9912009015943015
0.9678929704889275
0.9855458661127925
0.1316578034388482
0.9227850202424253
0.867883364801725
0.9167681615742913
0.03285964966433064
0.01985173787646929
0.9763917546562412
0.09353072029348045
0.9411470170871974
0.0023520393239234
0.9138591976761022
0.9672502924816031
0.05085558246058956
0.07383768893313386
0.008938318055091455
0.9526349510683049
0.05285303215431449
0.8353178215678212
0.03924831807080408
0.9629806958890473
0.05916379292008635
0.9688790345828617
0.9487122855008706
0.0248859452077229
0.08714793606102134
0.9687508745687168
0.1670130086535349
0.1269956203047027
0.002669216930505531
0.9895988572119317
0.9469292082635455
0.9143945746706061
0.03027676145814667
0.9960573586071992
0.9901908911024763
0.004524824516223447
0.0788811773843033
0.943513854422588
0.8911179579002846
0.9476106931249129
0.03942624857845144
0.05063724645763241
0.05410251235066646
0.98718558097693
0.01784913442209154
0.9947999498894978
0.09204740649693711
0.8853301497869958
0.8936714569139141
0.9783481048240984
0.8820166497769419
0.1178785765164786
0.8905097576412363
0.09062406752674733
0.9368737984587083
0.04094597299378644
0.9264950847685036
0.9863164279703356
0.2008079558217357
0.01116365196444844
0.0133847379484108
0.09642931236359646
0.881002446886622
0.01521168610015703
0.9696062197370657
0.002382189719853866
0.01146405813767714
0.840487031787147
0.0030076733442284
0.9933209102984257
0.9630983247762726
0.9365496888929747
0.9371696458247968
0.9729076134620974
0.02313813468398315
0.9227478298079489
0.02643302649993284
0.08193178573877428
0.9631507293078903
0.9484310025172092
0.9441408434222194
0.9611884882469042
0.1008675786283995
0.9853402460501889
0.05118950114503938
0.001317642555358032
0.1093582568720759
0.1103352769854901
0.1181437926023137
0.8463807590389387
0.9556129872832495
0.9262991199908202
0.06931138151175685
0.02093842764903354
0.9896973917502112
0.02867673653704457
0.9855639892780659
0.03825969475626455
0.9688879666857636
0.046163810456276
0.9160611318004496
0.9489829686077071
0.9779386591121852
0.05280910110311599
0.9925775653428465
0.8175970808882381
0.9801190818631084
0.9286744041541178
0.9321366537063468
0.8666987577029872
0.09040346883307177
0.7910514466395914
0.768423708050596
0.06187189859194905
0.1330976108128809
0.9617895200038249
0.04666298322298761
0.9312978172472143
0.8739174270970411
0.9917140241573
0.9301073849637672
0.9816947968127264
0.9330099174506928
0.9504479168048287
0.9246394845909904
0.09853512804342587
0.05143612800392372
0.104608546442445
0.1462677856542881
0.141208813496482
0.1405897904459087
0.9018642137762961
0.9796031874818549
0.1105747364086122
0.1280826991874613
0.09694842261092984
0.01410490151700196
0.9410407071898131
0.9497549146952222
0.9375053988622808
0.03307572357431882
0.013914456819436
0.1027048081657168
0.9542090931550333
0.8757718369376913
0.02825235973446594
0.9424120323905364
0.1568287886274646
0.7032200267484239
0.9266558321017081
0.9951978455276668
0.006239775250680487
0.0929381975854371
0.9310571571169806
0.9920621577281074
0.03528226179831057
0.02773942019082266
0.9560760709016457
0.826692178187514
0.004853813801221055
0.95494058264824
0.003102469461466983
0.8103027615822145
0.9034252740414779
0.9824219332731146
0.9499165851468068
0.8632052594895991
0.05553255733253395
0.113765676777182
0.8416087417043875
0.06929987571747079
0.0165370591787725
0.8921752308228985
0.02379431937725868
0.114514138416201
0.01512404115820793
0.01641703634315704
0.960240856791579
0.9157248463993695
0.9895808364835355
0.1184911996728122
0.01633492952889914
0.9396521537990331
0.05799288344878289
0.1486729934134043
0.9501447721287708
0.9158473752463768
0.9523294765103267
0.9086457352198027
0.897831724489234
0.1808598868510583
0.006905826072445679
0.9853498588555063
0.04853495981402012
0.06998714251626174
0.961405512245548
0.9037522684745569
0.9489090357437432
0.03301652492546693
0.9871273891239556
0.9230900102265361
0.9152878562170446
0.07059794214240249
0.03429500908914568
0.9373165428990191
0.9838268263350737
0.06783825698126976
0.9437446259311563
0.09403113668890058
0.06048264146056205
0.937026467601435
0.0504343507268553
0.9348272595121392
0.06869074703869407
0.1846321399953487
0.9906958629392625
0.8771582600482972
0.05349645931107468
0.9965603112564603
0.05022439234393887
0.009313102423186472
0.1421352803312228
0.82259318784774
0.9870114969499939
0.07243231597364319
0.0895428877141778
0.9895351790097393
0.9991407843029974
0.9152059583113449
0.008054672253468446
0.9439436200870341
0.934473339564752
0.9328387466117822
0.9296487157132278
0.07139753916012144
0.03625149988402891
0.8860682244903982
0.09128079356148293
0.9465295824056351
0.9550298010408365
0.04696193658602271
0.04819620347851115
0.0420778886415225
0.9908721822965426
0.05701851063506014
0.970699456535589
0.06525009469854183
0.8751228868253874
0.01572849151700264
0.9424680395638355
0.9602517865319562
0.1020539759899756
0.1200673002834157
0.02703097828890853
0.006981692141758501
0.995670435273484
0.08238914128446144
0.03886186469557236
0.9683971853602039
0.9795980069899801
0.02971346757682529
0.009836555413693713
0.1444537692702334
0.002333331660251202
0.981845534629423
0.1044788800211391
0.8358738377633683
0.9686763036089979
0.0607200545803261
0.9740786875071713
0.04411351641214689
0.9553985197324245
0.1031637562419984
0.04075905183421923
0.8778077919920697
0.06101635224011073
0.008392255623427037
0.9076378644924363
0.997830906305004
0.08022551385635719
0.1580922446324302
0.9966783169117209
0.9214630822615553
0.9388617513755346
0.1019034076510651
0.04937386824503998
0.108197277195431
0.07483109480644255
0.9994522039233551
0.974617774566708
0.8559391249059076
0.9161961922948327
0.9621176669426941
0.09215464963619739
0.8765962161633264
0.03661908725104863
0.9439769862329762
0.9487533951098026
0.0435607394567088
0.8158624646038279
0.09691771759774824
0.03603648614560081
0.1540343398761865
0.8192481321592329
0.01321578132700111
0.8209163703065117
0.1038345786372956
0.9331397746967718
0.009874320514820033
0.9387928010190432
0.01973326801615159
0.01046004556462717
0.9373666357156761
0.9741617174081838
0.8790391807817305
0.07696364296888375
0.0001403548297058401
0.9773962156150074
0.09627210633571257
0.005643260365371255
0.8805504558000277
0.03241627971988673
0.9093448041534042
0.01815149657292962
0.07567045417110499
0.08930977279039505
0.04106734688831554
0.05805428946655309
0.9666363284334104
0.0222040340753606
0.01195636134692524
0.02723831589854946
0.0433215331689239
0.895038203105389
0.004296260757974047
0.1144074812783233
0.9466282306577962
0.02666284335954633
0.09132910024825294
0.8792911794915147
0.946369925504889
0.04428701969423637
0.9646552114668729
0.9901795407107667
0.07804195109236281
0.08551303330323189
0.9410653426333059
0.1138050442816474
0.07264021802111766
0.9981220312720305
0.008459744872857876
0.05293972573817959
0.8956403463136176
0.9743145177181766
0.8717956472719262
0.1000359505550806
0.1724790110217224
0.9057764033695062
0.8976035962387643
0.7625356755812842
0.02325037401971938
0.1475541679546462
0.9442776385657116
0.09951169995254162
0.0433286497886231
0.9279434716675519
0.9821755984487764
0.02492146722186554
0.007658702474827055
0.9647379087949363
0.9681313939458597
0.07540257844554188
0.9834691819062276
0.1093985424222361
0.1032219611337432
0.01396086724022794
0.9613333741273423
0.9647070366085652
0.05342864743039387
0.02223792902680335
0.1467287862825776
0.04499005314523363
0.887788801378599
0.0006443656591664387
0.02251013530299429
0.931659005890411
0.114235187406156
0.992146907850798
0.06316221203884807
0.1169563124542063
0.06788288082727931
0.9403554668365676
0.001164664359506989
0.9507524023279996
0.8810010514838885
0.0261838685131028
0.925833635100473
0.07510948352165232
0.9401776474246736
0.9824468434600591
0.923197841506296
0.9423744338400011
0.9898250336897194
0.1264179659601195
0.02847078844191657
0.007366979327195661
0.03673522532679478
0.9590800834286174
0.002705390945879256
0.04897983795399251
0.9981513274578665
0.08020870820906
0.1102247190827479
0.03213212751377567
0.9235742144403913
0.04901039134831092
0.9572818060537273
0.07372261248347023
0.0355922872965251
0.9149047665317094
0.05661671523142814
0.9671782935881961
0.8184888417327567
0.00609224825873007
0.865667719069479
0.9984322284528111
0.1288808726294835
0.04145274223860748
0.108484288136509
0.0691500897501189
0.9930811319154009
0.06533111315466521
0.09149027376034571
0.05014300459501705
0.9881656844398801
0.01993402058663784
0.07344342319058728
0.07152640226893278
0.8656268232721444
0.9806704248874277
0.9519836415137953
0.03451352870268474
0.9854076520925077
0.1080355677982407
0.9490116452391726
0.03819954435068827
0.9914952319564803
0.7719035105329192
0.9068431979491947
0.01387745009131894
0.9405200359133254
0.876480809147254
0.1230553756690103
0.03790782497558148
0.07020968457607098
0.02668866282143328
0.989877837530104
0.935730742336186
0.004397012993933716
0.1910610576716666
0.1855283115442273
0.8977988378603512
0.02241522853167942
6.124306690905654e-05
0.06801543348710529
0.8855935101940692
0.9846602209311534
0.8545863367062936
0.04692487206858362
0.9806700903009116
0.1553883321429723
0.08967734291494196
0.8378904729137161
0.9641660524575272
0.03192824541666762
0.8992469007586072
0.02007159127504057
0.03313415132545589
0.9485251142220037
0.823189471784372
0.9199212834167536
0.9632129751129132
0.9448809590181916
0.9980326865182922
0.9678809989739094
0.003135952198296397
0.9393928789947952
0.1056947044623514
0.00321482764162141
0.9839049140774371
0.02589630478349966
0.9080328865002456
0.006194686790534424
0.01031076904875313
0.9611073326421217
0.965014985791474
0.9529920377358333
0.9254901537906247
0.9780685252375514
0.9601124193608079
0.9486450346889548
0.01627263898769896
0.0506656737783736
0.9271359253046692
0.02699617378235594
0.8826721068555913
0.960218318598675
0.02080081161672548
0.876433494743934
0.9797378588745428
0.9646409998613006
0.939841317290412
0.948732551716946
0.1032403665576473
0.04421131557086354
0.1227188108604289
0.05490173600167386
0.8790030873764925
0.9707250269594139
0.1110404440286088
0.1207528743642124
0.1111111237330774
0.02320081634505074
0.01717781686149682
0.8739145311565951
0.9153916028895579
0.09615979779583916
0.0873609053805098
0.9874009746697984
0.01828679366557367
0.06009403111059814
0.9668725596786455
0.02618494369847998
0.9291947129495327
0.06524268904036064
0.0235548042566989
0.02714796136498843
0.8711909363569991
0.02082031473530515
0.002507687496651425
0.9989376384438342
0.9771930876554045
0.978630161451579
0.02913427574330764
0.9988638751626892
0.00352548440926904
0.02412199217776408
0.9791661675405359
0.01501140200027216
0.002570852359910623
0.9255403974622233
0.02444769365713881
0.9571376831464189
0.9181652922170036
0.008152572494981669
0.09870633292426334
0.9801277499681148
0.02767406973149891
0.009024280952009061
0.8978645568513219
0.06485838449465792
0.9200761335862713
0.1092795291732034
0.9522223644336796
0.9562181314794308
0.8735059491855286
0.9978260101150358
0.02130380171134845
0.07249698746485661
0.06942008788630724
0.01151958105634858
0.1324646952572157
0.9690965755033376
0.03416746384444116
0.02980689284100306
0.9425041602672054
0.03438183565276701
0.03250544820152962
0.07168587027454205
0.01461320527530288
0.9607643306784351
0.06346640237844328
0.09989678818846835
0.903959019197028
0.1134850068646896
0.1060320467337051
0.9392090996954457
0.8554065532277213
0.1729723480477434
0.8136030778099979
0.08090767964383011
0.8139960548738953
0.0002267669499889967
0.9123894071886979
0.8723597387188374
0.08890031125520789
0.1049096926434646
0.8545371240198039
0.8991444899602146
0.8981249272049968
0.8761079669225631
0.09694000662374189
0.009158845656213608
0.2576120856646656
0.05953149198618209
0.897796057207756
0.9262823273520395
0.9493065713604589
0.08363911321927182
0.9262390781900492
0.06036366560097126
0.9472516820719453
0.8398744561872397
0.06679747996215744
0.973125612505362
0.05619339058312036
0.9936930923119643
0.04076025216324438
0.9594338608313621
0.909526854327591
0.9163018091572319
0.1072960869627892
0.8862575092031191
0.1036247227459912
0.09424983699558677
0.9723002878489795
0.03467413924062322
0.8584900692094914
0.001344153082172946
0.064876474172522
0.03616581522247929
0.8627329276539835
0.1280277795508734
0.967309606893308
0.01723074271554318
0.9872242885540341
0.9326240716339829
0.9979080359304818
0.9726988418691367
0.02506058603968882
0.9615404909718914
0.05167819844529821
0.07291594027930398
0.02154530357895213
0.8905753226230195
0.9747067499815836
0.02728824557755912
0.07581594353421829
0.009388597868354989
0.03920359446888289
0.07094105843925827
0.2168678125598185
0.9769669528244495
0.918920594051532
0.9492418025282473
0.04080178416417215
0.9724258713868811
0.1008389806590899
0.9149768886551563
0.04559183439474106
0.1214262877902084
0.9700171567842022
0.07117386365275696
0.1166392544959698
0.9032348305864826
0.0441633501791883
0.02003178668529291
0.04586273229403814
0.08778049650372652
0.9800299615210353
0.005840812869738001
0.01066035569798866
0.03653766717893437
0.9593590126562777
0.07210632010139657
0.9610262905199064
0.01104469605953692
0.01559637690493546
0.01708148683480425
0.02031242482170787
0.8145162941786026
0.1049162163846928
0.08692971448281578
0.01961582106379965
0.933749077483317
0.07465014604928373
0.02361781964638641
0.1620086495840912
0.9664106054104386
0.9554252144017767
0.9760617501018948
0.9141423865482037
0.0382303339448482
0.08689946133669098
0.9884328179480083
0.02099517026730292
0.1520409700973142
0.05253605376310906
0.0859550026667542
0.01735506166840855
0.1087849888924399
0.02167166956137123
0.9737792240350699
0.8611450619814957
0.03396948267152079
0.04705250904717495
0.03848431917569444
0.8795128986293842
0.03835563973738389
0.04916837229775462
0.9634045748289215
0.9009407648583899
0.1140721865125902
0.9309637713502665
0.9328581475989821
0.03623601003093642
0.9350506709312254
0.9629220723838311
0.04279357736649228
0.8743220403561516
0.9778987304958374
0.1430696146810097
0.9389768558709144
0.9721158704398113
0.01302021592726865
0.9928782593716791
0.8955095557446646
0.0789374838764516
0.03776940879721983
0.851432183929405
0.1414308316514332
0.9479906828237591
0.9901018424168097
0.07165352917644856
0.924294643253494
0.9708732134442941
0.05222583465043759
0.03291835819779484
0.0009510029114721658
0.03685448905674956
0.9543265980228253
0.8486739150647972
0.1402669821948433
0.8794672966423198
0.0611393312088661
0.07226143373703373
0.9320828551466642
0.8798344860060884
0.01167812460955422
0.9550501545869904
0.9794886975176746
0.9209626817459701
0.9437686833529114
0.07319641640201228
0.06343438246295827
0.9557185746978692
0.9290804482733892
0.8250480786329161
0.007861635781918347
0.1469199793808687
0.02316058197191408
0.1117687649765517
0.1245932243062818
0.05387626376928014
0.949100690954487
0.1358999694073497
0.9781247789832606
0.007503128592383799
0.9782937253803464
0.0368797358476625
0.1599377602664603
0.02884618762867886
0.9553316399751867
0.03954657394999116
0.04948115249671658
0.05198479007189205
0.06466288939228478
0.0002651757378002147
0.960412575972848
0.1326989071474678
0.9234975869615174
0.1840932116046011
0.0617011719092424
0.9571709479996248
0.006691763444045519
0.8653797398649807
0.02800756988540009
0.09932966081180065
0.9368599490059373
0.8987975619061027
0.9987954595465689
0.03555338447176353
0.1746748026459625
0.9054981946739913
0.09079374996581299
0.09024856692993632
0.04024766480186565
0.04038983300791408
0.04084838854774672
0.8571189183228958
0.06637344235472968
0.1277477575850131
0.102956395417104
0.9213685201870707
0.009147464647551968
0.002206709874011139
0.9010091377385616
0.1149203113746429
0.0688432550721496
0.05088938683542923
0.9682663751384893
0.05750403919681828
0.9618130539486861
0.9883405708716739
0.8973217566709992
0.9616768096045163
0.9763213475120308
0.009997906238791642
0.990348817280683
0.01361469858778692
0.9699045891478962
0.9726550692887822
0.9940875604627059
0.9880772369367239
0.1212150469545177
0.1988777761441132
0.928507814728153
0.9845373511433431
0.03933370809355083
0.05794372829598927
0.9405682366588982
0.982629793228709
0.9783010302314413
0.04361180651503897
0.08687934631618338
0.8623450589557162
0.08261476334781477
0.03781125690557635
0.006465872493950984
0.05754536270851274
0.940458293532627
0.9428767032703755
0.9573864052084852
0.0167079613220565
0.87562884860099
0.949142802709008
0.9780148483558185
0.04811149914730077
0.05019118186697533
0.01928636646091796
0.7912725154799278
0.0904694596503978
0.9226707401056496
0.8919350166835187
0.9701541880428664
0.0870188203617385
0.9935482936771404
0.987846507755826
0.03799114276261373
0.9911373034212569
0.9020860536880617
0.9559060005846862
0.9617991765289542
0.06680129869882291
0.05221490157239699
0.07791541433176623
0.103835246541341
0.9911280641351659
0.9933304770777912
0.9692061526482971
0.04825888516101432
0.08047896962364198
0.1086314313188459
0.9847462951881375
0.9933210745874101
0.09637641401213248
0.9973120319578579
0.1884162409489432
0.9753822529482623
0.02680878493395775
0.9870425343764405
0.9801163136732389
0.002562694249672982
0.9203325414306153
0.8828185297480314
0.9658117094102053
0.1170810626542194
0.1351496222626319
0.9104053537307197
0.9177809150495088
0.06274326786360646
0.102805669450132
0.869615462605849
0.8615389974737437
0.01394816317194877
0.05260749735165616
0.9974013547042578
0.8921389119771574
0.07282060026166536
0.08597459734476309
0.06491434263317551
0.8720580918819536
0.04951833797261603
0.99029029168527
0.05403981387408052
0.9683006448569699
0.8788031033922674
0.9763366398422176
0.975287065314759
0.008855398113425316
0.01098195083962271
0.09412120559837522
0.07504092107077778
0.994077768679951
0.9738073965844843
0.04085247356714544
0.955456130344642
0.1202585774611767
0.0788286558052804
0.02321081659277292
0.0714097344334875
0.9579715021705861
0.9552601915171648
0.9012808923034885
0.9681113300150271
0.0167838120998406
0.01925679508132479
0.04106067405020735
0.8721883152626609
0.04259372184534334
0.09059454071005694
0.03569350279880232
0.9388577135335999
0.04120992314611792
0.9440315674985305
0.03856537707759591
0.7344428423699075
0.1193966035319509
0.1404198850608205
0.0187647587265013
0.9360159453230307
0.06731652822586309
0.06350391590342101
0.07755717186674957
0.1000802721343537
0.1507015893143249
0.9651064851110499
0.8924019170747297
0.002737975336128192
0.9080334811739006
0.9921989302136318
0.963123739776804
0.1727731998793414
0.9698759215778479
0.01401415359907472
0.8632847231457044
0.03494719344465696
0.985583902814924
0.8939731955066013
0.04992345529491758
0.05266702362948746
0.9782682722245415
0.9303185515116742
0.9873764777870677
0.0512070811683903
0.1080549698248252
0.03778710199867154
0.9942718396681934
0.9660221745950277
0.9756743114021383
0.8405018576364145
0.9210192531483183
0.8216718168722009
0.9847914495719025
0.9858928129004919
0.9890446741971048
0.9075771891139537
0.03995633030327798
0.02801879226368468
0.007248946615922953
0.05436958123032699
0.9747513253214624
0.8533339802190183
0.1591009845626308
0.06504774277496851
0.9427771184033473
0.9716565718016735
0.155276634644076
0.9823709339975754
0.8997379866269585
0.008395588441790945
0.02433261194925068
0.009740968489917805
0.9485963763868206
0.05071677445532807
0.02040033622882778
0.9871186091806369
0.02251740105147908
0.8505479327624004
0.09787286980235291
0.9954105889309726
0.003864717434212668
0.02155758086927524
0.9852450284033487
0.9893771739203087
0.03345842356553262
0.1459547932859341
0.01037309530734262
0.9868681842609328
0.8699861345461289
0.140284453130172
0.9567034397211313
0.913101821386382
0.06576853082960488
0.9698191843125871
0.1754815737500487
0.9361491922140299
0.8653294590355867
0.9491455722401574
0.04646214344726149
0.1488676978859952
0.04734729582875652
0.9075851660493296
0.08842886899353845
0.8360746617368575
0.003380664412097899
0.9273169535725326
0.08714505145678178
0.8999990439633823
0.9758431384871742
0.1118348053232244
0.03906355972835815
0.08942625046514646
0.07661407478168095
0.03358693551796518
0.01819830539413984
0.05176902950948591
0.9653654264483252
0.02080464573538683
0.07903502495294225
0.008542965702666576
0.9092917290776571
0.1152978391085283
0.9192878885606184
0.04510449967188053
0.08711454598078892
0.9705014163999347
0.9734896188100224
0.06215157848758828
0.8102146023032384
0.06938408187646235
0.9445316341679011
0.138807281267719
0.01819399719973475
0.8819387679750876
0.0653242318553985
0.03278420148849527
0.9512979728568086
0.9824013885826512
0.04916068463879845
0.06851314848746001
0.05409388927869448
0.9281529921201878
0.9780103650562009
0.9664367304306306
0.02789317185349348
0.04445578072293845
0.9491695703664862
0.9912255358401788
0.9860611574481015
0.9972605004704617
0.9397844365028036
0.009550537523616747
0.1015422691957657
0.9710167503850864
0.9736751886001216
0.007631983007674837
0.03392854229799489
0.08012160356564321
0.8748642330605074
0.02957176614113733
0.9593529731427863
0.01824082853881761
0.9860577729204324
0.03210031662291781
0.04027576014967171
0.0186285390454008
0.8310864717725441
0.9275874818426124
0.9892077981167255
0.9852103485338648
0.8846841934535555
0.9154295976841096
0.1482086966816539
0.940096338901699
0.06548765634535046
0.893379176564048
0.9000020087909613
0.9011306723498997
0.1159508137168276
0.9437655858843986
0.01518210455890552
0.06297578630677136
0.9716716328553147
0.8931530620666165
0.9521963161007992
0.03304583105106988
0.8943059363262723
0.9957767093213915
0.1410256981492525
0.9649985869191036
0.9672954533453475
0.9871348221105763
0.8845073467775311
0.0181868953436748
0.05497388274107004
0.9564500146170615
0.0856868316976486
0.04085005715785047
0.07435119609624809
0.9147905215556699
0.9511752207425458
0.06150802043024834
0.960126376200465
0.9733300555834843
0.1364415049055506
0.997202424412685
0.9449886324580172
0.07908517572147193
0.9009569653002572
0.9929143827599741
0.07466445331133845
0.8518378789079881
0.08067293546031447
0.9849066085861539
0.02905559878923557
0.03585250762181169
0.9196542816631402
0.9584574088698523
0.0980566064241912
0.8298752072761169
0.9023659088116367
0.02298108739332115
0.910020106889432
0.07133009788511413
0.9550129262689726
0.9127223445819919
0.913714513747027
0.8975102136440832
0.06239872553185127
0.9828167138599585
0.9843538076123017
0.9719669024816274
0.9798101649130294
0.9835246221629195
0.01673082686268115
0.9948339986747523
0.03417368061743974
0.9006051461328899
0.8885769859560975
0.001094458517465957
0.8824932786045754
0.06497474358528268
0.01727018364196059
0.95148181457608
0.04637050954429206
0.9758950479805972
0.8980668214627352
0.8265207337924858
0.9463794828277236
0.008588085190950464
0.04628466963116343
0.1074192316216358
0.893632062287399
0.9092835431462555
0.01496852698924393
0.02377004997673711
0.2322405702952106
0.04599083274063599
0.151864456696105
0.002758266844081264
0.005862843440029694
0.9664035147723073
0.04018805741819308
0.03338733254894605
0.957545782660353
0.1318925734451269
0.02468556037936277
0.008037720900969748
0.008010151137020978
0.9796033093062173
0.9991423506713233
0.04415801532029678
0.00998717455022828
0.84658820020007
0.003518983329012602
0.950902174627973
0.9512133662838314
0.9199992334867286
0.9869725486185886
0.9211961781060989
0.9578634652276751
0.9868726135497349
0.02819141352851209
0.06566680237010827
0.9553133893836129
0.86230728993937
0.07456824824255312
0.8695732046425368
0.9863781557370532
0.02996935024969973
0.8925582060065929
0.04231054821496926
0.9715412857725714
0.004710560332919093
0.987469709452729
0.154289777868717
0.7768999479238676
0.0834889893568681
0.08045672022080647
0.1369506558032037
0.01510809269645364
0.03267134520492653
0.9887343051086372
0.06268847013543016
0.9883295614808082
0.1071478358849621
0.9870360954726858
0.01032352995430287
0.9932939711175119
0.9488205540574445
0.8988177374160122
0.08145835206986543
0.1780442816941972
0.9574068503542631
0.07013222680889424
0.9392590974402373
0.9718050805233996
0.8703147059640224
0.9488033046709333
0.04031130787603674
0.9089524982383707
0.9808602061375232
0.9969810615564613
0.9379592570268022
0.9886683599861511
0.05140554504979563
0.9466507902861355
0.02203863277011548
0.930196242946195
0.02765521522184019
0.05915852967688489
0.9108863538557387
0.9802024463660494
0.9731978431053921
0.9184538061680353
0.9372068505840696
0.8016891001412578
0.9824902086693832
0.9807153088346299
0.008250301610546521
0.9721160153810401
0.9427151663206758
0.9542308517853874
0.08382780259822399
0.07039438712527228
0.09454047521510296
0.9535802212392053
0.8900265343613664
0.0129333034577689
0.9850615303401014
0.1560182085570791
0.01564590897706591
0.1488758640674596
0.9847070514553198
0.9621332796505724
0.2049954823551094
0.09190471328757634
0.9757164274511508
0.9314512694374727
0.9923984417641867
0.03150038374879442
0.9972708087858156
0.05998559934479696
0.9578667099384137
0.05845409614809007
0.9449241365124195
0.1600628773412778
0.9483223582532838
0.1054872116251396
3.810392383964797e-05
0.9302814750776506
0.9005146216488624
0.9334359131163852
0.9257209468551468
0.7576161920326695
0.9781085458664328
0.008829019304819956
0.995408104617552
0.09232085823556493
0.8479318051105504
0.9620512944570461
0.8911726529810435
0.0685829732903806
0.07877856445319359
0.05774973363181064
0.1505896466139246
0.8836952841271737
0.09889069274323403
0.02385064180486414
0.9941585982180878
0.03395905104518557
0.008145960840945071
0.0961703818381837
0.05553706097860406
0.07871195712761243
0.8659547560616947
0.8096029422098334
0.01712982330677529
0.02197226241266828
0.08466124744727185
0.9953311083064306
0.07937604951483081
0.9494362201927189
0.04804765548915389
0.9577647251110532
0.977265423102219
0.06205947665472169
0.9037456675849017
0.9237913645796196
0.8899504169865736
0.9309306040904908
0.02269224326540087
0.1638959104201195
0.9455054952668124
0.07381987190409021
0.046025967895639
0.9692683942194334
0.05408586558897263
0.952670832541139
0.9970240879924003
0.9383695953093807
0.986244414542445
0.04234878507686309
0.08982067492566476
0.9996454863067981
0.1049898384209421
0.06836428604902348
0.02178081285292684
0.8815836118126162
0.09619151389659333
0.9077277472650643
0.8757077747492374
0.07923139890146319
0.9879896435133834
0.07447951100318556
0.9527160477392939
0.868541926436667
0.9444327696711523
0.9513237233553908
0.8739423232221536
0.01038167543153079
0.1234629745241494
0.0366256139733093
0.994042773359004
0.7674351159626727
0.04737524504171299
0.09684346721327942
0.09187860263256686
0.1004173859504519
0.02391466447743325
0.8941639499480041
0.8996798065284474
0.9939090613150963
0.02560480492596759
0.05089895252346531
0.9417990317258264
0.1298555353767412
0.8841979455612399
0.9350788676189673
0.9671170155304522
0.9801643225937643
0.008136425478207072
0.8622236681011024
0.1335992680856614
0.005905597932646695
0.9796625500065194
0.1455091549988324
0.9689740084660506
0.06855037471966909
0.9384213914495383
0.05608703763767815
0.9528000282352518
0.0570355455610688
0.969043741116444
0.0580774754175622
0.1208266188536549
0.05586172242541118
0.1236313598489319
0.8796761652508215
0.984546811085006
0.9866725362645994
0.8449509303481663
0.8964500271595194
0.07194697944595384
0.9357571827137277
0.9722938073264314
0.07336080106310189
0.8814029810801696
0.8472835281930641
0.01476643909818538
0.06024409246840064
0.1198339324968592
0.1402121512624926
0.9105520798019917
0.03513885086172647
0.05521066994659823
0.8059806035373394
0.003154044406652092
0.9293568778079718
0.8859076510243287
0.966463457882468
0.9804404628718488
0.03922208727693554
0.140101186239843
0.9962484072518032
0.03399840487233286
0.04658264512753405
0.9974713627693158
0.001316685942248813
0.9848397070081818
0.9539378923930576
0.957126646592675
0.996565950221525
0.9913094261579718
0.8659368535579306
0.8560130827884357
0.1620564136940191
0.9879763192644819
0.8881972039238227
0.119755654153856
0.00296343460720942
0.876112135425073
0.002489690345602962
0.9756272216804429
0.9173411980382054
0.9530305313523091
0.002664321489788114
0.05715441403337188
0.9918485761469006
0.9918698978953931
0.03486035099025742
0.9680819483216633
0.1537917916912976
0.9323439082985762
0.9446214856607259
0.9865257099589313
0.9918889766849573
0.02139668466859391
0.987089871831149
0.03673024662247711
0.0417644017446844
0.9064709355459089
0.9353198318005999
0.1461209539710713
0.1383843087489774
0.0661428642336045
0.900601332333417
0.8285421265824516
0.1147315008699784
0.8792730525562029
0.04608719486754785
0.9121510160835767
0.9763915706831521
0.9296884262017797
0.05582085320907196
0.9121740296555692
0.9204121103391559
0.06025676128847818
0.09982044486435164
0.9723906693257597
0.0529430816408081
0.08233865749825338
0.04135938996957487
0.03051420699830659
0.06139260416864011
0.9842795267807294
0.1603062976462523
0.09190777802142577
0.9494851032525078
0.8903465540203788
0.08800303132313358
0.04047992958176334
0.9563767198893321
0.8882580759012316
0.1689518486968551
0.1229966549793149
0.008656999853912313
0.9602474352993736
0.003887784304961445
0.08676588879706319
0.8989794095237678
0.8806072545670012
0.1085410873777183
0.06014843799083278
0.9956752440665421
0.969341934479026
0.9926004978594162
0.9879962994864246
0.2271010453884842
0.1223212240903615
0.9059388140764711
0.1029572129040273
0.935643700148402
0.05859965907357716
0.06566971939409383
0.05815682081397779
0.01574581781295671
0.0330272693016687
0.9152105271712436
0.9073054456926589
0.765120103698862
0.16563200772252
0.9273375397716862
0.9343332891044352
0.07625249989228966
0.03611338040419848
0.8655255482571065
0.02086955397523909
0.9708513512914364
0.04570420470756172
0.994411689691278
0.9295164689593545
0.9874573282408109
0.9933030214216219
0.06947525539484566
0.9985204806691585
0.9504694559871839
0.06371905505414026
0.9398672306259576
0.990830798333908
0.0503602808070719
0.01288104286825864
0.05308710053217194
0.0103013792446283
0.9512414235702731
0.01264132374702616
0.01807453762845334
0.1709321272499825
0.08656027914946453
0.9068506542342125
0.09499627478047983
0.9651376372428224
0.002004488467548836
0.0208540958725945
0.9393185880376199
0.04922368669523264
0.03430793843090155
0.0284389240802895
0.8958756917238128
0.101689861804175
0.891392934856378
0.09810961069824606
0.0569935794334878
0.8781791186698265
0.01504361686392452
0.1091235683192772
0.05029641181750913
0.9984733286759888
0.888372018989355
0.1309760923147046
0.01650046516125907
0.8577778362244906
0.9676919245164528
0.8357622140489462
0.05776300498150019
0.8464062953401099
0.9398989463306879
0.03776564828947122
0.9436476177884614
0.91412255126826
0.1553092889613581
0.03923178484464707
0.08412572886394219
0.0171093850391345
0.1595212276904772
0.07903764871710245
0.9907144491800252
0.05201928055052938
0.9678375977419299
0.9525099267279381
0.9918772609178383
0.8399194970293091
0.9814172845509592
0.1362207971403298
0.9150307158304766
0.9324526423922621
0.9564955273649848
0.875271312413441
0.9779946376320255
0.9712883404469562
0.9948737067770406
0.9852834668183684
0.04106615730011719
0.1184842197604615
0.07730196529536532
0.8961720906208622
0.05247250133006642
0.04786502870094728
0.955582520254507
0.08123347970020206
0.3216356654978493
0.01215865721271022
0.03660744317970444
0.9089699267399097
0.08545640541609385
0.04786444794482648
0.8680115911294701
0.9431712798637305
0.8732635343510166
0.003230799839093576
0.9455435746083483
0.9509137341922707
0.9272343359872511
0.8929109343206821
0.9852793627914453
0.9386874100438167
0.001209137809684537
0.009848856138780684
0.008543730724114872
0.1236070523052109
0.9411087564188989
0.01248975473830987
0.02266359298170969
0.09847754043037568
0.9589925686868873
0.9681885013207953
0.02626877765728072
0.8030259352908456
0.04364304567481758
0.9765934455355987
0.9751546316234216
0.003919070815051648
0.9725278949262567
0.9188059837988964
0.008821856826753705
0.1137887728856752
0.04974763923067707
0.08984878734030913
0.9108100343673132
0.1249344224702898
0.02713766228735588
0.9292800719722811
0.9695330331376368
0.9977138757457115
0.8891796379402837
0.8776926362335614
0.9852268319669936
0.9976953863011211
0.9404043952216946
0.0144709462296088
0.9853119332539679
0.9767178331403924
0.07406863346912572
0.1308614881850769
0.9746891323370147
0.07093144834075392
0.984852949717309
0.007741280047066344
0.07410828955441183
0.9392429281982893
0.9687895372357657
0.09309868665154757
0.8891195717339669
0.1050437069996931
0.9436430148858785
0.0192425540908079
0.9001316418596763
0.9958453035273883
0.1396173897357795
0.9408485306191039
0.9626513084157193
0.9337871892420799
0.8971289858142303
0.02861636234799499
0.8813150653593906
0.9125360668986938
0.9897970026264589
0.9846418661318007
0.1297817241983973
0.07550535327687193
0.9163646257869228
0.9665000110338011
0.9770320967084005
0.8850034378681113
0.03876230163374662
0.9363517159442691
0.01513054489600908
0.008168816915897095
0.03823603433863312
0.007987245435374985
0.0792234720149541
0.1101379240524667
0.9412635991592094
0.1306088703970756
0.7860363375130615
0.1181242159413088
0.8223041806013165
0.948545002636087
0.8468250140544789
0.9795164835833889
0.003348412813965412
0.9933786741310167
0.1104986155460779
0.863964013246865
0.9030428699568038
0.8880549230085009
0.9401105586350029
0.9466380908020002
0.0965392534217692
0.1822684000973542
0.9944541329564164
0.04491338346470537
0.04449590019701914
0.1209915561507465
0.02990272236278035
0.8375254317183751
0.8633626191648583
0.9905203103780564
0.05653993210145797
0.05873143871532251
0.07919395728230023
0.8661612414844704
0.985537443238421
0.03601973314140178
0.9453398480721141
0.9974433364227232
0.04114534388170827
0.9476661401147705
0.04455243806213547
0.07321811596463872
0.1188650684163115
0.9782077895945338
0.1508290752708062
0.9960318115396865
0.9884852458179298
0.8849933062944441
0.03359807396321169
0.005861871136140154
0.1116209078522809
0.9081932748151372
0.1503590435036753
0.8976561171215498
0.927242106186027
0.9414153604524843
0.926233709281828
0.09363049712604685
0.9436106410393079
0.9298386468115188
0.1397003542967528
0.06383651577894668
0.06700850196772667
0.03171388150767842
0.1264562613914779
0.9092361565651418
0.974880283128947
0.06181981043417342
0.9844309695567156
0.90017830305203
0.005405296129411341
0.08461942456399608
0.9240694065091046
0.0308437484163077
0.03037064609513486
0.0459136533558372
0.02378067379259539
0.004994838620890224
0.9695446044582794
0.9676447053431281
0.8455267814746148
0.9793099044751894
0.01684112271506719
0.05050869644802284
0.9914653303911576
0.0826335874177439
0.03013395404491206
0.04510764908741762
0.0245286160257035
0.9468322167942577
0.8081735349298727
0.9353449438640429
0.9509739170138121
0.1131882301184695
0.005049590649697133
0.9304139329046002
0.09906115734132019
0.008848199870164527
0.9187562899211545
0.04619615953080868
0.9507712521988526
0.8908775273931595
0.1278597822192976
0.8651430909311715
0.9352279474316556
0.03234983202355561
0.1297043993148299
0.9890914197828632
0.9256781439191266
0.9938585684198226
0.03869959415747182
0.8971534327290862
0.1349858469080415
0.0586115426951872
0.08517141975476843
0.9492965049066595
0.03884368104654706
0.02182078274363091
0.04713675834708992
0.8989509379203027
0.9321184714325059
0.997449731802335
0.8757158794673636
0.8709869662911658
0.01126104537564274
0.9989256616412101
0.08574408518940657
0.8164887394200309
0.994257455647201
0.0151824893990093
0.964806645726671
0.9965215421498572
0.1506789863307393
0.9907371908002627
0.9890172653248754
0.1297380516291457
0.03053692328403783
0.9623612543414873
0.05249191943165966
0.929339440209645
0.04485888739675405
0.9760466347875242
0.9232943207804792
0.05180298696539233
0.9060298810422719
0.03918448237618991
0.6968934773590032
0.1189948874317736
0.07236078289898276
0.1845266395265759
0.03369794181658398
0.1046885671068447
0.944775773934751
0.9801386814295289
0.02856235361996162
0.9933112989153614
0.9966206839801974
0.06425754091608372
0.985255009865304
0.981253107422786
0.8577113149208272
0.959330107119542
0.9167379477499615
0.8033218288794722
0.9930446528283524
0.0841061137503625
0.9830114329475251
0.9005620522322184
0.9341439868656958
0.9847341553276432
0.07256925810122637
0.01262623549289948
0.957668233670655
0.01711134436082484
0.9983689499168708
0.9586899620391024
0.9179889935896253
0.9956015538792756
0.03710364114831409
0.2020659335118788
0.9044552078665653
0.9025877624515241
0.8946885841665191
0.0474202671192053
0.1465101320226281
0.8587572809060322
0.05025108117461975
0.9705062199447254
0.1386466118745847
0.06432075413216447
0.1888311924453941
0.136559869533427
0.01910937801952491
0.9567726502784151
0.05316085192779065
0.01287408046526016
0.05541369743002329
0.0008379996595695452
0.0244317520005097
0.1281658465223012
0.06927959399725947
0.03409484870096539
0.8200764228258934
0.04484861480640842
0.9997171147442574
0.9746411699813174
0.06621938133772873
0.9236004185321796
0.1602484072867376
0.9723867972594861
0.9814525178163207
0.0208700834993004
0.9732649762140029
0.9897109703764545
0.7915765826104663
0.9838102769395236
0.9531579220540992
0.972283583700122
0.02997157397370947
0.9745825263201091
0.06734521865079396
0.1836373686393587
0.905367781777022
0.9143762014054821
0.9912468460819247
0.8696287387699436
0.9252204235832232
0.03929520064903048
0.8396325159548921
0.9294326663806369
0.9081477505644185
0.06604662101544852
0.1079841587660157
0.926010616264576
0.9777086597725458
0.8897211365859703
0.1070756180240828
0.05089527024753178
0.8893131594747515
0.8182083004828198
0.8537856125956922
0.09375299154980021
0.828191786149373
0.07564967772569048
0.8637211878024347
0.893901614457345
0.8748588150256839
0.910150491196331
0.8615355027852495
0.9541052370955162
0.8964565358285301
0.8576182937354084
0.9078986005623403
0.06098501308383861
0.2333368561356574
0.06796246849220959
0.9773157758769164
0.01408518158671664
0.9429168956662155
0.0872994971360967
0.9431453731111308
0.01160226607054833
0.9302782802185423
0.989097458214889
0.08648352131212732
0.9704327483318107
0.0869155947029107
0.9944616839929576
0.008851025914684478
0.9346312626648281
0.1071107432871898
0.1195135860369568
0.09824444012218367
0.01659865598471167
0.9847701692001342
0.9774627389963575
0.9438474420349674
0.9947845878407469
0.9706369126740368
0.02078416971805002
6.414333624401666e-05
0.1267129520534811
0.9869110875567588
0.9803257194604825
0.0926194748531919
0.2427071712676998
0.04746952798295619
0.0136407757520209
0.1817591220964374
0.9248755899370334
0.9838455231728606
0.9384659659158712
0.0679702520679567
0.975389605543457
0.001713734435474093
0.985099850819594
0.02107374978657691
0.1601476182094274
0.8870478506731497
0.9528729212325893
0.101469154476819
0.9364644048883393
0.06964929683173329
0.9731490230273948
0.02810269222033903
0.8970274232820079
0.0315321690194339
0.05746400461903511
0.06083094555762419
0.9476631398821918
0.9064734648978227
0.9568574920240349
0.7695283067861546
0.9790021808426858
0.9052578324513039
0.9336778871521696
0.9296268670056325
0.8726866256509151
0.898921454261057
0.8821330740758885
0.8016155616456264
0.02788156099805307
0.7747457192098427
0.9684892403479536
0.960852545840212
0.9184868582835463
0.1451390934216728
0.9599227972138452
0.8979037869854644
0.01198887815667495
0.8049284653067872
0.9333275895075956
0.07466638225049087
0.9718075621906975
0.8287063292568145
0.9710203345346449
0.9683130256762448
0.04957519965854685
0.9422908080924225
0.05467169989460855
0.1085088744055723
0.9682245812066713
0.04504454532168357
0.1366496998970176
0.9704685838722873
0.07381724889273798
0.9267311625126324
0.01240440031665448
0.02782482595990214
0.9865459821378328
0.1230492711459907
0.9335362016940966
0.9982249322453445
0.8561278839696062
0.8647979473990676
0.9716483294948867
0.9847813734466235
0.9846080784078364
0.8860128528393425
0.04405286441725203
0.1374201718534957
0.9270370756728854
0.9325014928479525
0.08452141399719101
0.02297625935477931
0.9948287574795314
0.05857154217337462
0.0253606311282997
0.9336559165059041
0.9989640022912842
0.009958040999590235
0.933743540142325
0.01220927916467293
0.9024294898396221
0.06626735399198624
0.06474420365355096
0.9362751340029971
0.07059884627108744
0.9917257664749918
0.9759333470512076
0.1983230372108702
0.9788264391933094
0.9276427794109576
0.00893811506362879
0.9651360922629718
0.05098975505201227
0.1908032197267626
0.06071547989962778
0.007787821010126349
0.1137479274005214
0.9973975577936111
0.9413484742670807
0.1099673387466422
0.8766858014901093
0.9502154443113257
0.1273855689206168
0.06636516075842652
0.1330445102482267
0.09247927312994902
0.09011914413493816
0.964700878123554
0.9556207603664375
0.08512539288671214
0.06970365752678602
0.9581215659434666
0.9919792599351053
0.9932337440969936
0.9374194338765278
0.05520208911565431
0.03942868232393495
0.09982558723128225
0.9529675412919951
0.03254933478855394
0.973303516925562
0.9344348174652325
0.004589982976329278
0.9256601260778906
0.0716086301698398
0.00938709865979222
0.8817694914395247
0.1187072799255861
0.03783476542861841
0.1288906288476577
0.08435474403654394
0.003930945838744098
0.9274818048270917
0.9141946710734158
0.08988695184854147
0.00244838419968886
0.03076084464486376
0.02042201730208128
0.8663934472364427
0.07463070147386995
0.1125961292452421
0.9817937845718724
0.8619808298149879
0.1040277277040369
0.9926585453501579
0.06075035841791894
0.1200978051323664
0.1223432794352939
0.9908694508815274
0.948060327322527
0.9090112835596363
0.0463196837951575
0.1387353234710908
0.9005815592987347
0.1180472934355209
0.09346935865451891
0.8163125786874887
0.9755207515563903
0.8873922714325277
0.0842049945236236
0.864125849218607
0.9340155878481161
0.03499828746515182
0.02805424832576843
0.9242884699995678
0.9488329368434667
0.05029852420705228
0.03593770234964166
0.8397832660452098
0.9630089393261737
0.01955750176317996
0.9639837025538222
0.9642375121481286
0.08895299073693914
0.9723957100567736
0.07789533470730266
0.00990368462980518
0.8710993429289222
0.923430119720547
0.9104595735965216
0.923613699376591
0.9242394779197943
0.07629207470049694
0.8834111548041034
0.07505759370702278
0.03788100829129891
0.9107660528427123
0.1108658473195817
0.06884509499395028
0.9518183729069948
0.1444695308931296
0.8624927505878757
0.886303388020842
0.9042060895976417
0.007492088174483458
0.07744519826087924
0.1213590724764767
0.01018379571997208
0.09094489535995993
0.01408705909898238
0.9026381070808643
0.01510774861994727
0.08738004173070234
0.9467687940966671
0.9224865361581469
0.02738933119228785
0.004818979404327912
0.08938867710548945
0.1291587323885756
0.003595133212206126
0.04802973521402439
0.2170840739594437
0.9758532903670016
0.09646874578346637
0.03077310165699443
0.05456207829861253
0.07885316004971392
0.9785413756437166
0.03209314059595178
0.9859556239536313
0.9928578524530607
0.001632071427717219
0.01956378624681188
0.9762544597894826
0.9452622801812838
0.1164646281148399
0.05074549718564745
0.9697211967971731
0.09504305317142865
0.9844310457403489
0.9370706804213398
0.0691814219661431
0.9913082691641394
0.084234327692179
0.8871457758353979
0.01913816946198202
0.05707221388787871
0.9569128138140106
0.996519920902678
0.01760464512730483
0.03648884038666812
0.0958417573415794
0.06040776992280442
0.03140736329109793
0.007796011995657615
0.09480097661842196
0.9974901205291462
0.04250708790617307
0.03463111593141338
0.1313228746311697
0.0652251819830581
0.9281045005811235
0.1204566995703687
0.8652647201975964
0.1182131074993649
0.0136985158859053
0.04377275976806444
0.1031929826692566
0.1236651755099292
0.09378474906176795
0.9450369808677022
0.9712138096564269
0.8638305167261333
0.8395415564158598
0.03090181500117228
0.09225418904793947
0.9856978203137879
0.9798935446722251
0.1242922490011913
0.1270468590800392
0.03758033131104897
0.8849219436133973
0.9982944935670169
0.09508495859151231
0.1941694798007693
0.927413338487721
0.00929805979355986
0.9782468229434627
0.9595746746018888
0.863533640456764
0.07115384244195468
0.06266802105808605
0.02841201164893762
0.9554566842130242
0.8967473568908964
0.0063617294062712
0.9395093763306807
0.1019795118782963
0.01717072755707112
0.9626231466848876
0.9575174885716878
0.1198463294018636
0.05730472895281154
0.06768735439476867
0.9756405357386134
0.03246213952469412
0.9464938461937871
0.08792111197779373
0.06287314182673917
0.2009783978525473
0.04950341809163427
0.9651521270663497
0.8930886430869688
0.02590540446449043
0.01057596531714907
0.9590930454721339
0.9997145790298041
0.8738295372702799
0.07833752706676943
0.9107622524469431
0.07921104538557544
0.1359241983503589
0.9888048257207552
0.001115853052118673
0.1460454088546359
0.9970729969575312
0.7840515868748051
0.0915549964119819
0.9182726685415883
0.002003410303353989
0.9231144920695806
0.01288872613559083
0.9854302739447899
0.06023613845028242
0.9695127142377833
0.03160859140124619
0.1128424172651506
0.03750550896137553
0.9651107991846699
0.06671916604136413
0.9811854573337772
0.07394467637716243
0.00991001565623129
0.8627384958633966
0.003518762384663409
0.1289572183830757
0.904271048017124
0.04370432953328595
0.1160340307646679
0.9247352385120444
0.1133044284750826
0.03105869080619414
0.9499241454143234
0.951027849591889
0.1457558026957733
0.06693406733405245
0.1292503640426672
0.9659161037821498
0.9790196846829777
0.9964500566339716
0.991496466600798
0.01673974861471093
0.9604182694889632
0.961854382107307
0.8742965631030841
0.978066200012745
0.0660815947672927
0.9784939521138998
0.9467414290787195
0.9893138346237379
0.8846795806183442
0.02008743099844564
0.01147198372890518
0.1585090830230436
0.01336578230612435
0.1405664601458793
0.9948442246211454
0.888532283834553
0.8884787469201869
0.907761553966739
0.08077018906561766
0.9322301742782179
0.01600352910014807
0.00238005201076794
0.03730259355707086
0.01468498894839908
0.1551949799667463
0.9976667850763654
0.07227736466613569
0.9941886717489609
0.9113198340702836
0.9235036046943726
0.005160351829873301
0.9579546591493756
0.001680667939690411
0.9437086145882789
0.002016307379557734
0.07221193860691558
0.04118176425744591
0.9434478492891208
0.9004794775248884
0.9007442749494474
0.03180435965675388
0.9242853019134681
0.07856857336709615
0.9918994850526679
0.05109992174715806
0.9284632518207896
0.07341333450142165
0.9364613125191257
0.9361172646721269
0.9467218493628154
0.03442219357485082
0.997283246704457
0.9991139964437841
0.8953472990275666
0.1069118551309996
0.9127549364714576
0.9009637796890303
0.9471811019504354
0.9014751144413525
0.964692698248725
0.9688535956579163
0.02329717267000308
0.03918781725912911
0.04715751319118648
0.9535261210762584
0.05723234703842749
0.9108363944118341
0.05595904078713449
0.875250267966154
0.9008866843119505
0.07110178969421053
0.8358522863083342
0.03148947786309388
0.9102877701908738
0.09483996899309916
0.9565402433936291
0.04976035340623293
0.00572308311202794
0.03728000174503831
0.05465648512803146
0.002672224387589299
0.9985115364662455
0.01011356427993079
0.007837851095579483
0.1216917413700804
0.03255482418234332
0.07990710173996073
0.1544139694072506
0.9975437021081996
0.01214485230624714
0.9169700192528766
0.09978562094736974
0.1718727864100281
0.07784349225565544
0.1107031386953899
0.01110400269709647
0.1175146964275337
0.01224055438262013
0.9940058067342052
0.1818506451200285
0.1890539632533346
0.04257189174990947
0.9586512374409623
0.0143292955416712
0.8926363321352417
0.06795446119127187
0.1493875404597046
0.094428141749863
0.9756783182164877
0.9836018103821667
0.9038003956351314
0.1565992582211893
0.9169956818217313
0.8341756994285008
0.0362380692694628
0.05652385323320307
0.9768668291607933
0.1166206602998753
0.03083597739299913
0.8956352205505987
0.8856521263244702
0.899121038726471
0.9353112856831082
0.0187505883720914
0.01080716131678044
0.9598998385556543
0.05212425394544618
0.9970610306803299
0.1441057244312252
0.05566796894575912
0.9102966868156417
0.1266844851309037
0.09517224577211206
0.9272418269689041
0.05923252875104287
0.01119029881193779
0.8064553484794241
0.02270327000144625
0.9632713060972046
0.9088797680516815
0.9479144253607439
0.8756959502789662
0.05415628313742483
0.793970548535022
0.0544878323060566
0.7764219685252398
0.9546820269690292
0.9424389203731356
0.8901921514414892
0.976826597556197
0.9796105639922402
0.0614040327258559
0.03425151224441241
0.1209388567976693
0.8592121897688556
0.9596799893720923
0.03399499545832598
0.06404111738900009
0.04048493917417478
0.9162324557048874
0.02699722092951816
0.03141462058408182
0.9515450630290897
0.9800385089915249
0.941646351631909
0.04968142851320401
0.01853254232109752
0.003417091543043684
0.9512641956828565
0.06185842976134095
0.09427194902347254
0.006018211679673119
0.05399285571012308
0.02779662568082617
0.04394438325187098
0.9258854637710989
0.8803556855559936
0.0204383447514122
0.9644669371101688
0.9155860123335299
0.9634341367752909
0.05046527185252041
0.03798271599519075
0.03748568198215629
0.9899693483084655
0.8905471293375579
0.09126221220493613
0.8594300749495942
0.9033691723130602
0.00408334472098335
0.9489574614507585
0.9296581189712765
0.9448911905839383
0.04055881411432936
0.08862800142162304
0.0639750269097478
0.0058786091261498
0.07238850718039411
0.9054862531393735
0.03756762716970672
0.001725888979354598
0.9648209757307336
0.9948668340408042
0.855324826752975
0.9250324265395177
0.06112543845345728
0.01173378233833295
0.9754662394334355
0.1054249288501728
0.0908542157299946
0.0451797518655201
0.07120308817607612
0.936157147782401
0.9323377538183297
0.9800808645045153
0.9994962585278985
0.8489902159138735
0.9506121937870876
0.04113686822710984
0.05648336465592452
0.06609816119687734
0.9143608200344231
0.9870480423302349
0.109038100120333
0.9228621523065892
0.886729068803892
0.0897030825764298
0.9546498372603756
0.7839681034771926
0.06879226802162544
0.9544660346752287
0.9454786624864552
0.07691532143818598
0.8867453626903072
0.9799266263561681
0.06223408687981729
0.9461168707501729
0.9869002642531169
0.01503205486698071
0.09961665146251315
0.9764543606705112
0.9987433167868208
0.9144392803388656
0.8839253322497302
0.8895225589961577
0.9436891012771284
0.9493004553329257
0.9649350289050567
0.02810394975182229
0.04320260982175683
0.0601994242797744
0.01530712809344512
0.8829528444466234
0.02945577662149238
0.09744009439530402
0.847539628986621
0.9476265604604731
0.02196712220194168
0.09221636758811519
0.01758857226856947
0.9177921581898463
0.8433430328668108
0.9594818048354222
0.9149774752956854
0.9099212354432251
0.9453071818644524
0.100293036252451
0.9633348112720664
0.956567255529134
0.07447136089355938
0.9054608822014187
0.9867510917638027
0.01147844219480566
0.09469087277399416
0.9551568231413143
0.9471025776732602
0.04803457947194076
0.9408329882799121
0.9105588845678947
0.02541574352280369
0.1494189238389374
0.1834749473548557
0.0411723791805609
0.8734933500994753
0.9065765599675097
0.1404458816271544
0.08341778359045784
0.04231925733963571
0.02316297362000556
0.9940432281749896
0.9818217739906258
0.04018726962353984
0.09054659354314223
0.8839190052645279
0.07571942176419384
0.09379927215852714
0.06997887266983906
0.9116320196500085
0.9261046406222004
0.8892339271474115
0.938813693541892
0.9530719540196485
0.05607833330557682
0.0142170970835841
0.09664623244232969
0.9973323911863844
0.8541225500904002
0.01371844730665283
0.03849879969922618
0.07745829284325147
0.004641713107504585
0.8554631070048174
0.995281231476928
0.9417533348206971
0.05800343225562325
0.1052562491772128
0.7766080894033354
0.02380518177725515
0.05578352357770154
0.04686015536507211
0.9728412690939497
0.9965433500582848
0.1760728224602227
0.02110391776663132
0.05108744672878455
0.05748097633798555
0.9931167556846362
0.0296661986898498
0.9453738464394792
0.1248738547082853
0.9217423020601911
0.9778918926686648
0.9799299547332624
0.915477596738013
0.03183830021844877
0.006920841113438102
0.8796707565657993
0.1755577467507612
0.09144159558940938
0.8686550297211271
0.102069022478691
0.9762730444178795
0.9571355982683434
0.06236668146051706
0.1155576375339064
0.9338763011464897
0.9306825897941845
0.05421669651303249
0.07428408535254744
0.9646330127560709
0.9180430660285971
0.9539761552501237
0.9400031070496615
0.8338837593959341
0.1288010385105276
0.9074544700383274
0.9019760525641642
0.994812396681948
0.05840216954962358
0.8308596720825638
0.9786582968079809
0.987920739152733
0.9706038552109801
0.02084909450375637
0.01914232241122311
0.9920160871066507
0.1286306879784825
0.9069598737968878
0.0315844493252104
0.9746283446627168
0.05044007005584895
0.006813449726057261
0.8668485497101103
0.8076439094839316
0.8835742533735529
0.8594716447991653
0.03422705137973232
0.9726354692896524
0.03001886749678998
0.9575456065778492
0.9930519151500611
0.06439408302341777
0.9664915003488757
0.9474642361342802
0.2143712407110576
0.9897231570466681
0.9276703149943292
0.894703424387409
0.01895475210160186
0.9730546786216985
0.9312560019616688
0.02053666713895659
0.001254515918771737
0.0600521698743455
0.04208413097038734
0.06834803049733632
0.940648284450377
0.06268097350110359
0.9664410558791314
0.9899700636692601
0.9371004281024976
0.8550107343262574
0.9649238469791186
0.9836082800136194
0.001313728945093252
0.9031609902141354
0.02623114101367565
0.1069311973093739
0.07358242801744258
0.7721556897354402
0.08416777461924425
0.1618245951415141
0.03403378949576609
0.005280433663987835
0.8704996511319051
0.973640474189201
0.9619499034756887
0.0746458343903345
0.125810111969989
0.153820411513242
0.03242756186027515
0.8599209531462892
0.9348360543163349
0.0595837248265361
0.01248061648890646
0.1197225791031323
0.984246181379541
0.9231359697254905
0.08473716811548719
0.9902208417636331
0.0705392984816225
0.9674064132446654
0.06647831439290786
0.9836449014203658
0.9825010090034941
0.1109328723089664
0.04190315987446936
0.9719064717102022
0.9757710734419391
0.04676820900448098
0.02016600918878949
0.9093643754701295
0.8510365925022199
0.1713864704243278
0.8977514581734467
0.9947803867103077
0.9932786984609719
0.05645377581533734
0.03222704542419495
0.8884933713237531
0.9879169446828546
0.9653111582211936
0.03051104627184551
0.9411057454023178
0.9631781487926696
0.07226947851216511
0.9104626366621668
0.06291859950516492
0.872637376234241
0.8592690055727136
0.9401505712147956
0.9818788136321539
0.9075289699378741
0.06144875687878609
0.9758868532517669
0.04986643119568245
0.0256978004373937
0.974251117335104
0.9333708855582031
0.8368507778727999
0.8501020499925979
0.9958418298850684
0.8728831582343561
0.9508200032613244
0.8183134931683042
0.003224320928364869
0.04818640392019891
0.01420753083171528
0.1981263308578348
0.02934621297195304
0.03303886061531457
0.1517886798147981
0.9882230601826771
0.9930405360243217
0.04375510540644032
0.9653206670970261
0.847924215897854
0.02765303243617881
0.8906431603421578
0.1009264253072574
0.02214097032732273
0.03706302380306162
0.03342408520177365
0.001481862057820993
0.9413738508899937
0.1084284066204228
0.02621004382038724
0.9769059185600738
0.9793833991096458
0.02057257123998237
0.02416429974880255
0.005201053772396966
0.9854433474220446
0.06615926323625018
0.08770376350251916
0.9150097669391556
0.9007188764002015
0.1114890412885436
0.9085513078842058
0.9388483451521982
0.8526322350678152
0.974036543879747
0.08258771044193587
0.8996958147968623
0.995528784377398
0.01817890956293109
0.94663371501345
0.8831324110981406
0.936118817059515
0.08915937946181055
0.09787112839092192
0.9158904783418743
0.9763437448075611
0.01920007595802077
0.01704028360923057
0.02041713196111392
0.9451311238684923
0.9737459921814821
0.9639832501941354
0.05454441639571245
0.9875735141212589
0.05165215224978981
0.9956587695617993
0.04211098455899037
0.1216409177623376
0.9117782646779515
0.1145958670941842
0.1447588548975783
0.934906741870783
0.0001129276715640044
0.9742186226962467
0.9289558440982839
0.8683917231993769
0.9380620112143743
0.0182827735798811
0.9564007041975222
0.9790804883514833
0.9893503719401318
0.04106004220168834
0.02323060737118867
0.9610775538956287
0.0458900182837773
0.9072757112716059
0.9075203858992663
0.9890497146712669
0.03299490390773308
0.9377481696848065
0.8940742008377722
0.0263553648071607
0.8193643766122384
0.1348969782337656
0.9877242778581095
0.8267577226182738
0.06615800011187445
0.9207396591599046
0.9507142378445351
0.9991919781901019
0.9291073910848018
0.9434460114962503
0.9160146100135872
0.03890793004599457
0.0726469531420552
0.04663456202843085
0.05157211930105863
0.02653447504627661
0.09162298809935253
0.9031128936842041
0.03797376708052184
0.02794520505823177
0.8704335388494047
0.03018711547248969
0.04375770691958976
0.9890533941704948
0.9985453255158252
0.7740510068384587
0.1315793826679044
0.9606691191660003
0.9676465725926828
0.8581442270780097
0.9949555532460983
0.9930119483442591
0.07519937008274284
0.8354383438425862
0.8872164412023563
0.9162304931899685
0.9441242521508791
0.0205605074622548
0.05506667955368497
0.9276892778275171
0.8522564756638533
0.8509156270510199
0.94385489234873
0.7818669676113641
0.08997277778429705
0.07082581689360333
0.9892176943105334
0.03785440811312443
0.9401193141800677
0.08753697776190504
0.9297505217578363
0.8986082282368408
0.9299317526900421
0.05755933032713415
0.9681457641925726
0.9463150734439882
0.05095168792821866
0.04152053948352105
0.9877921127352328
0.05990296278391288
0.8815009675534968
0.9716971782951339
0.9556610761723557
0.04403188512082941
0.1483291210254224
0.1456889827709117
0.08756979911939636
0.04889141266258332
0.9046847730896295
0.0740920439592898
0.9231254790939445
0.04818230464987565
0.8845112735570283
0.04603779534067689
0.1373860906442304
0.04674156756971867
0.9860843459851887
0.05352746517223682
0.9838341829503323
0.9840199139614962
0.9500875400418871
0.0280010636356334
0.134264563223745
0.9981085518356695
0.002273382589305695
0.9309005331903973
0.9602913127659535
0.9642107586983272
0.15985722391939
0.9836351529129568
0.9869586955949506
0.9360641764634349
0.123304091257122
0.02352116181788174
0.9953093706696546
0.0899660400427585
0.9702913513853735
0.9409979079925499
0.01035460865147007
0.8374427652115144
0.1102270077974651
0.08641320196896123
0.0914327108070916
0.07170651121847367
0.04066061712600081
0.03152105419809324
0.02002993011220149
0.07749437658415913
0.03335823850494426
0.04670984269281628
0.9596247247582788
0.9310127889855365
0.9175528704882573
0.9519274066051813
0.03532972913808361
0.9454039940592617
0.9757281055691982
0.9842660742255668
0.9466643573670512
0.9707515334152276
0.05144655754397703
0.7623450425259778
0.9837904758933367
0.1214773613279097
0.00619098083675302
0.8772656387613049
0.09917579458693711
0.03377698481170158
0.9937966275901666
0.1354697502866219
0.8826015845967822
0.01725997533099101
0.9812490908988273
0.9795888143491269
0.033937423845439
0.02630532645708552
0.9049195089266904
0.9825872671220215
0.9897202468396102
0.9022762095426452
0.009571290259523418
0.932601402667218
0.9953686345838351
0.04753058188951358
0.03423403995587514
0.9638177883718518
0.1042205413318607
0.9578274941144382
0.9711782994292982
0.9343106801195789
0.09466817740894934
0.9710164358587421
0.9862646928293103
0.9438383149118584
0.008499499304909763
0.03725993225892518
0.9554680953245881
0.09596173876395835
0.1244256708469023
0.9113762266439324
0.004118716551024186
0.1327305152034328
0.9801094233447423
0.1745490809990665
0.07421544895128925
0.9247494444651767
0.01542920091867694
0.1435532628497929
0.9864953830978664
0.9598256587766396
0.003647682836120231
0.9903937415478514
0.8854678423521524
0.9003272419845826
0.9995665844895976
0.01570861503074305
0.9717205890764002
0.8996297977051636
0.9254576613745774
0.8658135025132498
0.8626562893695982
0.9427154858116622
0.06791166962960764
0.1097787048297312
0.04676662805481865
0.08624231423190476
0.1036611291644016
0.04679503412980435
0.8622287032405083
0.8892123548023759
0.03675955132726855
0.0937311557928383
0.9285585353653928
0.07133224202431078
0.9398166125029023
0.9753995055359445
0.9445266736791244
0.03299947576387508
0.07497361811996439
0.160828140506684
0.8905209579101283
0.9135439546867662
0.9876179152817675
0.9266431177948027
0.8904427836585107
0.01412425146271732
0.1377539251200068
0.9415763531119361
0.8644445870382829
0.08390594509743503
0.1402587657669538
0.9804578600144682
0.04638248405037954
0.1282672478393376
0.04867149405723284
0.9806670651691094
0.9611938792757366
0.9030554395605289
0.06885488650421262
0.003115824752944036
0.007974074857828431
0.8574782301135784
0.02472842054465126
0.02355185171064587
0.007181886778251311
0.1154459441732631
0.02357360663008305
0.953654490910642
0.8416853052627945
0.01505009850818708
0.02240932334875418
0.8619333001685111
0.880908051552368
0.9533478307836925
0.89839541669598
0.9611245920332323
0.1226232803249554
0.04871949813377635
0.9999621163354755
0.9046779364896397
0.0686426876788252
0.08521746249315541
0.8475671534302369
0.9369075862825236
0.9848119330843098
0.9525384176547532
0.9696060254565482
0.09345843801656754
0.0684471694542904
0.9815414240438993
0.01845275021805683
0.047406013151129
0.9591057132276041
0.9287863769938133
0.006349057661312016
0.1248047101034547
0.9493816692711793
0.03756089528859446
0.07416226246364657
0.8544219746255194
0.9654528902951113
0.02781482713457576
0.860802294907668
0.981786268264068
0.908533303179262
0.9201730395274459
0.03435605956435418
0.02342547053910589
0.08821499266490479
0.02376934792305834
0.8627978424901022
0.1216052261627349
0.06241045130588178
0.07559525385948716
0.9491315394727287
0.07888614781373145
0.02234683816065326
0.9709679080217137
0.9372364013738583
0.9830339031438639
0.002838513594026335
0.9664534333830951
0.04634743787915739
0.9767345875777743
0.910319921823988
0.01166200644688852
0.05319751601248804
0.1111525180440304
0.08621391046574076
0.07408691610180723
0.9960770213968281
0.9914990826753429
0.05217205648718604
0.9714481554622406
0.02070993427276832
0.9602684964431575
0.1549540548980569
0.1016247795834543
0.9607966019809532
0.9336960658784396
0.8165430463285149
0.01935401595281796
0.006141106660645331
0.9148232888314892
0.0158030740885766
0.8930506964656366
0.008855395961839506
0.003739968715358118
0.9535275345945993
0.801639346891589
0.1248322284944366
0.0529809031925907
0.07319755060913181
0.999078816146114
0.879117035923872
0.9745313809056543
0.8573890088626608
0.9439024580314004
0.02516159658661041
0.9030835887068619
0.8422482717363959
0.9822028207082919
0.1486499939396629
0.04244643753620906
0.06730255877977923
0.02991194372761949
0.9808274509255529
0.02228978634082053
0.0470907899604974
0.09239548155455125
0.02567021197352518
0.8845319874572687
0.8712616639686027
0.9367369117584872
0.9418375521642124
0.03656206569648816
0.9387326558969884
0.9631288864549783
0.07396112506996122
0.9835207301324267
0.02109816685954535
0.1460966269728525
0.9234441922464321
0.1341120333601231
0.1648605192927623
0.07491151409711329
0.05017000807863324
0.005780330088248334
0.9502540336291035
0.9112415776929539
0.05999492077961279
0.005495718116743689
0.9532722149676598
0.9946143304629241
0.03217384870605873
0.08043295831041598
0.01696545055143225
0.9767578810755128
0.8480551855348986
0.01530994480029521
0.01953370290784045
0.9936776437452963
0.2187697472703934
0.002257601365181755
0.1361813909645443
0.01049432459201967
0.8863819066669469
0.02340441355050581
0.9734840934039672
0.04795539306553515
0.03017821181531863
0.9590909789572672
0.03125902664572221
0.07622905220716837
0.9342250400537467
0.1458056572979005
0.03080687759554875
0.08333513390326185
0.9383446349042318
0.1696933448794232
0.8346460098039623
0.0327603288226999
0.9556292186452507
0.9528365001964687
0.1886251800276584
0.1606134242400241
0.01974628385675772
0.1458314200364788
0.05979274050584645
0.9148635516382724
0.9372209468835988
0.01472816155742841
0.02109265454818133
0.7842816925794883
0.008598268354369143
0.0697046746253689
0.9877406818527271
0.06708454898995092
0.9947296927101614
0.934538045254656
0.9005333589508724
0.9965582456502271
0.02870661417212174
0.06367965300985542
0.01897908031054081
0.05768910003147561
0.01079765176723139
0.9085938554361106
0.1370427366583313
0.8746728104476098
0.9915482165924578
0.9747721970611554
0.8375311968175441
0.7914376779756285
0.989742757823437
0.8084495293289173
0.8544138840695945
0.9505253859791324
0.03015727613458295
0.04952806111574528
0.979435079097812
0.8523014878322572
0.05881181362090837
0.05890092521761144
0.961735667632636
0.8119550996553846
0.9818657874655231
0.02044188983534324
0.1152320524168376
0.06229422455037997
0.9109880792621461
0.0361065924129345
0.9994933952773949
0.9503456737892197
0.01291815268422307
0.06609414238868913
0.9253989061897805
0.0007721478478823684
0.01169298585486181
0.9683455763889455
0.9030225955338339
0.9730774728302914
0.9715375204597514
0.01651002391876844
0.01997602604346764
0.9779349995897679
0.02509283866066802
0.07014088756586306
0.113598345151577
0.02415856074876473
0.140340019600703
0.08893021646363317
0.09860374068475475
0.966285445189106
0.9398477480218989
0.02655082339464686
0.1913924168946547
0.02928712644640058
0.03112256360892495
0.953543015045272
0.9338748682947239
0.1005901555335878
0.9863782511223507
0.9984002316777784
0.04471670816973976
0.976224267696936
0.9988657650093555
0.9602674034800827
0.9161984192499629
0.9009298350318912
0.06512907493018291
0.9266969178678335
0.8970872350650072
0.1415186536876311
0.03550459358909262
0.1075373959960093
0.06961728295669774
0.9620894032878302
0.06987888683494324
0.06255364913936708
0.0684611817261687
0.9595966489734259
0.9052290041946056
0.9451129239019314
0.999364844388053
0.9571376062534823
0.0261753849098593
0.002057491311639447
0.07332606069515679
0.05331273652413104
0.02901766530293306
0.09844455292912868
0.0306887703635044
0.174764350907669
0.9558250390435472
0.9266963488869537
8.464950978248658e-05
0.08450116483481176
0.09099422603787717
0.007823487207020658
0.007292071402315001
0.8627153426090428
0.912866005457468
0.920120921230624
0.9844448302238583
0.9235986801697522
0.03722427774625813
0.8564654317062951
0.1506130500908833
0.07076816101362354
0.05318803751154252
0.9850826553247832
0.04803040180969578
0.1904520261402549
0.05183357722556683
0.870723126387169
0.8634364769634177
0.9952704185185436
0.01563709794659272
0.9175669772858688
0.06982660343481537
0.9778405684939495
0.9399424135159853
0.02234535933201613
0.04503615046041243
0.01254329355491684
0.04609121841984076
0.9787334750597382
0.9589812612356197
0.05720026681320969
0.05806138600403852
0.03445498772687536
0.9024703609139156
0.09740049285271511
0.9613818107254269
0.0894955616557
0.859534498736339
0.1571825232639827
0.07396704090317277
0.07422493677385048
0.06957281939840068
0.0898406192926563
0.9558352183112303
0.06937514357627919
0.9866036508157726
0.9316957820709166
0.07080759290021375
0.9120057498228463
0.9978751081789962
0.9963014215641717
0.1037884179018309
0.04073922945717903
0.9522494219336132
0.8301991901983365
0.0589986957563331
0.01523467308334497
0.9867891753562827
0.01206674836904414
0.8386789808380963
0.04331056986708444
0.9861809589563282
0.02793974949775327
0.02170317201876009
0.1402769911454413
0.962574755547335
0.8917203974274529
0.0159144770109698
0.9681556457903389
0.9590995428259929
0.03284667410165426
0.9739458629117009
0.915726071248472
0.03858106202706973
0.9981056608224542
0.9865096345021745
0.05993264672546201
0.9816132077792781
0.122410786556821
0.980041773979539
0.9460121856280307
0.8721951854111523
0.0001808906423941395
0.04224006450514788
0.9667360994962534
0.998451230971734
0.01761475931906648
0.007056171488348841
0.879734966686176
0.03920790000672055
0.01921158809860132
0.04015870980127154
0.1307622877817469
0.03987789742617259
0.1816352519394511
0.8937539791141615
0.03107704863743256
0.9869794189121917
0.05065775138379163
0.02125160773986937
0.01115392653682088
0.006916250013723923
0.0165977751852711
0.9836414708261764
0.03032977393647808
0.03887980248710702
0.1060558990889732
0.9428402337479842
0.09360086186479755
0.03929979477509515
0.8358559762533042
0.9342800625394895
0.05623819709098777
0.983314788857561
0.9818264149430745
0.001529409885497664
0.007473062127333133
0.9683036243075589
0.8468348904010752
0.9794311805682329
0.9303128974433245
0.05530059029113426
0.9979274419850541
0.004613681092972747
0.9647505889611552
0.9547875724026715
0.05073999874460382
0.9467960355370452
0.9666221976444251
0.9253732289102697
0.9891813694939824
0.01498069701780628
0.9664117754215601
0.9211466692075098
0.9048016657967333
0.06132420300971428
0.01457803078629187
0.9781054759877923
0.9128699438511534
0.8220630158638654
0.0601430243511626
0.9437612142035445
0.05429958896341991
0.00787844627507015
0.06144313621384808
0.9701975360970042
0.03619245925734797
0.8067087657615495
0.0137285628315179
0.007998225546747086
0.9272289212848874
0.96473665826468
0.9798869570787033
0.07259257587928616
0.8682419770724884
0.9986397266197057
0.8713234676954154
0.9661959640205345
0.9964602506346628
0.03317521683644967
0.996022866206897
0.9379981494595893
0.9333002844674266
0.9511093910678197
0.03640484337173582
0.9477617400780682
0.01909266439200251
0.8931431510449714
0.01995486038828959
0.08007039818840918
0.08814881830198536
0.8028753856138326
0.0427003297841727
0.9337028085431862
0.04416596724789529
0.1449580913009924
0.926982817647741
0.9350316219808203
0.1118516272865048
0.9653015157957338
0.09946731478358771
0.997686434513615
0.0176233424381875
0.1268167886558577
0.03996280350081099
0.02565734739735316
0.1025579489572817
0.9157551778535988
0.1023614173371299
0.9996608752643985
0.03329124185068708
0.01515783028817264
0.0876116564129019
0.8940976219677823
0.06512103735580904
0.9944837596261853
0.1165793393935087
0.1533881661533415
0.06347893826940432
0.03177026068940417
0.9964736390895554
0.9847412077911017
0.8740093389567944
0.8640805856034373
0.002686074972149234
0.1170416833346205
0.04045671322153997
0.02895951052420524
0.06084816273733711
0.09695368118170077
0.02569643969877834
0.9754992241165464
0.08779331118538383
0.9792627580336233
0.9755732173148107
0.9423147115130942
0.007692263326477803
0.1379192245055385
0.854064664430731
0.9768439680602067
0.8895681158540861
0.9511376192354146
0.9012412709466495
0.9525346537690519
0.8501212100345128
0.06080294749728335
0.02575199391483701
0.0171342114667325
0.1357621642663828
0.06910641569731066
0.9535516304708714
0.9558900229350531
0.01073657285828958
0.9291159862953087
0.005124765724873447
0.06788247502576683
0.9530891892295805
0.9755090849178292
0.849366779196028
0.1896557958783381
0.03205805995710163
0.0990687353775291
0.01831654386923948
0.008917678641377396
0.9967238915148556
0.9246598601546906
0.9288072953270515
0.0605323007828916
0.06396651205203818
0.1086602643454842
0.01277520588339361
0.9370791759669149
0.9652933192867166
0.01621232060497757
0.09430390343528418
0.1053084690012251
0.9074699336107372
0.01700610423853931
0.1475267809662626
0.06493225142373742
0.09382815899397101
0.1250403039619451
0.001012763811257621
0.9813686868261978
0.003371022389146246
0.01786721591957141
0.03891793853811715
0.9968025278987525
0.002779499188446689
0.03193546406450801
0.04465605129768512
0.01384697136556868
0.9159366462888743
0.005552437536542501
0.08778239731580652
0.1323880920059713
0.9261648909783932
0.9705006466303834
0.9693720370827854
0.9607423498058171
0.9799871705167154
0.01588159528220773
0.03130658782879607
0.08120922652387234
0.08220217917625855
0.01635301668478269
0.8242152060653358
0.003912214241260772
0.07163562463145376
0.02503799561875876
0.03559196147472632
0.8857854503157696
0.06230094314954099
0.9153707774626962
0.9637303656797782
0.9168281970270966
0.004472879007024168
0.1144902242874134
0.9882713240366642
0.9683024029373086
0.03597691800724528
0.9151698417522897
0.1375613977753899
0.9569432663680489
0.02933646172221852
0.9976927259382578
0.03224814244054004
0.02563449373942393
0.07392182071784915
0.0150609734976054
0.03484527141060605
0.9745561043587858
0.9625140925620982
0.9782555673319192
0.9035934778916273
0.9629187912090829
0.02741450377112711
0.04375446868273601
0.1586272586933377
0.9565123029788006
0.01518512399630175
0.8999164088148821
0.8868093972327441
0.07905599332247369
0.05764541759351164
0.005822390837108294
0.8728774010909324
0.9774967756172437
0.8067631981672577
0.1785246209574071
0.9789464540245482
0.9899605004466552
0.9444273053565779
0.1039646821950232
0.0128820549382057
0.9841608249167512
0.05981767416873006
0.9595484588982341
0.02640102000538789
0.9290102817278943
0.8409095953285272
0.9330010610083298
0.1048433284303805
0.9377695575690306
0.9444505364007562
0.09159788439419451
0.9281677486708968
0.08990679266074465
0.9886239454032633
0.08059226852221418
0.08782614677369611
0.1136153978217415
0.09981963547236873
0.972821011508766
0.9689575002746873
0.1137972165375897
0.9571459183387092
0.9333426898508979
0.9749013552244354
0.05895477356296496
0.03829580483742822
0.06770567493564372
0.09952321884239174
0.05620062369223394
0.03965660685133589
0.955400659019402
0.09140658125415994
0.7540746745680394
0.9460125459593812
0.06156205427116786
0.02922128858953303
0.9956025577937446
0.9302860593802613
0.02741924712484494
0.07136210043185426
0.9803456571739662
0.9072747771573195
0.9255859386125009
0.1031964825829473
0.1139218360695704
0.9327282512997866
0.8456093016064807
0.9979775480181758
0.04778763291687797
0.06438365489118708
0.03356233800959155
0.967664894737009
0.1002409461464783
0.04109436090855897
0.0155199082783111
0.9131234048570677
0.01907651022282884
0.9807740252157267
0.0551548713799024
0.9611320351537223
0.02017289820934122
0.0604623203042297
0.8887813962065806
0.9683841803489919
0.08476673734136984
0.9698631322334391
0.003996910210380285
0.9315309517989537
0.886897582258034
0.9874909788675286
0.9281981580262895
0.9449493391400468
0.9299297886415162
0.2196784184966392
0.06462682003304342
0.2050210874957932
0.9247277089685949
0.8629771597614171
0.0004067142637868606
0.917448336186233
0.9296958545435863
0.9717760235779411
0.9554395819726011
0.02381185770716173
0.9019435475494201
0.0006274131989604828
0.8999851294968344
0.9397349213466694
0.01342439270625946
0.8992008991018041
0.09122136142932544
0.9820509242163689
0.9367418830389617
0.08255559208717435
0.01980890976698692
0.9997072934597275
0.9362380853493889
0.03399869470784816
0.9706953664660541
0.1472005286238816
0.08420243373976455
0.08885842031882792
0.8945705930840884
0.09249370452906844
0.1116366674444084
0.07361292919696066
0.03930229744666924
0.0001720119046514191
0.9609789159669396
0.9479376628509314
0.03077241652301979
0.00154326937774005
0.0932848871593594
0.9711717595096838
0.9826585576279973
0.944566453307628
0.9750439972589061
0.847176236605518
0.0724530003271922
0.1239962444249826
0.05581721856045892
0.9744497656307854
0.9533300182694479
0.0775614824417324
0.9386626126118672
0.9048977118522937
0.05237136056743935
0.0041651220584397
0.9999235643754681
0.9646095727362112
0.9405473824516265
0.9351569859606818
0.8080070015063969
0.8994483665350189
0.9398814326619398
0.05624455490985519
0.9021365381247538
0.8890967011646735
0.9071747358646908
0.04747596449963376
0.08998631022793666
0.08327952986026288
0.887625266271439
0.04586133705051332
0.02054776602322881
0.9337871089731862
0.004430747853914808
0.01585607946969148
0.08885392277982962
0.9208234731253636
0.04103715699545609
0.1100084067877503
0.09295130826301291
0.9455164279141859
0.8206093040666564
0.1539312774579051
0.9484849990368188
0.9718329692436498
0.08732618517212064
0.9050334414131674
0.08433732019754872
0.9918642360554947
0.06307162591449511
0.9183139642533668
0.04358495306287872
0.005756308712792453
0.966726698770343
0.9647491955746617
0.06642218259225344
0.9359631609557558
0.04810950842485697
0.9650755356007726
0.9935034596602335
0.0955261526895238
0.071486850776871
0.1685058573431309
0.08129257344626688
0.1050924083960753
0.9769007336929499
0.02571638712923665
0.989058653566597
0.9808078621266054
0.03166430453052011
0.09428569677937608
0.8308194439740033
0.910454652898244
0.09359503774324726
0.138921676766543
0.9945979274506673
0.01998302408504001
0.8736807120157831
0.06400658423499889
0.9200401507609318
0.9413710851764943
0.9245712398349072
0.9712261518350451
0.9643447381994142
0.9763897981758445
0.938649457163406
0.9772227544586124
0.9965098155153786
0.006289295517202895
0.07898599694298353
0.9543194603793967
0.0759589997641745
0.8836135295323531
0.9903322641973562
0.8791575295294815
0.05141256427125851
0.9954978228267003
0.02474978861520526
0.08967230496274725
0.9709142157211772
0.9531512594731006
0.8236694889117611
0.009431482289662271
0.04181126947833066
0.9584172319246707
0.9645848363862555
0.992039126513132
0.876602330189436
0.9666141217801292
0.9103612780052318
0.001444172943233978
0.04689107781879148
0.0833235438082118
0.03930065040542795
0.9005758941227489
0.8165412386627309
0.9454163845997667
0.8518947403040381
0.0664841001764814
0.9438635406961079
0.9930808400007642
0.9844025312770077
0.999287286294472
0.06288740431649426
0.05493182380977611
0.9508519113727119
0.8380246753198457
0.03393515698759852
0.9882092812043417
0.1039194252649307
0.8604967166075004
0.1120120094497921
0.001222130463249728
0.05056938950200213
0.1473626858237664
0.04305922172780074
0.8705800969860806
0.03301514066374348
0.0672761296093251
0.9271640892017218
0.02481303222286558
0.09774345079618829
0.9448566977375586
0.1068685037928537
0.07581340524380208
0.9671273585221852
0.06685578240271489
0.015889110519647
0.9893286130017227
0.08121083548892194
0.862600347728559
0.9458951087485994
0.9771708732765324
0.02427169217019238
0.04500694190082796
0.006186116971988013
0.9761607720611314
0.07750442646532327
0.9685684077795703
0.964197304482391
0.03732366402366916
0.9576405609719244
0.04319127902856566
0.8683346541143352
0.2172983233571845
0.01569057174424759
0.002452427695022235
0.9366967215078762
0.978358364772561
0.04784237661287735
0.9361665303536296
0.9840471472855243
0.9989520971015989
0.1267083736835673
0.9950688297831439
0.9905253403875737
0.01417016396123513
0.0530468740539434
0.1174767243954205
0.06187822254869792
0.02684863108471662
0.9792861775153281
0.05648874229077569
0.9163552351062529
0.9946254102134764
0.8351633394427161
0.9564151512573076
0.8492837579769594
0.01135713127311337
0.9904685905926586
0.04202522503512688
0.1395969451709311
0.9994611779308678
0.9921119589798324
0.002847290469927067
0.8777579665298687
0.002540231356616763
0.1129018713533963
0.0606595302611969
0.0712714681225294
0.05501527066249243
0.9768893550970745
0.04411511961862954
0.02259860588658364
0.8683150575648307
0.06131692585697664
0.9241790178891686
0.991728874821747
0.993173070694911
0.2210394913437569
0.9897640666110514
0.9737688094968725
0.0567056371187897
0.8927903785269052
0.001489248247956846
0.9017365310699512
0.06346194514633774
0.004893036979347216
0.07011731796040853
0.01244993902760608
0.9983754644259034
0.04093271330329327
0.9542653268780491
0.9338352908742267
0.9409348156158435
0.8547759034532558
0.8493986200429451
0.929912586213532
0.05082522841681598
0.03759770130102727
0.01121688906296368
0.9402308046102669
0.009486476845635448
0.0596288998347864
0.8761275404954153
0.2372779657870882
0.1021387239271851
0.0554045025117753
0.0237394135116491
0.02536900741314774
0.8279049135656948
0.8597557055151692
0.1698473602292231
0.06614555196951702
0.9666488746930133
0.04412807006182528
0.9410732059383354
0.0315655725258363
0.1850495827926034
0.9514391081700634
0.9053726551019681
0.05333945368469208
0.05829828397625205
0.06695645207809797
0.9760850856701306
7.100060496716563e-05
0.8913609903349347
0.9907661147156201
0.9230054814364766
0.1264981484499819
0.07798067263905466
0.01346918703962022
0.9394105832867524
0.9716502469375801
0.02469611086552453
0.1452783390537887
0.8785788485215498
0.9017985011038634
0.01981701217020337
0.9418843805353903
0.8737081428196376
0.1134838218311684
0.05327205807695248
0.9002668194148218
0.927238500876044
0.002607347913784114
0.988348250957727
0.1002313154465736
0.963260177447743
0.1035151453238284
0.01377810942649019
0.9667852320770279
0.1296903921544929
0.9826660275052894
0.9044813859106643
0.1332212797922102
0.2361180656775175
0.9913306742507357
0.9701970406380894
0.98427401488223
0.9123844266993621
0.02114818518489311
0.950768369438833
0.1045710368741948
0.9615631871401935
0.9460260062832797
0.8586357698386169
0.1138166687356262
0.05792546149765551
0.1443525880757568
0.975780760555337
0.9382354842548009
0.0724232826121104
0.9927028473917241
0.9401416823493536
0.9288552691238472
0.05127576371416787
0.02680670229252564
0.9378265567877145
0.07557386274163677
0.2599318092149953
0.207394468683564
0.075747923462109
0.8779974084564413
0.04507947349806469
0.9840160707029929
0.939491862566584
0.03817222566290543
0.9825129221920615
0.943678761154883
0.02559630355316074
0.01123956294372767
0.9458774589433174
0.9670328337937169
0.04753361282353388
0.009375997918089081
0.1277703463404802
0.1157078232532827
0.9517298569153164
0.9363206143843031
0.01042401342117072
0.0646302813420435
0.1128568133182025
0.01979891622485437
0.9766981741444846
0.01356984730738104
0.917961175459586
0.8097385000102655
0.925342802151868
0.008386794712025662
0.1202988227727412
0.9946581103543256
0.007520742996294649
0.1001961216483866
0.0971478793838836
0.9581046149492569
0.01779477899785885
0.07539153577697463
0.9373347507535531
0.9155195425300552
0.1350203603435335
0.950770966690304
0.08709789955510093
0.1030166291587476
0.07466493062376663
0.9604139051613804
0.05998162439931018
0.00578502733477391
0.1131951091605704
0.07821267179665424
0.9364404268842554
0.9798756178165091
0.05928416441316126
0.9753435602781154
0.06253390227937825
0.02020521134407543
0.8760916378455192
0.9086905437187466
0.8574414599244866
0.08657635773552583
0.9457545140650504
0.04359566115970333
0.9523194303697236
0.9517490821470718
0.9271489729120402
0.9726181296602936
0.1138880612798402
0.01056946026296698
0.9714736526205879
0.8433440917629285
0.1385073761881093
0.07700218127808135
0.9269683347471537
0.02335008800344763
0.9471361187379709
0.03044396397926201
0.9710511101934711
0.04856946627496891
0.9626068375974394
0.04407851808384898
0.05793971569813026
0.9361894920547528
0.9683879330580836
0.9878081562408115
0.9834832124798636
0.08663908129721434
0.006241592033046309
0.848298611914482
0.8268220779256403
0.9399797940153736
0.08694839259453291
0.003610058513259651
0.9655931245876735
0.111803122146159
0.9079847799960438
0.02274809305919899
0.06641154251817033
0.014551459697031
0.9611544055651997
0.9318045064778072
0.1625665725416952
0.07053562396320123
0.8522816097311763
0.07937145604464338
0.9467139243585693
0.1353186689696045
0.9752276398981584
0.9314633609685008
0.9018616044424645
0.1095228212650007
0.9030130157018772
0.02354724174670722
0.9179062325927684
0.8872065534725712
0.9563854600526153
0.04008701680555094
0.08543624202600376
0.002335273994703171
0.9472271410461165
0.06197686296724531
0.01135220081166632
0.05143510468049595
0.1637428260040619
0.9966989997695294
0.03255183913142651
0.9740562015549444
0.03313310571520623
0.893377213134111
0.9382604072456636
0.952379333544121
0.1464596996759463
0.1178761640001921
0.8486951335392854
0.9597558703853295
0.921944997669728
0.003701009298966801
0.9601210618429131
0.0164893799156589
0.9334464157264168
0.05675702024351856
0.9705547425903102
0.1194957305772904
0.9585882074021076
0.01178790294044886
0.8538714868648829
0.9664466389772637
0.9623611483119727
0.9915818441119886
0.03059224727629249
0.001444585245188313
0.03148285013088976
0.9830981212562017
0.05483587650718691
0.000815782719542304
0.02928223233828996
0.1132206461808049
0.03359952002553121
0.9668115436364367
0.07221335826607893
0.9886453708920633
0.1526617141033456
0.8401051729506832
0.00964405967843509
0.1120957390170031
0.1281847727939609
0.03159943617359894
0.1205110871339303
0.9555034143277927
0.9759541764746269
0.967697634912117
0.02926105454937025
0.9367006051893253
0.0335528149666516
0.9341737419990322
0.9070763506517276
0.8077823872666907
0.05627071604946075
0.9811658336756782
0.9386924516724042
0.09718359225057531
0.8685233548113688
0.04275860249369633
0.896566417542011
0.05410320088471129
0.002010804999658276
0.007590506376981071
0.9443352346055224
0.9922889642235633
0.1180480088171419
0.9788535065150195
0.08324832254600649
0.06166140646111667
0.0152667958089326
0.8903728773148046
0.115656306965114
0.8839015838140408
0.973403972269965
0.03994374483826545
0.9148298568872069
0.01061018898375832
0.1253768119641261
0.05057128907934454
0.8548065572949729
0.9346009878890945
0.9652595833784436
0.9901611817061182
0.060512387362361
0.960794495965147
0.03102089786511495
0.9469332760653071
0.9525966353014881
0.8692810603114693
0.9568179203233453
0.9893523347792558
0.9712209125792483
0.9740645977980389
0.02526385319836657
0.01607060323637481
0.02275759514686084
0.9474200262907029
0.003961042823945265
0.8320214584364843
0.1041826234541612
0.0959086322841145
0.1299189520141668
0.9262974833827343
0.04222009326539095
0.1084530172593137
0.9071712020517362
0.8781729726492733
0.8900013885817805
0.1229445154830961
0.9846098103819578
0.1037365063291982
0.9957671201847503
0.9571552075548461
0.0009905219895569668
0.01795997233138905
0.05031371447674331
0.03321171360141718
0.8779147218674065
0.1070864194750664
0.8922903873450255
0.08662909353087045
0.9210856762504829
0.09575088143841215
0.8979457970264543
0.1071488031505821
0.8701899144858262
0.07207045337781036
0.9709863424809562
0.9575113839183771
0.2180288163766123
0.03426241899932079
0.9293967365833972
0.9852537492379471
0.8558255034010752
0.01819620649093537
0.02576151614556321
0.953697053982676
0.1367297861833383
0.02712936126626413
0.9967561470827734
0.01326953531131752
0.047548511556092
0.998466499816933
0.01284570663338559
0.08396080719266383
0.009538093780973119
0.06925671212672853
0.1144064507329795
0.0226776853607466
0.9733190995194969
0.9743450111395182
0.0769327245062239
0.9632177222181536
0.9364807372095526
0.09351169455256671
0.9908921726001244
0.9906123506534587
0.8127071841232694
0.02831638423655344
0.08735894610995364
0.004623901389627981
0.1062187399655457
0.03076466722562925
0.0370556238890444
0.06241577337831685
0.130274099581372
0.9359885304677024
0.9603654135703555
0.9883593008369493
0.872501443364349
0.1145433232605708
0.05989834877494698
0.9194512022547732
0.06024002522058219
0.04783897196719407
0.03966739803825672
0.1431215536772119
0.07052521324479971
0.08520878674534432
0.02340002096151967
0.9909648137508594
0.01323815386822985
0.7973377324910329
0.0154286283368478
0.01721446964724618
0.9450061322065745
0.976437974854075
0.07269151025821315
0.06327466695014997
0.0871548006769627
0.04054802567230658
0.2334469202427396
0.09215485337557372
0.01966676949923929
0.9096947470670812
0.01612662931431053
0.07688162777957419
0.05261591138633757
0.002560872926517107
0.9386233427170676
0.02992003735538509
0.9953001633102434
0.8916682653177389
0.9931981665618402
0.1477059392573957
0.06209401738167637
0.02381136769696596
0.006346595047996262
0.1035567816867381
0.04112381507610486
0.9828706327218717
0.03773442815321095
0.9259313963722124
0.1057061062488045
0.1422231630762639
0.06448589100159689
0.987858936396982
0.1335608062808747
0.1537944019593349
0.01600620782470226
0.8803589389301025
0.0231876436097315
0.01197267057122782
0.00634851800932128
0.9528410735727626
0.03547093859883148
0.8572073119403275
0.923904512962161
0.953594648844346
0.9828098769373177
0.9841460101175855
0.05381978430107963
0.9358286083978632
0.07240507629814942
0.9779735889185707
0.09664467320113607
0.9439378394281154
0.8771132036366629
0.9888742606189882
0.8818977648218466
0.9391861024508936
0.04558763437012669
0.8686154707551399
0.9856526200326269
0.94490626514916
0.06095957682174678
0.9806542138518689
0.9028733698786957
0.01963893592674767
0.9490463184783221
0.06514207225612821
0.9910702571296633
0.9389503058977365
0.03199874637739236
0.8875728013511874
0.06932235271159452
0.9854201272518686
0.04390861375257262
0.1017012904371362
0.003244572936063858
0.9468210533656787
0.01562181266690847
0.007754291887699326
0.05444858231915818
0.997545281435123
0.03953662024059044
0.04561628983447363
0.9383099215683193
0.01193860450372954
0.04710449207225525
0.9885844029516381
0.9645235220005205
0.9837618958696717
0.9956152469816076
0.01309170984619424
0.9874666730945653
0.04075016675643887
0.9222241124415923
0.9950157291084231
0.02086568640404694
0.03571317332268646
0.07150200590392204
0.8674678539196177
0.9439825940739344
0.9827603238423087
0.03405652884903345
0.9264602091591572
0.8591825333482594
0.1170422041441744
0.08976002308826898
0.04432828066425926
0.8406272950153946
0.8895123361505319
0.04897235279960459
0.03301680442561118
0.9789772871128196
0.9937764940494921
0.02477667063200739
0.9965790720965567
0.9948299762153803
0.1074982438917959
0.178742805282501
0.09995827805620057
0.8059688492984656
0.01630023465966184
0.8715850086338585
0.9200859532606688
0.9592918131391692
0.8824785187626132
0.05798103918820595
0.1214275880281408
0.9613971214874745
0.0635112099604594
0.9167845488598773
0.9195295256941687
0.04182596377845568
0.9318315599069921
0.06612708757205063
0.001056386154089062
0.0123793699196749
0.9900749981451515
0.01320574380710526
0.9516570752099094
0.9060062721737779
0.07212986533675987
0.9979339288796965
0.002030718791199444
0.9086298344798067
0.9520714051960021
0.05658038363562143
0.01294085173710269
0.07631503396939976
0.9386633916843898
0.1262101673929493
0.05960296561747528
0.01366507778869177
0.005307400227767405
0.1297435925699705
0.05806645146786887
0.04921742905604208
0.1097540388131316
0.9854447575725456
0.01465716170478231
0.8288782766376122
0.1919640274559657
0.0358852722653244
0.930923958712384
0.07851474954889434
0.07740246344422037
0.9903017144285848
0.1473200649016345
0.02431368269044744
0.0447045479522236
0.9259721585869781
0.9699013653433204
0.9783424888119697
0.1027246323364298
0.08987925328148805
0.1885107974680716
0.0215228382995776
0.0950221965703951
0.08298779816746926
0.8509350503584797
0.07742788482681491
0.9263643666061842
0.953210457464315
0.9005393006107925
0.8661540787680811
0.09438298632791405
0.9745790081577538
0.09032386024971205
0.7788435999838715
0.06124920041927033
0.01755711416121382
0.9565526569893112
0.03719228201255763
0.007436318401352678
0.03233016055384687
0.9541558990035656
0.9594002648152719
0.9221637994739346
0.9834183692786804
0.1257525355336009
0.9955388452467179
0.07372633573053841
0.02191080767808466
0.9031229998585748
0.09288036627674862
0.06361198017048011
0.0006110184954204784
0.8628838674738809
0.995328003987012
0.1314077694507151
0.9988545363733471
0.9588444400218165
0.924912039913284
0.9676058073766588
0.1124285119719751
0.01954456838018281
0.9834628732835086
0.9577821063461328
0.9939120418784715
0.09309593012796674
0.08356960367904666
0.07549996347973414
0.9224289204728067
0.0869037418278476
0.005601539086048011
0.9484950035347889
0.9699688753229575
0.07618248369626425
0.8747761886724226
1.698497885700337e-05
0.03648163134878023
0.2344721134235278
0.991955192154038
0.01118341363415957
0.081434799609291
0.9109280879306503
0.03072277211049462
0.03777338032926032
0.8722752422775747
0.9773100197260016
0.9913715128503222
0.01170080945504828
0.972591793546034
0.9093197410897214
0.02232130694442208
0.1509607567595621
0.03031049700797596
0.1465453328207432
0.910065225117141
0.1765358082252166
0.004947270379976135
0.9475180594928576
0.9948675649976697
0.1686436374854728
0.06995968845964569
0.9786791536619469
0.02877872235272183
0.0768748714883466
0.02327399344930921
0.9172390723024074
0.8911817636166827
0.05949817252452709
0.04487659609078543
0.8310119859422562
0.1210136324271753
0.927564265542751
0.03302645526671404
0.04839172178135687
0.9926344543395617
0.07450467694958358
0.02137834581099502
0.04531834652641772
0.9374411906533567
0.9955440236018538
0.01352797354153544
0.9647702181738936
0.9422350250905531
0.0592198129735359
0.001928159532676581
0.08352457317158272
0.9251194135199652
0.02436254405023605
0.9233319134937773
0.9090062817028878
0.884772251519415
0.0823518195169218
0.901005770958208
0.9550983180773263
0.09122366623013979
0.8732214542853098
0.02024311963250888
0.8966092028531296
0.9445462073839952
0.9299449335802037
0.03794911400202276
0.01577561308106766
0.9716624250049773
0.1963325728905647
0.9574650379461548
0.0915287149293992
0.9265178549621842
0.05280940804134159
0.9443599227984225
0.9475060823216593
0.01299938359864234
0.9819228208849452
0.979326486082001
0.1348730601724369
0.9628473040476758
0.02136958658915575
0.9698670850008594
0.1320692388861017
0.1583653371224539
0.06042070590114786
0.02216205849988265
0.9188064444921048
0.06788239081334883
0.05134653822773758
0.07873663462261407
0.9728823691204408
0.003420625719879158
0.9478831620347379
0.01312522029474714
0.04851998851683131
0.9701545505234678
0.05510295840922555
0.04621261314413173
0.9460626742144026
0.92794155726636
0.9467477937786996
0.9764763553489556
0.9953964710640074
0.1715284867527029
0.9452416552091827
0.09400233983388777
0.9786402893013552
0.9592431839910999
0.8406960311078174
0.07450389067686106
0.9794940615217225
0.939059615273974
0.9720534356500923
0.1133672261247496
0.9539922879755462
0.003614167601842821
0.9296723912780338
0.9635268734359899
0.922428704051715
0.0763753748620728
0.1031797261509054
0.07162524164691879
0.9646267911627435
0.1118786960759184
0.04353411093199922
0.9234906927932889
0.01225198618041022
0.03485361676692283
0.9721086244086367
0.9323590511948799
0.01985159003696665
0.02013094089536884
0.05428773450993966
0.02568658104614612
0.9790361102850459
0.9909516702155162
0.06084771777055886
0.903831978625686
0.1041225661235965
0.08480027836136367
0.9260154371632535
0.9726006553099844
0.1534471023673412
0.8588236910044358
0.09714788287193506
0.03022237053999698
0.06976461204385383
0.02732670924788409
0.1006524071900335
0.1294131057621518
0.05176309775762342
0.7797695253170707
0.983461300991179
0.01813723812150302
0.8708476836578006
0.09217490729502163
0.006004115839842171
0.05327493333988898
0.9548086611221158
0.005789553964307115
0.9238398442507553
0.08861282081464415
0.975455235157187
0.8971463755530207
0.1141179616027006
0.01045257025999683
0.9889616035007753
0.06148105206671987
0.01355857549618567
0.005157288835708569
0.01306424126901515
0.9903698406636372
0.8849584536085475
0.9862924214516658
0.8130948529488476
0.06028394578971517
0.9892365177432735
0.9302943576791028
0.04113121604482044
0.9464295215266608
0.1839672254495804
0.1354051359117431
0.9914011982045366
0.1165770394366924
0.8862974371948349
0.9145272618457443
0.9938324170107341
0.07782902523782916
0.9973489324045707
0.9995930383714444
0.9880065165324478
0.08736256281736489
0.02361751395381407
0.09525179555397531
0.1630775846208373
0.9681503320700092
0.03478816561093569
0.08702256300832627
0.007975660709818892
0.9290420395988268
0.1300426065921323
0.8784980529756348
0.05126701360415269
0.08583021156430017
0.9956194717413402
0.1518644038546731
0.9065986490212338
0.08722023669493809
0.05881084402078358
0.02313573214804831
0.8595703623001721
0.8670800607954254
0.8999721781009693
0.006853468850288316
0.9323611479370691
0.9855718576127988
0.9569870853266351
0.9725254292971994
0.06791218381751862
0.974007599810851
0.1531710405745667
0.04878734870664896
0.03109040874712151
0.9688148450306654
0.9714042513023398
0.1401116164180059
0.01236807668190733
0.1508734578425394
0.9537253634136844
0.9798495629761165
0.9803275507353948
0.1657813259640485
0.1046784909473411
0.9718723206689437
0.9955848271636168
0.02781918951579329
0.1090758707722926
0.8934620768987138
0.964642220548114
0.9792340467529578
0.9915824278812048
0.9057410257229557
0.9026517550101909
0.9944677549524884
0.9495830268149269
0.08324477796221745
0.9270928803708485
0.07515473613351539
0.9769848310401574
0.01470251137037168
0.883426827085887
0.0948451464129364
0.08042626188225539
0.9888581492084697
0.05855638392629398
0.9973424744894357
0.07650452229802306
0.1269338468238293
0.9536099977486261
0.9622133651901641
0.87186943246685
0.1239570239249856
0.004429143436614321
0.8767224146453992
0.9287406067100132
0.1088874099054672
0.9837571454942066
0.006407957040049162
0.97389311781977
0.8488585167440155
0.9164311494343876
0.1121043793679046
0.9812928362520795
0.07882243310301268
0.9296472877885389
0.9675948016425815
0.0520887670497269
0.9891970250717308
0.9901659480986192
0.9055976438307517
0.04156334589643694
0.06624380445273234
0.9182593476587849
0.01007195772542485
0.02965861573483878
0.1356609541635721
0.02007107880047326
0.9271982996136701
0.9083917956555156
0.1606029537463703
0.001538060015315677
0.01896669755299627
0.9964637395056525
0.9710288990186582
0.8972812869021338
0.02952014360905696
0.9641950883689061
0.9741066228864937
0.9800621383895767
0.9574356535906522
0.9757850330209685
0.09172448108498042
0.8420429952558577
0.9928238184717982
0.04399351447823636
0.9345332328202209
0.9612949946880024
0.1615231898976632
0.0147763861975572
0.9953870559233543
0.02002831854228639
0.9739843769020465
0.004461801534108628
0.09877805408029183
0.8225353879962407
0.8912558392597625
0.8944827334235107
0.93493452256059
0.04570786267441054
0.01149497063410339
0.9312667265146447
0.05807187487967978
0.9632048703513165
0.007199353727977
0.959500245900098
0.9347618600350167
0.0511723219250438
0.07361532770841989
0.992722757052379
0.03729835978805415
0.09039427527440747
0.9776234592993808
0.05017501360577006
0.06058321910980412
0.9449886080814414
0.9393599419640509
0.9547779007717148
0.05214896281912597
0.7394521834834257
0.9682607636399739
0.9260931953566947
0.1002464997110595
0.9151261945969625
0.04963765738899175
0.1181119641880756
0.9760569055837888
0.05997511101233837
0.9803000097861259
0.03039618009868554
0.903940055656072
0.06377884453662913
0.02406390453486884
0.06188071120138017
0.01418040674865948
0.9514143205796503
0.9098166400717209
0.9643699635810259
0.1557481278110272
0.8885520952703078
0.9005066983286676
0.03722516456935088
0.9360442662006162
0.8860417126111018
0.03844226232355873
0.1295120002903821
0.9733920420729535
0.8443339622919684
0.01378839017450837
0.04752239800179753
0.8410185104304262
0.0009325779503358744
0.9742108851398891
0.9436583419789423
0.02234194477708378
0.9975035366139053
0.03534527978555486
0.09276317932939777
0.0851246708563529
0.03044819595832438
0.9310801930368983
0.9818104287607334
0.9848096698019342
0.002393104308018389
0.01459156966740691
0.08997429611826016
0.01279231172369049
0.02580704741035381
0.9599457044335585
0.915134217688387
0.9772538480564043
0.9670214190071724
0.9123658923708429
0.09544610382565001
0.09298052392877353
0.9668967813017242
0.9308484666822486
0.8457869896435826
0.06752991417725339
0.926806639212341
0.9652513122321857
0.9060440033980957
0.07909111149385466
0.9785461716041739
0.9512450040633913
0.07038547970221994
0.8820087869861897
0.1142339753967928
0.04106803725857161
0.07304120127636089
0.01764706279762229
0.9538752399973764
0.8542606672538668
0.8575083777879964
0.8881153586339899
0.9892539866487676
0.01859189943531762
0.01228817695699493
0.898785819889033
0.1081581666677211
0.8702632745783053
0.9083894471559961
0.7939767691050481
0.01514904490213892
0.04647951324023446
0.02568759985377043
0.98456855469844
0.06612089972249023
0.9897310180593155
0.989214735836208
0.915076936259599
0.000764687929213068
0.9822244460069253
0.9152796179477725
0.1428504753702048
0.9723987756289038
0.05050603136481223
0.9035258800455316
0.9325739938248669
0.9506860529050174
0.07186611903970806
0.006592854961108473
0.8981692076718882
0.03559150720228309
0.04554847164027848
0.03056374446313093
0.9342601196853555
0.1040943245313527
0.08457435464882346
0.04302718613457973
0.9634876911525699
0.06378794005498309
0.01902008760567962
0.02668473230299288
0.993882053757962
0.04845505780838347
0.05682589806515509
0.0001609007397728891
0.01133707680625536
0.01612362481167453
0.01854306603645844
0.05875686583861797
0.07455799897960497
0.08626046027532197
0.9115361783236924
0.9538692386384742
0.9357343738240967
0.01187007198643376
0.112786865189658
0.06930771691919503
0.01797346241991182
0.9228160375633484
0.03816622691839738
0.02587384872907926
0.04558206027682307
0.06939365031548564
0.02110686920578053
0.9757781764496994
0.9785875638783644
0.9381964352835134
0.03353946093656315
0.09245042642079501
0.901797729190001
0.07109706578999994
0.02200658209696802
0.1244978358138619
0.03821130197449479
0.9274873885422605
0.07962079302126594
0.09428294545538567
0.955534271820122
0.1100982587022998
0.1225584800850072
0.9181249144178192
0.9207122680615165
0.9732894302012518
0.8835758482944482
0.9764158418878972
0.2363940712574994
0.9592085920459762
0.0334537853082925
0.8287775012147383
0.8732987794286666
0.01364036393255356
0.009307177080975244
0.0302489818093424
0.9769204565368483
0.9759905871168093
0.01633360038929838
0.9888784538881128
0.09870869669622162
0.9971929268732408
0.8738411575646967
0.1032354150545656
0.05751632884290814
0.9634133058196693
0.0263734749922652
0.1369342323438907
0.8531379047518635
0.929773220927526
0.02923518683954246
0.9802952686816695
0.1037002988230518
0.8628092300954809
0.8761568670289788
0.9920578858326408
0.9570940365812793
0.984140851596637
0.9238691584060599
0.01343330549839196
0.9713806265653817
0.00499298439665181
0.1272362381200301
0.02744828093730754
0.9766688318700479
0.8478605512987903
0.9949393408336108
0.04390004646530602
0.09301007042286953
0.9021307532382076
0.8991592572501884
0.9417196435806232
0.9826681882140641
0.8400911629245369
0.05006672551672675
0.8672665918484267
0.02485652710722514
0.9471679156026424
0.05468784529138977
0.00667546224581456
0.9374819916319316
0.9700522598950031
0.9977941750904517
0.9822048592898196
0.887154830850694
0.8931266795404676
0.09833595094938119
0.0002608219429561772
0.07292656285643156
0.04137176965681759
0.06550738963905231
0.9242737016795913
0.09943601820607224
0.9619875921741938
0.9825026929484025
0.9340084608061338
0.9931748566593964
0.7198108026483231
0.8874253682882056
0.9579902190135487
0.1280737033354847
0.1033428140978169
0.9440531746344695
0.01577489516627567
0.06552339762933157
0.9305763029219803
0.01902726437375502
0.9261397018275135
0.9740275686970428
0.9669776294434321
0.008213205552453386
0.1146610060910083
0.08281493325482782
0.9187472607331799
0.9202548469349767
0.9417706035998127
0.006938505030001763
0.9652146781298231
0.9043687895758526
0.03220296609381665
0.07334934984927301
0.922042283416141
0.9804518860337413
0.008115446856509998
0.02573558795348476
0.02387146116027966
0.02163128267451259
0.8854010832772753
0.0842752411828072
0.03431783301484507
0.8779105384625211
0.02293834388381359
0.1084077578950925
0.9621691031630215
0.07167687967188602
0.2011078318134503
0.9750349223383568
0.9602327552833022
0.07334350224531773
0.9485902979441323
0.04699044309127236
0.08708197459078497
0.004635402604364246
0.9610109112373786
0.009223421270111748
0.9304475186899456
0.9934808011553526
0.9919395032816573
0.9120759819836581
0.08314130251053889
0.9370080429628921
0.06056044761761925
0.9262957203419221
0.0671651056556269
0.911680307399279
0.9156941332097397
0.05157308516882008
0.9682104429846595
0.9967911627626147
0.9876805319670561
0.07743560188659646
0.1068598552761232
0.04266429546166215
0.8624041392747228
0.1486860619834006
0.967368445429124
0.05678603547534305
0.995512549068716
0.9036909487957012
0.02354426842884135
0.9641115964785143
0.9435531110047266
0.8732132764341242
0.865340775995195
0.8835487655062166
0.03032297603029016
0.9760206266465195
0.1105723089713071
0.9469646531329333
0.03469980741241858
0.9328052608056465
0.0426703379661456
0.004795499019733195
0.9984815277394027
0.04721001669327661
0.9173167427720867
0.9095538099977011
0.8743187871258647
0.9680276295844582
0.1253761238572415
0.9961399051659794
0.03046528381508675
0.9755194698909412
0.07191535724175845
0.01111521539175132
0.01234841029210203
0.9439019927097341
0.9144903620776659
0.8935640149048203
0.9749771600321467
0.1158236369734379
0.9966128093123868
0.9606994725570319
0.09424531544881556
0.09388287380090543
0.110500070655863
0.06298017408620649
0.03662962423118669
0.1621682211923158
0.8866045995973999
0.9549087172819195
0.926964850886708
0.08302663720178148
0.01747031997546548
0.8587446293011011
0.1263933860248429
0.9427219133273502
0.8889636216288141
0.09289682070573224
0.9708856156339457
0.0407724354112823
0.008906005786335956
0.9969775799075786
0.08565337999941568
0.9661976030979256
0.0246538810856065
0.9976506889687421
0.07601198452651095
0.1023972703622535
0.1219833650908071
0.9057710633917206
0.965495139316226
0.127040875996404
0.9057413970246655
0.8679510421931201
0.9754979761276963
0.03779149256481022
0.9467576737850131
0.02988666242111492
0.9718012241659618
0.0546735005323767
0.04762047389378563
0.9290312745269698
0.9998434281619669
0.9419212110818718
0.07313159689984713
0.7594184305427369
0.06203421471508246
0.9479304341519903
0.1182726419466565
0.05557278723282008
0.9526723471902538
0.9650858648071163
0.9235377697166749
0.1054034881762233
0.07466071021378202
0.9687203270091446
0.05175122473247356
0.06792519315506952
0.9619163587833022
0.0849361564752913
0.985773880879682
0.0003330772187132024
0.04384575897038297
0.1000290271983333
0.982362806673843
0.0854031345542947
0.07433388674826598
0.08898416896565747
0.9921609528930878
0.9637240915077888
0.852525439423827
0.8986529747250832
0.8650089949646587
0.05545858770891397
0.9976847618395117
0.1495601265971138
0.9818378952378854
0.9583643215063301
0.1406348267063602
0.9442440568416691
0.08914929811090852
0.7643447490639427
0.09665584039188639
0.05885372592668239
0.0894899179241455
0.03590577489004954
0.04904901339867143
0.9844266798358123
0.1213540987709216
0.917911229979432
0.8714026137935282
0.1048183850448832
0.9581378536175797
0.9685648089073056
0.08977299807215966
0.06182740225042482
0.9592216904492776
0.8763668135858209
0.9919835834849876
0.9273162398116379
0.9996674043043926
0.9999400270961233
0.0461271790302915
0.9205262832134867
0.07050480650663632
0.02855584263650358
0.9964036151032609
0.07708568427867957
0.04649740485712604
0.9439979821940961
0.04072954780709091
0.01072163317442316
0.05253114461506841
0.9369011877477826
0.01720721153012656
0.8960624599580835
0.9672082345004938
0.05757852106039388
0.04493201684181965
0.9188000338644344
0.08034098372246215
0.06098975145853645
0.9202381145013475
0.02070119150721922
0.04476055239151392
0.01011581484614101
0.9952362677421711
0.9597399926990151
0.9316090473119235
0.9453726953377615
0.9448805956375381
0.008909172927031191
0.08172842351589181
0.9660087850087307
0.9676381165883814
0.05168469459107357
0.007441684087761057
0.0225581512803882
0.05556440873680003
0.06506370987009819
0.8653014132366101
0.04702677316921009
0.2186006591446859
0.2413321858865387
0.01494630677455689
0.9596865530582003
0.9716899051965338
0.9661511890461574
0.9432002788528558
0.0907706748628273
0.04402533327343486
0.147209897414172
0.851890565305553
0.9935827237323511
0.9936706590323799
0.9659226474161506
0.02518594032683711
0.0427246129700554
0.01169436672793072
0.9149541896954944
0.03346916879016674
0.987105995626823
0.8723376269558116
0.9007745028366826
0.0051797689853859
0.9731014403826608
0.9626777888783251
0.1313164253367193
0.9250915711085212
0.1332629801280989
0.9663040927033939
0.9296606477919175
0.980850631684444
0.9978626227395857
0.048627933921918
0.01172754722792175
0.005620736357099949
0.06149525991573934
0.04650314319285113
0.9902218187806023
0.9287355828061833
0.9842341484364756
0.03701319144185605
0.9624890840338216
0.8482130216161704
0.9861033695340181
0.08571052402053507
0.9493780395889584
0.05723869059527374
0.9143414450129764
0.9336813284855521
0.985111989277541
0.9719901941960639
0.04416804871299239
0.986232286844453
0.8264136749529136
0.1073422338967914
0.03628008971604564
0.0188800823468024
0.03012150539083275
0.8804674756301579
0.02318649401322989
0.06318528682552153
0.08877862850746696
0.00228388659716435
0.8855799311286153
0.9257482393265842
0.0537615756015536
0.9203056868395226
0.9852188779048056
0.7125630736947224
0.9646835012272499
0.9614018043278727
0.0994110656558589
0.01617443032822432
0.8942755109768519
0.8699263871124472
0.9992896797685867
0.03350919419280439
0.0419736004179042
0.03730032034543928
0.9734243644383244
0.9295096762342782
0.9782050161956286
0.03712116550003139
0.05924734028401678
0.1049042132627812
0.1606266384694663
0.08179204623427115
0.08196051570112291
0.943650585557709
0.9365095074021044
0.9380200678273838
0.07839424779450412
0.8982428272574823
0.04316525160113873
0.9569518036023428
0.9983421154733362
0.9806329080968753
0.0117525255693945
0.01234644341859172
0.9159477157367482
0.9320617883619031
0.9650583402283456
0.07668885192451455
0.9465983921332052
0.8755898303414857
0.08682987486885917
0.0241899591821777
0.07066342572264674
0.1725425694043081
0.9352578325808347
0.03968038207041533
0.00977816854312302
0.9347643475214128
0.05365135444888951
0.025393535784394
0.1835289106717632
0.921232667450708
0.05543956043834419
0.8218397854207289
0.9985835569189383
0.9894351042311083
0.890350850666404
0.814002798337137
0.9352402377995823
0.01604682570908346
0.1292804578339003
0.02457959950497173
0.9913152085005725
0.9800111795110749
0.08483359546663652
0.9385512079546036
0.01345941776160873
0.9803604195735248
0.04809750042525441
0.0706951720378275
0.009377077107496516
0.8689292904837677
0.8815840488241827
0.8531869853626339
0.04475772797876898
0.9371376404547227
0.004704844690355866
0.926642694874619
0.9463951457007809
0.9119881653663037
0.939291446496183
0.0847772526005596
0.9829427111752338
0.8293364520513051
0.9425518495559441
0.9776450998528552
0.0542121935743779
0.9985120444922542
0.9814284334162063
0.07287029515197761
0.05835487640894615
0.8692929164540415
0.8962601198235147
0.03627947129137955
0.06051385063753867
0.08321959636689875
0.1326415750237368
0.04584881554005103
0.9938947903211331
0.8347013139233953
0.1338781335543021
0.1131595687849086
0.9332469985713034
0.9219169514300853
0.9124268658171688
0.8637383162285662
0.9963658372922759
0.9570024332397061
0.8199553021417239
0.910081309719134
0.06187475457172315
0.1331152363760466
0.09538061005085499
0.9721876251405064
0.001152019095868933
0.2145844302627534
0.07889636260442048
0.8887067513901737
0.838643944056161
0.9515413267391098
0.8539572308252781
0.00979260550358679
0.951370879402027
0.9812319696551279
0.07769160982692523
0.0177494057679379
0.008553327456558067
0.9326803638598703
0.9160991072403843
0.02187010562469214
0.0591484808302946
0.07424122582089533
0.9789870302484857
0.938284095714039
0.09664542889171847
0.1412137189010696
0.9113421668598842
0.09797574329061964
0.1864821125567803
0.9780651653528682
0.07955969848393603
0.8291127782347781
0.9903839040113214
0.9330824040889969
0.8563391658670088
0.01695186056647907
0.9834469693986133
0.1011627522198279
0.09372902970084682
0.005955033875575486
0.05946471228862692
0.9413467815743428
0.04194713411624994
0.943063123133394
0.07344093862208818
0.9412917840688161
0.9284749664141526
0.05003531552849069
0.9509667625124495
0.1863514398989814
0.162443281165954
0.008622453274993063
0.01588333882266374
0.9274490136647757
0.9888728899595816
0.9206795235341413
0.9721996559707394
0.06492899777043323
0.8972543103002137
0.09167516162253118
0.8958026342786699
0.9698704082223224
0.8938669192074996
0.9878727590642035
0.1234121673244932
0.9558393355057055
0.01283850267194808
0.9851422568317728
0.8554128751724349
0.07566384850291345
0.0679190078529022
0.02692747585246127
0.9127718580905961
0.8704606162605534
0.86902757379944
0.1343484081361761
0.1586479253663134
0.9707396267825418
0.9833341927001519
0.1582919687917117
0.9817741372187904
0.9668294275218031
0.9734663142016993
0.05142316072763145
0.9197531058468377
0.01882259715195963
0.03066924980551595
0.2804638859050449
0.1272220882025878
0.8991854468646675
0.9644605361982053
0.9284448831968614
0.1116339825046907
0.03348147384947342
0.1164677615067684
0.03925192724341532
0.07202051217851754
0.005630114695451155
0.9883091213040931
0.9687409842890538
0.05055301636204287
0.04532393092987724
0.9724662653595026
0.1102751007622349
0.9275388212736553
0.9580162677505047
0.001581189225001976
0.003737113677176704
0.9734369059694359
0.02999810491423929
0.01071867928388377
0.9671989434649375
0.01948291465697112
0.02725446699223623
0.9254581280847334
0.01380153066599638
0.9705703161577676
0.04858763490608668
0.11011544379841
0.891882528615967
0.8851476506557043
0.998089127889474
0.02121161125271851
0.05454697726544494
0.965226493365792
0.04946638752672988
0.07220659227394062
0.07575314488203057
0.9857324466069353
0.01616109822854975
0.9486007552115382
0.9730162033782047
0.117450969155992
0.9750678383036179
0.1030159244789602
0.906644371667686
0.9530161769831451
0.01748356768153841
0.9591280390252243
0.03704099869977932
0.00525167207735671
0.9812460183337689
0.8478268942010655
0.01243975014317123
0.9842096628950157
0.9279569487940476
0.1127436098960902
0.07748772293470405
0.8770894295115149
0.8673830940040811
0.03824582764078364
0.1609687102836878
0.8920422460277779
0.03056142621823598
0.9626880208694366
0.0003805860545281852
0.002483970744092393
0.1184717423457743
0.02750384786805804
0.9437913190045006
0.9597045659757064
0.9519570707224155
0.09399469382917282
0.9113065646759498
0.01372670940532915
0.04805202397535603
0.9887423276948306
0.7460745250519802
0.9619288863348755
0.1599123187933911
0.01190767194737327
0.9365420023950831
0.792963090169595
0.02004626247406752
0.0490184137900458
0.1187405329459422
0.9517811533120301
0.1207734018763384
0.02633215254369025
0.02007400932033197
0.9484639184023194
0.9054521227982238
0.8289565003062223
0.1042770826241856
0.9717731271408869
0.9579563581747076
0.03509958131903492
0.05086133942116745
0.9278673271649517
0.9439249687111506
0.963062088090444
0.9248289476601893
0.8197485612397515
0.03505568155319446
0.9543116126170833
0.0519057793700605
0.9039682944642965
0.8735057268183473
0.07616865714717781
0.9910735913081755
0.01594600080450103
0.9186338247508754
0.9950246128387987
0.9838477139971328
0.007291143501682337
0.9655956589117721
0.9588378032026607
0.07492655766182703
0.07468964142650408
0.996667970575542
0.03557528107199306
0.1146112873916542
0.9541215894188921
0.8485679657457622
0.0007698881278260566
0.06751100754683051
0.03908888993579906
0.1213591408702508
0.9452140869339075
0.863506720967884
0.05662535480458074
0.9485857119524309
0.1470228141135188
0.06023390227295043
0.9881503581949755
0.07569436619402746
0.0298082661037881
0.9876525387662488
0.9270446285956184
0.9715495730643907
0.2282209533037798
0.9120779448737892
0.903722287561494
0.126138056185152
0.8561270165332338
0.9981963528278472
0.130256029551975
0.08159161668796382
0.9638643341372864
0.02963444959157313
0.8990302513454256
0.9908020113001295
0.9906355889753299
0.07989817515155002
0.002861844167887864
0.9467981774263
0.1671266359012872
0.9862646889714517
0.9393162638388733
0.9922207077953505
0.9665986120259312
0.9997589439355121
0.03328609914479694
0.08272092755224435
0.003789120255392757
0.01278086273484889
0.004546847878613957
0.07544698412001344
0.02693657941353105
0.9185906381675063
0.01799388200511704
0.03930418466597565
0.9743832217299881
0.05092638848336886
0.8510408257127384
0.05673532257080877
0.07388128456722189
0.8111026481332979
0.05964607588597971
0.007337890280541122
0.009983267577508786
0.9581535324909581
0.05973997171117479
0.9153548489556604
0.004465959453727093
0.9991221114618255
0.09436022266597212
0.9325666708006659
0.9595918014378458
0.05370314291443361
0.9698597754330133
0.9425769403276636
0.02566397355558262
0.06250568940639357
0.9909258320338185
0.0684311775922095
0.02118908471684083
0.0627385500813984
0.9239044875890725
0.9099597503276126
0.9322173829583866
0.0244488026872699
0.9931543311595618
0.9460152485919363
0.02172835857829257
0.9025473192138346
0.1351742225526342
0.04658966731059671
0.07351389510195604
0.8877431453049416
0.8718595567650018
0.06632632214582646
0.01620567284044137
0.0641364561642587
0.0486182251253276
0.9760096937824907
0.1001881513073818
0.0566267871912088
0.04784996909979978
0.1642384761523994
0.9432832698780033
0.03875202401970185
0.9947817075222074
0.9329973602011167
0.01042384252866893
0.0786012213933768
0.927655560145388
0.008700540747298167
0.1280223349748721
0.1305253604398497
0.0503236827878871
0.9805711784889365
0.9620904453760505
0.0360027330234763
0.06326320682582096
0.9068845729212338
0.01967473321383524
0.9746722392257071
0.00396774795311881
0.002563255860657417
0.8243730485578904
0.9305893789653835
0.04204796665219992
0.9710283057625345
0.03722793752901867
0.03161395122036564
0.9487134536692282
0.06946079772058171
0.1074402292451765
0.1317374140625588
0.9468644595588058
0.06924349660775712
0.03666929587377558
0.03800075623888212
0.03491511653865206
0.9524880298829819
0.009717472654773176
0.9020906523764234
0.9306016755005564
0.9530646683818278
0.9771043459486942
0.98809776730899
0.05189894675866105
0.9658339318997752
0.03084570088240437
0.09191629030640196
0.03789161058654076
0.9887294361892687
0.9540438606825713
0.01395641148600333
0.04680844490874689
0.9564564238132566
0.8531028292937817
0.03128314226827694
0.9752685744096455
0.8384995701508878
0.9397632583485923
0.9674592830809674
0.9122120060501503
0.086508361366961
0.23836031690829
0.08969674222445492
0.9284356273399813
0.05391981571826643
0.1770650799289003
0.02318450618968135
0.1363291563964419
0.1141431459758671
0.9291772964359871
0.01409456133721191
0.8971169399075964
0.02569280931761373
0.05046057333117289
0.8460208560015431
0.0811761484752922
0.05788886848759558
0.01816261065301648
0.02153458778453525
0.1818554835978893
0.9091459149453931
0.05417003912181538
0.9675002113657395
0.9335850063354793
0.9525293279286465
0.0560115740625875
0.07913693875927906
0.8909917942842871
0.03079276954026858
0.8888323759750766
0.06545455334682926
0.02882388863852664
0.00935765522036083
0.01104004646759427
0.9803371622888983
0.1250619840144607
0.9738972407817574
0.9684178266906276
0.0574980846689358
0.04510531863453029
0.01917328730487796
0.01708129997612841
0.9586694060383951
0.07641732113266982
0.06779325465215856
0.03839330383704531
0.9939390069647076
0.03087329717517637
0.03107422276238617
0.9023749369389543
0.9895635547256946
0.9242485817517414
0.8916033713309321
0.9755602880724821
0.9259424677350265
0.04560111044990957
0.02461731447633843
0.07585724358858059
0.05204908086581133
0.8988173810607363
0.9258227739848995
0.09863132858819831
0.07755270870776453
0.007297565602723865
0.9759888656903833
0.1344132228425589
0.8928643706700391
0.03320761017852162
0.2426549923810151
0.0006165365313296429
0.9864247725854149
0.1390840410629255
0.892721422016336
0.00186326141018278
0.987426303564924
0.9188363297923532
0.05394958669912281
0.973741957711582
0.01335883891437015
0.02471118591986324
0.9273329379528681
0.9325780246762926
0.9231009532971927
0.8928813833349601
0.05998355682720925
0.973510445997535
0.04342352622447643
0.07068797006903951
0.06311681442831452
0.1292191354632981
0.893346253310931
0.1295099391471258
0.02300220946533441
0.0587558391415044
0.06248193452746102
0.8956181119677469
0.01368743781251887
0.03003581021424101
0.001286402183135378
0.9626548930732185
0.9925152626929439
0.01052288810023958
0.00193984672265462
0.9842511390686849
0.03675308775711836
0.993759774116227
0.8931412459731041
0.9416939714536375
0.9250285162656262
0.9396738895044812
0.06240157004813009
0.9310190113905109
0.827041862217633
0.8560076601245435
0.06532432043557383
0.9079068117431687
0.04879715968333125
0.9536407010697585
0.01904650094898296
0.01308760327704677
0.9779962358361419
0.008470385784430936
0.9385513861425531
0.9926927756693458
0.07805464292901566
0.01754238446348988
0.0639794142786719
0.819465028354964
0.8537518761522833
0.9001025160567876
0.04650700550090733
0.031400855486719
0.9022106950340412
0.2138628138921356
0.9970370616762412
0.01764755706555456
0.06368412683835933
0.08779820219197956
0.004268366256770609
0.07459362374005561
0.9865403238198592
0.130883675346451
0.07623875829199661
0.9278263320265634
0.001013837895214003
0.8539417622336793
0.963142620671205
0.004624794669549836
0.01052873892200253
0.01464813117192671
0.1102043551897666
0.8907340011956858
0.9571153491024056
0.09087198376754042
0.9831681138830823
0.8886886618610326
0.9822381113511345
0.006341653611309185
0.0009689465816053593
0.8905315431900059
0.8913843407995767
0.1413333504979517
0.9534424920885949
0.1058139483686283
0.8819287453939356
0.9848092150172468
0.1344054274551633
0.06109084792837156
0.994676997673244
0.007754187755142864
0.04431681702670146
0.03298182917672658
0.9867579701511151
0.8900220882273429
0.1922199343276974
0.109607841923605
0.9543414156995881
0.01456631667604898
0.04456673039874841
0.940260153124001
0.9555582212658215
0.9954562756846528
0.9707919911257387
0.02383862716310839
0.9428034109886575
0.0790807066312245
0.1238472859031631
0.2643311183455375
0.004399860543330366
0.048554591400481
0.8737013896395165
0.9819330796709045
0.9839963019135523
0.08153225932144931
0.9178308020655095
0.9140469271950955
0.9677713472995486
0.9455664911800948
0.980825158235527
0.01381858960444783
0.05658749379604542
0.9752941652037364
0.9299681985739366
0.9217599924846541
0.9638900129408898
0.01228927863463028
0.03822533207858675
0.9632469763352351
0.04747211448419271
0.08422547848292146
0.08631168329165421
0.9444901653993913
0.8929970225386822
0.9143978416330836
0.1301394066038228
0.00804144840728597
0.1122740494779181
0.01527863166660922
0.04354030729601405
0.9891595372486178
0.06020393038214149
0.06111562901217765
0.002512685252164198
0.0447631183033781
0.06363017707786904
0.1536435010918364
0.8499720638959182
0.9781541116082978
0.07192810478600613
0.9298194631059611
0.02632593129865412
0.136782986993109
0.9927369378676542
0.04418593405121096
0.1022496574285387
0.9958618947990527
0.9679474727477313
0.9168414671908034
0.9888866892813306
0.9585094748088224
0.9008376955804533
0.9059214949847889
0.06021843816247512
0.9918907687507758
0.9535666431416334
0.02213581560968137
0.07201161736512283
0.2423009656379366
0.01806169897015274
0.9966881508608386
0.05214213950492778
0.03324235116052224
0.9743713821735819
0.04252491198816526
0.004959747799659041
0.0261096510709134
0.1359775252911483
0.9832713743641819
0.924079817059114
0.990933478091215
0.04144339794343686
0.1321840602770754
0.9115211514463809
0.9814096704388473
0.0186281729940436
0.02756122815834111
0.9664992938523793
0.9456732450261973
0.01242341650462786
0.9105234765890918
0.9722561497299724
0.02889074596324136
0.9738301826599938
0.9972538595853221
0.9774846623486733
0.008082616892523082
0.02265480385442065
0.8979572243095799
0.9034286869070143
0.06220650422887175
0.9314849335291051
0.04187539396610238
0.159469880126259
0.02938206268396716
0.02777929639622266
0.9696166083712905
0.9806747315058583
0.9007142656001662
0.0950592856501053
0.03637187970400377
0.07935761670056947
0.9841365223036693
0.02694179553745428
0.1004250461908418
0.01252381175864067
0.01208554818500039
0.954398401281593
0.01748805678938983
0.9022726220490976
0.1400774788333824
0.9331576552174379
0.9035605044476848
0.1147922544217943
0.07451797709071736
0.0404217233823328
0.9627928102673612
0.913590017499706
0.01363744018452665
0.08123100292157917
0.1478629300379601
0.05058198280890714
0.9983174392746192
0.9954064970806114
0.9919640678683016
0.9815258191120031
0.02642013131930273
0.09833849130236155
0.03140429146330376
0.02615971895688881
0.1091808436892683
0.06185508329858585
0.0329510386562827
0.9949363304355959
0.9204837140838042
0.04344667175101814
0.06615316183200677
0.02186018459367667
0.02420341379616657
0.9009771787298655
0.9119118456688795
0.1389931527145651
0.8908614376162802
0.987763702295965
0.05292925487136309
0.08086684294094579
0.09178341115011834
0.904129683770422
0.06517365899514563
0.9543695952128027
0.03865843373118698
0.9925439182358984
0.1177442408662226
0.9354711697567427
0.0611176486994822
0.03856564722820434
0.9641899390413681
0.8857604577519035
0.8842227005486676
0.01660311793794838
0.006937690815362761
0.06521059938234344
0.1889936560547271
0.9035515117878049
0.0003531978600995218
0.06777465814972998
0.9125926583832508
0.03182578747532643
0.0931283142478835
0.02668800548064599
0.9899911526063119
0.938148987957112
0.04375696823314985
0.9233371731673444
0.01874046096607079
0.9288880077137549
0.9533145900095833
0.0126198540345402
0.9717410400819071
0.09970329330873973
0.9664947090519532
0.8477668208928673
0.08173511490083182
0.9052226404339555
0.9686763534105363
0.9908034967159757
0.8519086531304216
0.08668150421227903
0.03006552660942699
0.8906104772197356
0.1269409494050297
0.08218463487744679
0.1841106067396037
0.07758647063073904
0.08730838642913291
0.8957201542512436
0.9364427873039145
0.9715121048270943
0.996097241193507
0.145672779571658
0.8772310222456348
0.01335478207709406
0.002806788048584583
0.009737445606149638
0.01037231224834793
0.1330592206705582
0.9185538425512135
0.9371124064725743
0.9563281999810618
0.9700979881388722
0.01833040276556102
0.9612291285945169
0.9653371252485234
0.9813406826500042
0.9332466386596951
0.8918088498880099
0.9778849732938304
0.988106457175576
0.08056380220706492
0.09288165676737174
0.959218018432713
0.90830201775524
0.009130429805558513
0.0234281148862335
0.927171345943193
0.09029606402758213
0.0667432216030163
0.9898503693892011
0.9750987639046629
0.9644811843355822
0.09249580658978745
0.03017258910227792
0.03064650736059837
0.001918029649756775
0.01639986463965661
0.1833755493522022
0.0563694763955755
0.9105579112483894
0.8756440072153955
0.03712684235936888
0.009358099788385569
0.192618380738666
0.02716352859256628
0.9568734900178075
0.1207574644559284
0.9520972215924132
0.08913925012041529
0.0114787367001048
0.006954210832233691
0.7936001255316454
0.8614961742723106
0.05798277763093999
0.9475585986575691
0.9690604988764874
0.9918464082029538
0.05973404017289929
0.9934447594848739
0.9227341716651783
0.1477643559433319
0.04223748771767034
0.05176104014155745
0.8732324010606227
0.1340148525648347
0.09937820580064219
0.9941620566634186
0.0708776808760586
0.939334700455703
0.9207063833515787
0.955889257910127
0.04688472649024512
0.9464350848360313
0.9614009416984156
0.9990677814229699
0.03413510293554774
0.9096053631215717
0.03887256881667513
0.03155966833147486
0.9436465659993589
0.8553005377757366
0.9649578804645002
0.006326032436511969
0.9990098576240556
0.9350199099175909
0.05586211704094032
0.08313207142194022
0.003989544966063801
0.9446398386513056
0.9310848815445556
0.003894733183424823
0.04051746085281781
0.09000042277115332
0.08305061938874846
0.8928979970819129
0.04520385781059484
0.09605699190505484
0.9815966831777359
0.01942490976837363
0.8686657497013477
0.9972957391481553
0.005161890836075619
0.9904891300494049
0.05211131504888587
0.8847701519338171
0.8449808622165763
0.9180833725946663
0.1221367370746674
0.0780897295076627
0.9515110223596279
0.03598971872549289
0.03985137815137945
0.9644026476275356
0.8648190269184457
0.01675648611798656
0.8787745251645787
0.01473186494405252
0.987043163116948
0.8795797857885401
0.0673094793796656
0.1509386439114827
0.02785120458458998
0.8559566030653059
0.92795704047237
0.943281638639677
0.9584828973856875
0.9644056380608346
0.0200167390607262
0.001380209808751049
0.9000803137469734
0.9789313419959135
0.02352179299724128
0.9881196362600175
0.044280388518593
0.09105354636699874
0.8929041032543703
0.0006282934513205868
0.07369924283470644
0.968068560273917
0.9998252153730437
0.9055994574521374
0.8432173560925575
0.006219792345028635
0.08441912633744121
0.981045053204436
0.02062634785841281
0.9526131285409646
0.930575036878303
0.02579939101849774
7.626902617953812e-05
0.01884991398602226
0.1063934437798114
0.8963753315885507
0.1134638629319408
0.9057263182844739
0.8597043902136299
0.9666028230302925
0.9981808316329032
0.9720679858236302
0.06995003921417102
0.01436242735755756
0.1160452626387274
0.1573708908876665
0.06322978487671897
0.07359894949337313
0.05840029330714477
0.05641588669516643
0.07084611918186111
0.1598623518676096
0.9364989727627488
0.00211798940321702
0.8635165672378124
0.9595285596524102
0.9341104563039058
0.04616669940965799
0.01880010778903303
0.09339449897081577
0.9104742445278223
0.001234311533262113
0.9618500434252882
0.9916149299935738
0.06157769103369217
0.03688111892028894
0.05296276682704011
0.0770405339911699
0.08327734377799778
0.2184293107399166
0.0686494322069739
0.9110551537253077
0.8079314874123606
0.09169765813601377
0.8954731228451873
0.05894056915426497
0.1359562599025118
0.03183696130920761
0.9098008432022819
0.005071583859497396
0.1879174300711283
0.990712603746941
0.007411722483427601
0.9731571680165189
0.01389786267764792
0.01468252330028558
0.8324177021474527
0.9511143502704228
0.8955924929054263
0.9617152727906414
0.9905037544826742
0.07118234484945925
0.9659291726888862
0.969369278446033
0.8398566997535599
0.0210121783629606
0.1479851960933455
0.0506475463359694
0.05212583667078094
0.9776140275193101
0.9573897861505789
0.9466757904547985
0.08859453900955899
0.9721376464239401
0.04581442748814783
0.9316263105604736
0.008110789908427089
0.00681837971264297
0.04716118203074098
0.9562761292341737
0.9287252402806203
0.9225450334394686
0.05217564730681531
0.8886058734649581
0.04631240794997361
0.01721665848151303
0.07226270330453484
0.03533728841771255
0.9106436295789088
0.01976791906842017
0.001894297298136955
0.02071472617791445
0.9310815607528747
0.09855477306237713
0.9631591411749726
0.09026523545086729
0.9201066815872484
0.8948669984778171
0.003290150282563131
0.104808253095502
0.9218441096475374
0.07721927239633342
0.0327712757208703
0.05289363026757614
0.0349302498423542
0.03648145771691114
0.9956664403809908
0.004238361682868431
0.9237723472525271
0.8409872163536998
0.9351442792206952
0.09095526913260671
0.9926601715670292
0.004789731915813133
0.9119313362553864
0.01174669551717001
0.009462177044733733
0.9838159897692819
0.9792582920853293
0.03539005972486638
0.03143498398345399
0.9692263983169692
0.03097119593551874
0.01699163073350096
0.9480403512161786
0.1379235581755297
0.993798608484258
0.9681587700292675
0.1148463802048629
0.03757291860420266
0.9229881666878952
0.07189566046793072
0.9183838874555584
0.07403162364814264
0.02312398506173194
0.005793609556201674
0.9593737720266529
0.08122662773255834
0.9604713706199168
0.07399322312476828
0.9923169397991032
0.03803931284442245
0.1635367739639982
0.06255434193894986
0.01731606930090102
0.8942261595992119
0.1242086160955659
0.87429738131274
0.03984438774802002
0.0738689634451649
0.02631723739891597
0.9237140961268092
0.9268037835896463
0.9079425930944133
0.1688753923914318
0.04483786260678031
0.001640799720929036
0.8658959733647822
0.9938037115095324
0.07832929905303614
0.01427425548808429
0.1145749465419
0.008051265368697243
0.09663686285266841
0.892378182936032
0.9566958291524569
0.2204380064335882
0.1455403344438872
0.06215545462759919
0.988678803754885
0.998452511377826
0.9544101064994165
0.9729659328638365
0.939138643310169
0.8443384731463437
0.02930677448521191
0.9831817808033053
0.9687565489839485
0.9309388144169095
0.02411379877222571
0.1090131793634362
0.887533096367271
0.1138666304947708
0.08193445370634647
0.9379951592280126
0.9701726509068072
0.1535266861036101
0.08275987976740304
0.9306267654646865
0.129729518916862
0.9348713519215327
0.8523930251605093
0.99694613378279
0.9589372761652137
0.995249178381012
0.8232362760312477
0.1093821894145285
0.02706420021320578
0.03427285332877552
0.01445535726032812
0.908133163902567
0.07458117747103031
0.8625760121290469
0.9594772504158382
0.9509319487906902
0.8918855892859265
0.09218301826703432
0.995589176179967
0.04833013014655291
0.8839169290756432
0.000872977014420015
0.07882955647406811
0.1469645643465156
0.9517146925900289
0.1211077633968092
0.9737357727041374
0.973474159744635
0.9002547158027412
0.1303084284272427
0.9797873329845896
0.1683980198886292
0.9802207367072058
0.9809555459320125
0.966176082329149
0.8105653588326236
0.9605170365193212
0.07274446818458223
0.9697054389652389
0.0113976819548644
0.1576497382912445
0.09234867364761333
0.8837938503545534
0.9953334389165625
0.9848589634517827
0.9893246518368822
0.9817404525371172
0.7985180283958656
0.0005063047668436254
0.006056858312965708
0.01182438877082226
0.0560323856511234
0.973214025574578
0.07537663041798423
0.04754243551430015
0.04685584134894104
0.01851856390007929
0.9756682575595466
0.8684307509517742
0.1540871420740543
0.9880515541087009
0.9629135881728637
0.9884999360603132
0.9287317979089771
0.09820415872719993
0.004514120866939586
0.07752047664807978
0.02824880200718888
0.7335367631603
0.9142503488393202
0.22659013780848
0.09134692607623322
0.9816851045543666
0.0424054548251457
0.01319794891729019
0.03689002154531067
0.9338191905529416
0.03713624746148935
0.9793506005371868
0.04577716511986909
0.03155849278078453
0.9797332603719068
0.9884386916211105
0.001068518457583395
0.007071654406121501
0.001248087528990778
0.03813526613011183
0.05710095986759581
0.113408883557287
0.9921732627548085
0.8962685577126838
0.8174046751252299
0.03245871931918506
0.9522458501723564
0.1173368482677007
0.9850002919621436
0.9920499842934561
0.990857717721249
0.9548412152816917
0.979588518372813
0.0813589843847139
0.953736498729124
0.9996896653175966
0.9957278484936691
0.05316700381824501
0.9381985221281536
0.006024035048926183
0.9949863039008369
0.1080954405550876
0.9359662891054026
0.03131632256592617
0.8699372235472497
0.01627864228225667
0.9918846633989951
0.8717843059817407
0.01522283517343732
0.0363728303740741
0.9944265704358318
0.9879576611444579
0.06854055866520281
0.06043139719782899
0.9344759909757224
0.1326650107673669
0.1283349048124778
0.01329552789803462
0.0464981968003766
0.03601991996903245
0.9970034764660382
0.0643198410796359
0.9590658884258384
0.9458017845078602
0.9677031339662834
0.9568912056461433
0.9609564777880975
0.9015817966929621
0.01813147938467858
0.09454707138362865
0.107574602728918
0.003976998900817531
0.05923561652642368
0.9699288325197121
0.06393510666375424
0.04901121273321921
0.8507421898371428
0.813457587632831
0.8766373855242183
0.1067849593687443
0.9720092572904677
0.1461709009762728
0.9441559676719263
0.9060941080833069
0.954447241459957
0.0735351934920082
0.8916427827217306
0.00618874820228648
0.0934022894197416
0.03488440669059047
0.03137245000142278
0.0978387587610175
0.9743032207204131
0.0201906680385595
0.938823560380098
0.005270513161907581
0.03013439702397938
0.05993134700097733
0.9318383910633159
0.01885642257383125
0.02413144009185359
0.01639124938210291
0.8563291752209532
0.9910013115221606
0.127713753461249
0.9516198014281559
0.9494241751804369
0.1073947685922521
0.9621893772103572
0.9193664567207713
0.8993338948518589
0.9083741923643486
0.9829492785361025
0.003283960796545929
0.9848134993193666
0.05044174051168022
0.05448894308976637
0.06909438092271707
0.7415242586940813
0.9868703222182748
0.0004876541098115071
0.925496365014127
0.09877709446070039
0.9130574599597379
0.9072059947636554
0.9160100751037681
0.09646307030212625
0.9476317502431955
0.06839117680641543
0.9799623226822328
0.9939152321665697
0.8821541728539862
0.9962413690733171
0.991885448070803
0.05116278826780912
0.01518732554466552
0.9223277868021974
0.1270175872861429
0.9494395197601928
0.08075262830935284
0.8556110862756487
0.9057943479466362
0.01834202303006414
0.08850249538364689
0.02178861071872036
0.943011548294722
0.01056329760884694
0.04529569242584162
0.9614215766631712
0.9391846854116326
0.8784056811892172
0.8241378178936025
0.01212602133829549
0.1303309684759345
0.01439563147113882
0.9256842984412726
0.00608830681327103
0.01849060825231429
0.859944740394176
0.02628211958028291
0.07653343925272389
0.1374269157853885
0.1610200658334993
0.8723114588791462
0.8905264692407253
0.9395659747329272
0.9563212667988372
0.03438193140251425
0.1569919034513423
0.1163139544382732
0.9701335691972958
0.03634027567287974
0.01365930587071541
0.9137376276453689
0.03277314652780506
0.02268213905545834
0.0257801805979043
0.1068423366388327
0.05947428306946465
0.8779786751193028
0.03451941029849551
0.8998255496233051
0.8928771717565449
0.9318815940101736
0.04916732039576376
0.08266336600485887
0.9860173073608542
0.9050063293285179
0.9580517415409103
0.04733586622159058
0.001659370083090082
0.9362089965165741
0.9162553687802757
0.00882604424157827
0.9007230524478015
0.9782197098360459
0.03278769035975652
0.001209154382048043
0.9585882073292382
0.02685912375153287
0.8557401737829002
0.8668835393580615
0.01152870497590592
0.003016865179006767
0.0386684749774824
0.9646959738041289
0.07860628260815215
0.08808375684543941
0.9825407285215404
0.061315468420782
0.9990066212232699
0.1273324003092495
0.9682092442894166
0.82839633798252
0.7648872271421847
0.01922026467566104
0.9747505582431509
0.9939112803719277
0.9556973392472699
0.2453004561970248
0.003075314854662703
0.03985404739252239
0.06017876350885492
0.9867604990098249
0.886166946776099
0.7944347294068894
0.07178097526758957
0.009687921359050018
0.9708800755653495
0.253197332508049
0.07052581136645429
0.9355338687940893
0.186789400250353
0.9980276888632855
0.9459324383571761
0.04511089932165926
0.9862410159998606
0.9135472820230085
0.9844343716533003
0.05323097544780417
0.0439456038193223
0.06895062686192724
0.9609088681053013
0.9417710683561865
0.9554579416046978
0.9400440437367228
0.959341584286333
0.09646229037804924
0.9937832520581804
0.178088179340321
0.9255440362628341
0.1308302703805633
0.859927867615251
0.9423668831760647
0.1435358397787549
0.92813029640748
0.9976458347757795
0.05088643350019325
0.082752818595782
0.9423330989435884
0.9681096658311242
0.006490125408610629
0.9465563656162795
0.004089338469106505
0.002885766209529014
0.1078057537178375
0.01592826007690633
0.1278352775546961
0.04558712650085219
0.09523169221136271
0.07421044503228569
0.103555541560696
0.07529305631690336
0.0407951019586057
0.8901330066155178
0.9326513681364121
0.9212907758645443
0.9531666156853044
0.01234747076880982
0.1077925408912662
0.054731042103132
0.04882861535983518
0.9788727859934854
0.008525871461934863
0.0540691412305453
0.03174660811799067
0.9434462110266734
0.9709605155274597
0.9012608180715314
0.00109615218396728
0.974163954941539
0.9451990112317744
0.8417381323138058
0.978565305011563
0.8222471105475105
0.9439844392679424
0.9400167071786558
0.9839310294033051
0.1127453683544257
0.8895507677222736
0.1179953147799149
0.9901512880551815
0.8656978340974122
0.1209079168700082
0.9893691876068865
0.9154138955163416
0.9410632635565241
0.02485460532860804
0.01688081365754494
0.1218978448430529
0.1217267449251472
0.0005969946491813154
0.1070753863934846
0.1752313506903135
0.1048008352532701
0.1134094680616182
0.0527423766958527
0.8671468247307659
0.9980401502565115
0.8104632959671068
0.06158402592226607
0.9058782694292943
0.9084423918247044
0.0668602765824022
0.02078820727433351
0.0808166350534754
0.9078061943782303
0.02737311027382589
0.005550131355921283
0.07462485471765637
0.9315510995809113
0.8820634476771262
0.8945271777507791
0.07942387642844156
0.07015038367024974
0.9403381580156045
0.8914987960960044
0.9391507212028599
0.8894221903596893
0.04883282966469211
0.8435082464040595
0.9235159348765027
0.005921107716572393
0.009478168089138568
0.1150206475395996
0.03565825797720946
0.114190163606531
0.1074283922822492
0.9693138152413033
0.9939914957132201
0.06128386544632004
0.9563289762495928
0.9572980763806739
0.07352897805752694
0.9534614790062002
0.02341116128365731
0.1052946640849749
0.03910814976043193
0.9528322487400652
0.935419521081301
0.9810348087777863
0.02587293665910996
0.003341528351600073
0.9583336634826124
0.07473906106705305
0.02439666426416128
0.8986061018640861
0.05168153825478089
0.9290608297214028
0.003648724631607373
0.04565911743142263
0.01158948953699124
0.04613735578275768
0.01831141589857672
0.9531084375758002
0.8857858039369103
0.01479519683586685
0.1693351484964214
0.9631854265442935
0.07968720938830372
0.993109528763605
0.00805459783938371
0.0233618506314168
0.1177015572087505
0.9618702444420489
0.03210856316629095
0.8951122269431441
0.04337576335166647
0.991975887013198
0.009321266384580779
0.9505569407111071
0.990077384837924
0.9275981587520163
0.08646829223258205
0.001705193982656427
0.9643012680302961
0.03035989775275735
0.9915226294661842
0.0948647535470892
0.0777154133562895
0.04748825052847425
0.07358289807636846
0.9598954138401117
0.06793786904890095
0.08931065061666531
0.9720987740405115
0.06420593064309553
0.9867670504983855
0.04052468512967524
0.02072875802701406
0.06442072240551594
0.01459622558622741
0.9749862743999147
0.08806486468958202
0.8236809154476122
0.9995797062787931
0.1473952136527601
0.9055742357648645
0.084993724762416
0.8907357316144597
0.8688014662985504
0.9816341766403942
0.8946204892752687
0.9388066800341545
0.9403728430806203
0.1020663685983684
0.01686134695929339
0.9938719310464443
0.0009613704925849155
0.8649171785676988
0.002284390622489813
0.08002013020766324
0.94499423883351
0.9358730182509936
0.9688408747140018
0.99241212512489
0.901682907778036
0.9949754908877957
0.8476675430766316
0.08224649534728895
0.0743194387225115
0.8816147076975251
0.1608265881205502
0.15410294794164
0.05478032542626645
0.91941922553449
0.1365702005883324
0.04587769044653196
0.9805010310561103
0.1458488136953358
0.1140218656718631
0.1575530466930992
0.9623714371226014
0.08888282784176141
0.09860620559610386
0.9188582649778837
0.0503234894398685
0.01396633245463145
0.9860281718998626
0.9769622426555513
0.04879546175187731
0.9514352320753374
0.09254220867088948
0.9781143194827172
0.01051934276978602
0.028834340265474
0.8887178247817845
0.0891922176733492
0.08852013554067427
0.8901594924500332
0.8422580236820367
0.02001845894400352
0.9549496483837517
0.9617929501286778
0.9778143567848623
0.9992254949854662
0.969231115657884
0.0391606741655456
0.9144760710513911
0.08111536522115664
0.0330191057111561
0.9021189025410459
0.01845828713465491
0.06830368346267235
0.9571053068161008
0.0662319150138628
0.9218192085435766
0.03234940060951053
0.04126030769758765
0.03069869567024584
0.8407879865283147
0.8380821201161933
0.9843239330691717
0.8829575631265177
0.03148057298861515
0.01724622172752264
0.0997355760366355
0.9888000964785585
0.09106961822431965
0.1607481648202918
0.8211625035636491
0.02290008562181761
0.02592263361140746
0.186127147648006
0.001045070642382412
0.9347113053518921
0.9299717821190641
0.9436063303511333
0.8269092459859613
0.04174438014379021
0.9876475411995052
0.0240811333944102
0.8474391250562171
0.0957119995705845
0.9633948730251781
0.1376976640672846
0.9138353503845047
0.9220434800016449
0.9079402640639763
0.08815791482336448
0.0558693417111515
0.9297041897447883
0.0973741122590187
0.04600949716148545
0.9492409284011949
0.9933675824179367
0.07340750502629324
0.1109825872710759
0.07155105503949301
0.9516464495369906
0.04198341862055425
0.9842256435839231
0.02724901732389163
0.001451539545276822
0.9967408586213394
0.1809527756298618
0.9360816414339282
0.0588538769322217
0.05259214303825593
0.04560675453789048
0.04959806217363228
0.9678704513043215
0.9565449973749226
0.987504526069988
0.8657196485374206
0.9053374372942169
0.03167733302258782
0.9195556617478747
0.9921330059801783
0.8759592743216142
0.07715465337273746
0.1319809096312172
0.9713587844719793
0.9152887173142226
0.04019308451056679
0.9280675650317228
0.9104031796128018
0.7960691506240991
0.9333765724252704
0.9200770663828247
0.9469447559061377
0.9529988853902
0.08578499161255493
0.9691958432170678
0.01627676163768514
0.9094529060560969
0.9660976037268045
0.05449909621654832
0.9304905342848593
0.08131488383552675
0.8539370561474435
0.09087729319812106
0.09370966827957254
0.9426630110995647
0.866779891840958
0.9779600375091939
0.01598911811295456
0.0723770427728752
0.9237176376206224
0.09076094419439519
0.0123282969047282
0.03311545921743324
0.06110691980960068
0.1249206562089333
0.0528847795878751
0.0267256300726959
0.1365304993589392
0.04469507417348605
0.9905753743158419
0.03886554435098728
0.07734362925143014
0.06338685831200795
0.02485993724182151
0.05076785472125886
0.9651242733083824
0.9645139006211328
0.9951729904948673
0.8933443004625896
0.9684663603673302
0.05086792286221651
0.1194659090849256
0.8492837683504451
0.909139292391111
0.8569251909421698
0.971248996012606
0.9507875301089033
0.8999800296305964
0.03636528174816221
0.9982915108600621
0.009005398399662804
0.9757713569679994
0.01462044430493022
0.1647371634261654
0.8711762501507943
0.8947159919061747
0.849369637803538
0.9506745096503313
0.04986030268916266
0.9935100003682521
0.0370865890537941
0.9715668063868735
0.9393205659204971
0.07364959041665727
0.03926733138698515
0.03521667823562735
0.02724563533066712
0.9283871932207065
0.8585776771527476
0.06627984426989042
0.04085528585593621
0.9569201110288921
0.166867301229684
0.9373215793583883
0.9517487691894564
0.0205229989718129
0.963369000975792
0.06245683304182537
0.8759720667549502
0.9293725741711281
0.9871880854521952
0.1480042246225174
0.9847787281319479
0.903954695323
0.9483837560195687
0.9846268072593382
0.075730979286108
0.02190240175753033
0.08044253009042727
0.9676200214919685
0.0466967264447482
0.9179202179209511
0.9358477523910905
0.9860434046128395
0.06616296970113254
0.01610993957924027
0.9646703129365245
0.1434104325409274
0.2158750520767802
0.0606672669296855
0.103460464707218
0.05849245355183096
0.854679244283955
0.9728256367618714
0.9656383309679056
0.9521722744870791
0.9603723024334333
0.03843433233518544
0.9549601712195661
0.9689923471736116
0.07373056372500761
0.01881513044945011
0.01594590717281742
0.9560725602228418
0.9294111712443183
0.008361374300988858
0.05891632486234515
0.04582723605227362
0.09462913332514127
0.9538261046376222
0.07009762048707695
0.9534024951160454
0.9530339186334438
0.9888283410058829
0.8436995018871836
0.05013313353849073
0.02590698648309576
0.01301807694766105
0.05017666074933082
0.9699476921317444
0.008321399956763875
0.9825563075392325
0.134032456429242
0.9273943746290433
0.9582434655725794
0.9248935939471635
0.8831921803702999
0.9896380107473868
0.1695241393882636
0.9664352607338027
0.9354838691674852
0.944145202066597
0.9303823427317625
0.986295317190655
0.9997824651411934
0.9892785840211188
0.9696606169917877
0.07047792014400997
0.916755886347378
0.9254194353097659
0.9071375251105653
0.01398674264504032
0.8650557055811127
0.02677337316663379
0.9999118784710993
0.007385647273052246
0.9577470585700424
0.9555291225498942
0.9046515867197463
0.9959772420405415
0.9288492251084284
0.1060700727992244
0.9890167990179644
0.8972758918346311
0.9458860144554023
0.003516691165480869
0.0830167961510898
0.9564888949974263
0.9554735759263179
0.9176022172919023
0.1641406841287643
0.03327671621879603
0.8881897938534011
0.9362951304493288
0.8597292661957682
0.02300417300362809
0.1455784912115015
0.9941254172709842
0.9756564595333487
0.9893369726918313
0.008046016373205197
0.0005226205596293307
0.8840272271943856
0.1504216262751916
0.1166974271766626
0.1447408042243219
0.969258149551337
0.7931095760091349
0.08157682112352918
0.9897824122340309
0.9764296943048189
0.01447423648466402
0.007868987828623867
0.009333593923370891
0.9352394691661544
0.1556328492498805
0.03970486880746226
0.9663875428272145
0.1390197325857541
0.103850781795213
0.8710015837477997
0.9391027946861129
0.8858148122361237
0.02832155144285551
0.07436428306755832
0.01631053047262125
0.02962742602223148
0.2474589725968035
0.02182607038866738
0.05434420836428926
0.9417625824735858
0.002259176850838083
0.1631180072709956
0.1616867699670499
0.08073867304571294
0.06050802308930259
0.8558397114412784
0.04400510135976471
0.01080240770792298
0.9925823973647249
0.03312517528202689
0.9264575677568428
0.8981402954918712
0.9286694721339053
0.0657519050003476
0.9299101812700498
0.971497665741101
0.0476680112687517
0.9030967993451955
0.9859435119013947
0.08676370666045174
0.9233706023431317
0.00751587455286414
0.02862965478162781
0.1183366443339363
0.9333524608890326
0.9499360679432834
0.961043673467841
0.984037160371984
0.9106176559591146
0.9065705990784527
0.008704938648966092
0.8296927760553413
0.9868703105491552
0.002696154173508604
0.9243746744173996
0.08954992773261576
0.03305930012026069
0.05969183739080761
0.1734044518888953
0.02609048942233224
0.04978378509737762
0.1605710143872519
0.0586790134736335
0.1210083272246007
0.8715899677294494
0.8417799715577874
0.9797180403657189
0.9631541660807338
0.9769404724743506
0.004537267448378771
0.01997116191471112
0.9360004850876146
0.05404563327480007
0.0319229845058274
0.07560297184503517
0.9647347068493936
0.9215575156455535
0.9141551774145572
0.0255541475698082
0.9642804333991654
0.9862280168579025
0.2096651485492813
0.1472014821673599
0.976472756775452
0.03682532494304874
0.9365863231458088
0.8511289764812588
0.02743521530213274
0.9675056356451502
0.1899154884738976
0.9990459019426874
0.02523960464767186
0.9710134178087094
0.9399454338190019
0.05985405511561881
0.07516348136779719
0.05312172261390459
0.1644778685394415
0.8009868825651671
0.9795935758649923
0.008632614193660652
0.9820342930896657
0.9693311574726341
0.9015109934742863
0.9397685443995913
0.9632858100159251
0.8657935510702528
0.05594057616848685
0.1451282117722945
0.09504257681165759
0.9965655124888994
0.07806144808074553
0.8800300895411259
0.06216777316482452
0.1139828542285484
0.03884302836039698
0.9722428477387296
0.9239871229254143
0.06260002865695584
0.8308989564371971
0.9677819310218535
0.01233752474194783
0.9593424929066308
0.9083385485121652
0.9789498448178391
0.916401663288475
0.9774365892614092
0.08862218939624128
0.8905710725131444
0.9373943873283415
0.03664395997731679
0.05468754295898459
0.9917167698978724
0.8709820283751175
0.9538482563939438
0.9905857316084236
0.04709184596202148
0.9018557666034421
0.921699745179008
0.06308271685859963
0.05226025783830648
0.03163790369812237
0.9609607700115076
0.00523966916997705
0.9309182751980051
0.01580003564313867
0.02251411687945983
0.08908836531629254
0.1017091495569265
0.01629576403851804
0.9050738904825394
0.05217247563559501
0.1256219997256805
0.00220237824896393
0.07600213606079984
0.03044400666245956
0.006980310548456852
0.9739788042040711
0.9631630367211286
0.96355316488347
0.9546712610798225
0.09504694268297234
0.9782080871176094
0.1624074074342362
0.8128417106464124
0.04391767008997741
0.9478908149775649
0.03199252554075784
0.983993001853377
0.1330978887702422
0.8507762789153311
0.8613452134478736
0.02365015725845056
0.06172744248071031
0.02777764812784883
0.9454205113684006
0.9941129450643278
0.9579003717081348
0.03023945706803065
0.0730116490116867
0.02514788456118578
0.001180591023926111
0.0365831578591673
0.9014126644628535
0.08273205672873393
0.9634731044668052
0.05425017210059114
0.1101115718460193
0.9938563241530651
0.1240391364226223
0.9057287485871861
0.9856676303851721
0.03333229830054133
0.8915664848114454
0.9025625790065411
0.9921804473614477
0.8111110473896661
0.8657128857703609
0.01629994317063411
0.9831700010722377
0.9197996502362769
0.9466266980415027
0.9418491220081079
0.02047687834615325
0.0007725897608320903
0.03952139787747237
0.987848344343433
0.8957704886612811
0.9214273498374301
0.968570588232172
0.9543716866717469
0.9889751988991031
0.03955501129432736
0.009281675872596852
0.02279635480292264
0.02083742791016036
0.9642939370211469
0.9739548000193903
0.9831136228924119
0.1347914955205735
0.960921415244449
0.935962448041894
0.8462178792495816
0.01395546893434407
0.9330605728083342
0.07965012814484014
0.9144759618898863
0.9870434481425004
0.1005189513235081
0.9956486119103484
0.9703472789657719
0.9008402614435814
0.065058157097902
0.0686419463303671
0.09865479567045421
0.9730639637624352
0.9392739786846135
0.2279961329105899
0.2045390239123132
0.9390904116189126
0.9902628835480846
0.0530205185130885
0.9411181650631548
0.9431752954002207
0.9526770980217177
0.9751416346411301
0.1023566404599639
0.984581389768707
0.05342671972522049
0.01668838388467172
0.1369496038542592
0.928214072151139
0.9849095326620289
0.9127570971134509
0.8541439466738789
0.9277659622005796
0.9674526655038346
0.1259206281410382
0.03798273097519822
0.9798182707688488
0.8963086747270947
0.936910322133452
0.05174241291282698
0.1021155872490896
0.06824538681392812
0.08071391175745948
0.07098224752697209
0.9574183997428046
0.03592426288103496
0.1192111780257653
0.02554539112333367
0.1400771948339663
0.9967849970659257
0.08698896306102799
0.02508840447686699
0.07131551802072046
0.1059076747248632
0.08447087567218123
0.9955197233549624
0.9787622171131111
0.9755685608442347
0.9395944429422931
0.1146355102316324
0.9496798824685244
0.0671079711243413
0.0661533875854673
0.9881142574669398
0.9559516783072853
0.00713292356338857
0.8729355486371817
0.7694366633657143
0.8812508861356574
0.8990530022063906
0.9672253958162224
0.08073480949068776
0.1152403780007047
0.1468284402689004
0.962816704891799
0.9856323502875608
0.02638980676243771
0.03118890132523804
0.05404127024903294
0.9626333391169745
0.8376569485159234
0.007444973735989345
0.9656195053335623
0.953843849628018
0.9787788083974676
0.9453738805318591
0.9402167513415018
0.8522320472239625
0.9497967344795295
0.8514490978443531
0.9084037339445645
0.8999894667634315
0.1554396295958811
0.9361328743433158
0.1517623092429616
0.03540154713995261
0.0554661869656236
0.9875012631500502
0.08424391722320873
0.004261217768545674
0.01312912675412423
0.9374964641025575
0.9874293882085202
0.05201940812881877
0.0705798329709222
0.9950993029880758
0.9438550678736366
0.07651713216589585
0.05525894130006983
0.09860016672073833
0.9821476375849586
0.03497463208060733
0.9748063852646945
0.08363525425319752
0.8934028222624556
0.9193186198247766
0.1842067392129503
0.9845982056806838
0.229541759203287
0.8308239949555689
0.9604451927932414
0.8959164331057334
0.9524513550197917
0.9593325600796478
0.9443069679470533
0.0002765582707166222
0.1012249594181021
0.9556305140499268
0.9158156487002229
0.8869930822205564
0.9094415125843283
0.960262763645704
0.9347181733155536
0.9603097311860858
0.08523528195696105
0.05415800405736536
0.06917985609794697
0.0438511810897228
0.1992397191833877
0.9344150504054557
0.9694699306759988
0.9192251093352318
0.02896029420669869
0.9296767905287123
0.9207829354754744
0.06628747145215039
0.9949610393331878
0.9234788689336035
0.1817764140503442
0.8451050257134459
0.9913418252750872
0.06441941192477628
0.927458024659162
0.07093753669533351
0.9234411683290411
0.8859948123324504
0.9502939484019799
0.9912191485215653
0.903623523084639
0.9809695378049345
0.9907441988824797
0.8130593722576189
0.9361922250873709
0.9259640984533012
0.9518403902290349
0.06917297149320889
0.9463275636835374
0.004884768892058096
0.06799856279536953
0.03542169806782258
0.1120043950118691
0.1644234809862521
0.904450500628325
0.9085946720511062
0.02366556748136112
0.06641198864119767
0.9781313296474341
0.01450959703617195
0.9407982061717199
0.9798951180046336
0.8528106851354877
0.9891998793628307
0.06270035790812577
0.01888899976063555
0.04161520017720254
0.8801400740201258
0.1057702076638261
0.9892034956327467
0.04598459791673212
0.9571983698326245
0.938489094225166
0.9177395247462721
0.02088104765550437
0.002594747751066799
0.887423484878652
0.05480764131958732
0.8643236510521217
0.9768209995827232
0.9827986371793553
0.8667548669854148
0.9328400216861111
0.9229271542725657
0.9567239631039861
0.9776320031689129
0.0099102082233287
0.9348475681268505
0.9765596946208182
0.9513006205283417
0.06716801786731762
0.0103194054637461
0.8871031427027012
0.923083635620886
0.9769598399707068
0.05359130636721975
0.05291474813670236
0.8658718586022944
0.9428407264969088
0.01061438911049289
0.01061758067700129
0.05721580681937791
0.02534016626633543
0.8466030930883665
0.9512045770525365
0.8311573776886372
0.1204147894953861
0.03969068604678044
0.9157784542656974
0.9995005209871591
0.9621830586639026
0.9579030221049427
0.0147031329620767
0.03547123880950129
0.9990412297091651
0.02557034811386072
0.9272443296835453
0.03409783487760816
0.9575959975856444
0.8469206878276306
0.9197282216285176
0.9617257433287498
0.0675157578295686
0.9228880629156974
0.9714097081454376
0.08683488776515111
0.9224694757969318
0.9811314655959988
0.007567550697958535
0.9607306234063502
0.9730925252643806
0.04343888538272157
0.004813520333968147
0.9704865793107479
0.03976289885314711
0.8827110596660458
0.04980429482634649
0.05047893505170079
0.9852370606845479
0.07581006043773594
0.008266399046410073
0.9744506829515507
0.9755686764930951
0.91478257176922
0.8811922190025195
0.09662410058403928
0.9998246468303775
0.9634818021187553
0.9549148870122992
0.0655138396558537
0.121808408121886
0.00400170597072086
0.9233611139491043
0.9318106139514267
0.9566603425088515
0.02175841989722044
0.8807321739276491
0.02526601393287809
0.1216407300277126
0.01426498079053436
0.8464660185839832
0.05463549169048139
0.9279194823612776
0.9741094013820722
0.9328482577364658
0.9129452364855248
0.9902197994208422
0.04484803586083141
0.8877435413926792
0.1060561772574767
0.02582140287576756
0.8630523875505933
0.9727742329989345
0.06382603499625826
0.0193129178415276
0.01465205399550703
0.8406624244104774
0.9972769446342287
0.9225039597100952
0.01287374634696025
0.815249276346582
0.06365461046196605
0.9054864161178926
0.8567102882683768
0.009441843976203172
0.02840878391184739
0.9494662445204882
0.01641164224261096
0.2292005217579968
0.9198817897715017
0.9082395805062845
0.9344281021589765
0.07033582078877164
0.09387894279241689
0.9970911598455917
0.05069240112868423
0.9630706476689841
0.01800477123727758
0.02614209614699062
0.9105421807440974
0.986758722924871
0.04649031571797569
0.06166566810949351
0.953706071816149
0.04963879011620571
0.9808715790769273
0.9322896348744905
0.09235470987796036
0.03220239179094228
0.04445500975679007
0.9368282974259865
0.02831397579935851
0.9976893558804043
0.9384112119369206
0.9914425163993102
0.9972206706011224
0.07489146534735393
0.1135597389181999
0.9403896644841885
0.0035970476974135
0.9066859463480497
0.9655502292528044
0.8758345816631979
0.05221082001322155
0.02112861381647102
0.9702192414326508
0.01905045491929182
0.151888605429609
0.9953350232970742
0.1328222548309182
0.1970431762690975
0.03658884006614047
0.05622111682965866
0.1089856289390812
0.0780622958534263
0.2064605041428709
0.926004254382636
0.9147282275208167
0.96181247708362
0.9444188061795921
0.06271717741281442
0.9529047741041253
0.8404654715196385
0.08015050460443066
0.9931186686264207
0.003356403092786952
0.9709172242787646
0.1252267619404006
0.03121291088880137
0.978016047869192
0.8245333660758083
0.1046521431259369
0.9566468235815422
0.8623429998905027
0.9080856241455288
0.7980818948791016
0.9494829744889483
0.9174337662287098
0.9778862058838778
0.06934460175718708
0.04428169482380753
0.006422876593815108
0.015316575568177
0.9514004510936439
0.9507659755723181
0.04155146703657032
0.9914587946475979
0.9765819746067542
0.001370524561761539
0.02248534776850232
0.04139796625326242
0.8836172841940899
0.1233388219926255
0.04279254564166169
0.0323588077267534
0.05405307356318677
0.9171127156982333
0.9775061356152223
0.05677303203949784
0.219530148444791
0.04820539843030333
0.894364982532695
0.8820184332854509
0.0639626801292925
0.07908749557183521
0.9847491553088341
0.945679073465769
0.0129741978393392
0.09163394261303816
0.899399608120002
0.9337120639222752
0.00025731909126475
0.1048168201071741
0.964686670872384
0.9844916423409853
0.9805055311957415
0.9585942177049477
0.9553480383578332
0.06466416942095406
0.05554238601262203
0.9830184308142454
0.01079580292316825
0.9793296979616305
0.9995259223419013
0.8400929175908575
0.03498836503350097
0.9862262492006459
0.00790281702266415
0.07832042950765257
0.004493675810924609
0.05907787164933868
0.9266929589476136
0.9080655627919876
0.9516720817835875
0.04615824095254904
0.03452235626992657
0.03689780588791147
0.9950040165516113
0.945839201021281
0.8943454523012397
0.9955314846512939
0.8236115168209925
0.02047841276304637
0.06048139032681588
0.1198428437750969
0.07602608281787573
0.9139063252218558
0.005942846854782784
0.04455421560226028
0.9884566888177075
0.9698601982738557
0.01302205259488086
0.8922475683044047
0.01285517428869213
0.140057068798835
0.8548280331048203
0.02412166213282553
0.9893661503036129
0.08368269700189342
0.9604080467410248
0.9989211467180824
0.01489323980571297
0.04786242558984794
0.8992989889325903
0.03648853916970002
0.1076027747589668
0.01633619069403247
0.9369703127994877
0.9347451461633342
0.2015591944163406
0.8879577415144326
0.02425765791476467
0.8595476158100186
0.8618907956793038
0.9485462171515532
0.08837716298920058
0.08927669866438524
0.9455501553018337
0.8961064792374439
0.888342082520107
0.01446153232534566
0.004946651722621397
0.963095829021884
0.05233999323151887
0.05638331877587496
0.9822097602254591
0.003828473118031564
0.9785563553301314
0.03858309839174885
0.0087134088555883
0.07757178868573672
0.9590726622371902
0.04181164590775114
0.9923335658791708
0.9754213003329467
0.0129402731729136
0.002839044154102098
0.0519023405919567
0.05988995365833474
0.127973031989775
0.9326300562413614
0.07644550392313491
0.006522812872357306
0.9969169486429015
0.9950055514031875
0.06274518954472644
0.9912928591910054
0.9611312467771143
0.04202337479588063
0.9173610868389686
0.08074682882516719
0.9415797874859626
0.8915255159438134
0.006596072784468253
0.0649378406209609
0.9417659404543633
0.9398423812116397
0.02753955801992785
0.1517857151866803
0.1979027815528698
0.04179285477007019
0.03410222924648141
0.02316898831366062
0.1821179755842384
0.0566899680334478
0.03309532851285603
0.05803384213245183
0.02986046730630369
0.008623894879067555
0.9813373618059531
0.9655630137573358
0.1000309637993706
0.9122298783748815
0.03078980480628506
0.05309948195348851
0.9479033970748613
0.9636348772601026
0.9609034106507113
0.9783162601448473
0.08603432009881024
0.9737962433238555
0.9861449675747339
0.9963586781803384
0.03257022889188998
0.9779935447771624
0.9923164934561289
0.9508571870468052
0.8913157344548208
0.003677801247420489
0.09273978781469128
0.9775466356724086
0.1367768270662421
0.1079130163620041
0.2143750138939619
0.9392929324049597
0.9138573191074573
0.1700158385816331
0.05222917050488537
0.076399228607862
0.0293174689708302
0.994105307501815
0.8765004623731707
0.001993818931257153
0.9862320031133862
0.8625621045627039
0.002535054703909851
0.9381531331630337
0.9736516194240069
0.9475250527602259
0.9980996163634928
0.8550916850636954
0.1516131194101375
0.06784842156201046
0.9207412343334734
0.9514771178752077
0.1411794433780034
0.9349698148130847
0.8413274254306655
0.8910132176238427
0.9530676455379504
0.01069792789634522
0.9985151297036984
0.05883835806775817
0.02460979424777825
0.05449891930353884
0.9488102525716374
0.9935355091847262
0.005156079632694091
0.9002111164087406
0.958487858680172
0.8300806621614037
0.9756039922069007
0.1317204691553399
0.02992151459428413
0.8483892509395448
0.03272759363394879
0.9988311670376389
0.0814259132772736
0.9049858261014718
0.9860951642948664
0.06742081430245567
0.8535588471221346
0.0927094554549926
0.2186495862878385
0.8679342487309823
0.01446458058873917
0.1099146584298816
0.05129054163884933
0.04086073563853369
0.9925835295904479
0.9519414313091878
0.8995657380573616
0.9188068117644532
0.9254625912044163
0.0598202416855638
0.9913001924110265
0.917011120340433
0.09362579404568074
0.0254413049562373
0.9779178079376976
0.06376959138973073
0.9320656959467994
0.9467003584767969
0.0936150407099319
0.03663302369712091
0.05141689811668769
0.1157365349405813
0.9977734771472636
0.9570775590989669
0.932460924627736
0.01975657287814231
0.8668140603599239
0.9579274080673658
0.02823450002626622
0.1166664001331879
0.1292112379925553
0.9473264640322836
0.1377752477119984
0.0004301899326361597
0.8956944982777304
0.004161898377228196
0.023971125134987
0.06995221448113471
0.07315427953938873
0.8772610286783823
0.8962369910179955
0.07593301236022929
0.08951261058848249
0.8929435309585297
0.02606800303348248
0.9753759212412512
0.003246448499476161
0.9851306234509561
0.01486861392879876
0.8728147652122996
0.8552149700833289
0.9621176158849317
0.01826195155591585
0.9785763076651632
0.06447171227324607
0.973482727803743
0.0140996644792143
0.008273841786019967
0.1172211817300043
0.9856199685195536
0.9697860156255917
0.08609800920175519
0.05401975579406191
0.9848817017109831
0.9072175524137874
0.04155571077626306
0.01303104760199596
0.8984538989861841
0.8734918347813957
0.9587451890844745
0.08086290828130506
0.06974563014035204
0.9623107070356552
0.8955361973318751
0.06661177032754474
0.9831200373933715
0.0526768562817171
0.03983122890561751
0.02640467994877536
0.05152206626804604
0.1125485728769757
0.9260499169007761
0.1217470920242624
0.9937017265066437
0.002800983363145354
0.07821959814624663
0.9327727946202862
0.9148365024307805
0.03389931052983584
0.04915282865953736
0.9239373932881594
0.04842356168795622
0.001379369701910907
0.9356874202957066
0.08615160955133609
0.0002997430134898512
0.9822011965137993
0.08956566822253734
0.01891495323524068
0.1181091127428247
0.9921081236626308
0.9854939752254182
0.002947546685045608
0.9706935810334462
0.9079152117315616
0.05233064872169021
0.9509479632451863
0.03839418655651299
0.9994259117565844
0.08712747246551203
0.05731599534938499
0.9836137217881085
0.05123284370080928
0.08465238685099667
0.910107729733754
0.06672272127173563
0.07528513753096236
0.8020095656141888
0.878777466493753
0.996245456142705
0.9947565670153633
0.04357792420288425
0.9787600012700782
0.04141372062714121
0.05470740926497853
0.9967336365438639
0.113565173597083
0.08140226439840291
0.9372024557020303
0.9325641106179449
0.08934956274345816
0.9930772986310372
0.952036995748348
0.9734166422219303
0.0374727692066805
0.8150929097935542
0.8981998475877411
0.07671570395002926
0.008779538135828489
0.9026386419126529
0.9791396461444308
0.8858567514417404
0.9744105382413194
0.05859408823318029
0.3075866480231089
0.9800985518425338
0.9801557955107653
0.9726462805421798
0.930667574019576
0.1550536663438505
0.03530399884846187
0.9314014337441621
0.05791031617069249
0.02256166911471499
0.1542246560498919
0.04446814407874798
0.0245506764652887
0.001489591264738268
0.1452625837056461
0.8291454063226134
0.9163498781312401
0.08308298954972611
0.03276601533239389
0.9814190266434167
0.8903748692576717
0.1385623580774581
0.9831098026479008
0.09626846815365708
0.8987479237051766
0.992565007124378
0.9652382380666222
0.9349258610817743
0.1049666637653572
0.9676893495783263
0.9881979541200542
0.005170308928055499
0.05707238080106732
0.8550375241060925
0.7728491735814261
0.902785554159453
0.1422442258420995
0.1233631409332295
0.8355777730663148
0.032442240155704
0.9918199732711364
0.8722734023330064
0.03639652175964583
0.9864222122878027
0.8894811028092043
0.1347041478444067
0.9370780086232455
0.9664031475882364
0.8895509709796875
0.9620769573483664
0.06240091032191942
0.9322012455026398
0.8993351658167958
0.03939431057974784
0.004984784638068165
0.04964542950820253
0.9728865257874085
0.8614888066120017
0.9411380109842388
0.9740208932785137
0.05563119866873466
0.9804740039968314
0.9841029151163821
0.8253052051822426
0.1195607963610848
0.05665187028174198
0.9688843681395342
0.9622662887685709
0.007745333605617883
0.9332888679030066
0.883372249687127
0.1795482314417724
0.02378628366172082
0.9639029247383701
0.05138737875254241
0.02980347510397188
0.06401174126671098
0.126802951258311
0.03390060891379372
0.8773547815512088
0.06456148142058858
0.2083354502077464
0.0158457215907233
0.02056224081869535
0.9463204779138945
0.03344259205565657
0.0844830962960599
0.9204210437489877
0.01045733848726361
0.9805777639972276
0.9309921207819907
0.8130259407016036
0.0570673353194257
0.07799922692645148
0.8884273081073745
0.886294069712988
0.9750784643715102
0.9324204755071595
0.9718473561003476
0.8915830362682126
0.007882037672771215
0.08218227852169932
0.9787701413575495
0.1580203369420985
0.07034172004682494
0.06068266720155304
0.1035311601892056
0.07984698686975776
0.04965234302816587
0.9308179873874437
0.9316450363028778
0.06930028348701535
0.9300144474929344
0.0001930881678194445
0.9949279603205774
0.9148815149756233
0.0981335849690846
0.01037872512392573
0.9487925604597599
0.05501924804785384
0.9074850238205626
0.9270517988188847
0.08894767679084235
0.07470053135721906
0.8647676216133335
0.994274130616768
0.9083231422413617
0.9728237952217802
0.100124250473631
0.1233911489199867
0.9870069268859091
0.01977111983973361
0.954695975888006
0.1649813326540891
0.04487716740332255
0.9471637058564004
0.1176171782621599
0.9228349544136835
0.9428421787322523
0.8838386341437511
0.1320606209027694
0.110178685292801
0.888510834864467
0.005009329214764935
0.02006287279465228
0.9423721643013525
0.1212534464980736
0.02492128455743877
0.9847979181078048
0.215195784307748
0.9319899851075418
0.8727487082216367
0.1151360702303398
0.9595253540951083
0.1595583422299892
0.04478470973650312
0.9288956421175505
0.1537920059159881
0.9449995282071149
0.95576779479064
0.943573194224773
0.112316258811249
0.2383352922257806
0.8703396716755935
0.9972480450335722
0.9749857712638763
0.9648406227940819
0.04608796131911462
0.959359266443033
0.0004113658713962889
0.9692100049610516
0.04434909964703414
0.9756218871781364
0.8931447197764864
0.00779353200073376
0.927727718516143
0.9803934798303224
0.9958924228108209
0.04650225075181657
0.05397686302326953
0.0003411845815293354
0.01596306238170458
0.9280949082126214
0.08933247420058377
0.07581469107817435
0.1168113203747343
0.9471236342993806
0.02287380013620039
0.9952590282259884
0.2153769849300986
0.9532839170861777
0.05712891380756552
0.9639479151337325
0.9866860055913994
0.00572713728628086
0.9542441542212582
0.0593779483879785
0.9205878939649155
0.9149462752496267
0.88967381829129
0.9469578569939697
0.9061432186869607
0.979593004576859
0.1006085088055457
0.1008416849997563
0.00171595088645127
0.2134156161089196
0.07144171087159845
0.004101922178415019
0.9783705695809528
0.860739605982352
0.1268605837027126
0.8487238593943263
0.8533610232560178
0.063386744924863
0.06530550864729744
0.02483591885905473
0.9198136714191857
0.9183244308889952
0.9969083272644899
0.8914767667423622
0.9891333348916103
0.006809582481437104
0.03092221069998209
0.1787969925597163
0.01454773695638744
0.9879571608569316
0.1039953265154737
0.9085586068308317
0.9468566943345665
0.08259518110298827
0.8818382945275048
0.1051792762698792
0.09766405539334044
0.9908130177218767
0.06302798125893397
0.8922864459504776
0.1238808007534019
0.8540501208516782
0.8877402039939691
0.9914842878085004
0.9174847072518258
0.0125650620072888
0.01126058910724739
0.9987048159884547
0.9728640802850302
0.07905427291968056
0.9515136973589733
0.1114627712163079
0.9539436712000576
0.963623044263276
0.939869766564858
0.9117070643637889
0.0785859241198689
0.9440355873753896
0.8765457965983556
0.01654513110357553
0.1279198166292971
0.1459436206023968
0.9853258522021846
0.9913448503076236
0.9728255811102002
0.9592433620519389
0.8786422971048392
0.9569025060023414
0.137065488559043
0.8306469162744055
0.9477727739750381
0.9938609080972712
0.8983244806917867
0.03885311955907061
0.8919744416365771
0.133645646672431
0.05060344473593864
0.04153870272785696
0.04381114628245584
0.01830602754510978
0.9734545773553295
0.8677404300744773
0.08216706957354905
0.9849284939665001
0.8192858881791336
0.1380438478545374
0.01209250136281758
0.9408571001896952
0.08113065777453057
0.986014006809011
0.9941480261279925
0.05231491795473403
0.9845514163676528
0.04876027532005994
0.9857380085002572
0.007603795819505151
0.1149480196419867
0.03957671047207641
0.1398142548629146
0.03704913868175976
0.9261261780569221
0.06483009454580582
0.0926308888938679
0.002876458978347903
0.9334408195940788
0.1433368070896544
0.1272331991374347
0.9884279330941075
0.9203823932978836
0.8911582876966654
0.02590894656877091
0.9382859326260204
0.07553501898872857
0.9217438982096813
0.8925478664616358
0.0729690198789914
0.04018397722001222
0.8827116469091247
0.9916801163433758
0.03475623236796457
0.9820368779155921
0.8305463494904156
0.8800483753382681
0.03944615939432377
0.1098227321192635
0.04203025617281712
0.08640216709223184
0.05070481812817909
0.005192409283345769
0.1165074934608313
0.9315875645176744
0.9721123472625218
0.9988910343879955
0.05854564620288142
0.1351308625501552
0.1070543246872457
0.9092223295255711
0.02694163448287244
0.0232827315456835
0.08550407415946795
0.0375515258592515
0.03116240800289766
0.9438816981748537
0.9044637616359948
0.1398127056274848
0.1002251646112505
0.09655333860117792
0.03712900405753256
0.9311933606442224
0.8906292263774449
0.939616259603806
0.9346783372005676
0.001462459522516709
0.05848271749549791
0.1028301612447078
0.1059832994000394
0.9519663554544271
0.1302633427148262
0.9478655079687508
0.1102760923189213
0.08662731353168461
0.9108631709004562
0.8927231097240063
0.06976866486411026
0.04818069337154106
0.08504319725776782
0.9503610533060269
0.9955866382494133
0.9817128473531394
0.0212667488476555
0.969503507714248
0.9385704919758329
0.8830732816681999
0.131192896197438
0.9563298641988813
0.06535099917138154
0.01088734054064278
0.02051353141180231
0.7760464509673165
0.0734229895452967
0.9552394378009694
0.04281765030781472
0.03241473169981838
0.9817178873170016
0.03585028255449634
0.1178906071238097
0.1280964198031886
0.9668250463266431
0.9610357362507326
0.9411963150353062
0.9832149205434287
0.9775791631464413
0.9270960327747715
0.02672417711052352
0.9845691601517726
0.02841214511693236
0.9581656406741003
0.01793209486333061
0.9056477473201613
0.944349886574712
0.9864195522098741
0.900313747088219
0.1141765891530266
0.123059046002632
0.1082517995397622
0.03000610501852064
0.0517847777830339
0.05905459050597736
0.9609708245371091
0.0192800097483517
0.1512961295070877
0.03987337517320701
0.9827260426834116
0.01009887957815483
0.02057947957555058
0.008041279281623789
0.07017004979702204
0.964417189388912
0.8650742749259148
0.9744658979385596
0.1327709043671856
0.1262247005763226
0.9741204090809682
0.02112515660782885
0.897823645750448
0.9686065708313423
0.9545284386341029
0.9097254992449952
0.9719719664463352
0.8559815308030622
0.1036237616540755
0.9776698676710585
0.9814481384517892
0.8400017087941742
0.114652237583243
0.05238089705334998
0.047897441795388
0.1348456330780419
0.9569910349701124
0.9616934454178352
0.01153811747617574
0.02037370651548387
0.9951148484103245
0.996896236428097
0.07627312910967057
0.08211162058771362
0.03724894041399662
0.01953287281442702
0.04961299564079839
0.03289247220089723
0.9448438888344342
0.9356900556442946
0.04000224741921422
0.8711496446325919
0.1464231407303871
0.03844534682861063
0.1258287750960051
0.1142188002652406
0.06491500718411056
0.9741543420131171
0.8832868763137169
0.9876542948707954
0.04420530982524606
0.9337484912916004
0.09943478396997282
0.9567509279248474
0.02999012033904848
0.9007368107214134
0.0223466804084678
0.9921745483865478
0.01951882051583337
0.9909253738595533
0.05303994897327149
0.9014382529753815
0.1015472326462507
0.9775124091239998
0.04360927118687313
0.04250938294823531
0.9775174094339573
0.881944086391172
0.9744102179501608
0.02454680799402997
0.9782545052321815
0.9716625105717526
0.01583463657852374
0.8902750588038788
0.08566370211754518
0.1442423636698463
0.06743033621308389
0.9924042421712026
0.0700082294721585
0.06516890853540035
0.8708569257136061
0.02386278126938549
0.8596277828817596
0.8969646899417698
0.9941835345356599
0.01454716417870469
0.2272480779731484
0.9505643037938367
0.002171121799376725
0.1059917688393856
0.1712185697492913
0.9637501946110223
0.9872965464465238
0.1166257275168826
0.9398175264288863
0.9003894538544374
0.1107741330466863
0.9076867765669908
0.06600561452911509
0.02061635458624338
0.02408178646841037
0.960099502496435
0.04194097324739926
0.9919075370850565
0.04745018117012143
0.171886610765294
0.9474376592346915
0.08716064041872296
0.9368124692215027
0.9853618358730697
0.07144376139907681
0.0446747232295367
0.04560521711605024
0.9720919319688283
0.9864067034635291
0.04649708836801224
0.9642075374734471
0.197809882697992
0.9370120343228827
0.9231558693863482
0.06392982233255674
0.005065212907470632
0.07932347984230571
0.8884109512269018
0.05557406405425436
0.0161087801810779
0.9128867188635225
0.08060458750633823
0.01603239736533288
0.03993227426130962
0.0343424804427413
0.973577678754476
0.1415671218838307
0.9974760114473619
0.9137905524601226
0.892512528310777
0.9960547187198229
0.9998801856166777
0.833086539298636
0.1394598295514211
0.9917492050823764
0.8886682746217613
0.08701438187938894
0.9456050064657854
0.9791751410193992
0.9802888474825076
0.09945325776538227
0.07314568533400978
0.04352211381211702
0.7911575037234332
0.8615777735776209
0.9349462569594433
0.9514831128053972
0.05461021919500381
0.7986375487297663
0.8561999989335956
0.001455921607091639
0.9605759655034198
0.04130800233740175
0.9635709181968077
0.916530120199359
0.9752697847459427
0.9206008743004159
0.1314620731242203
0.0392886160805374
0.04493182071567177
0.9625033096335949
0.1143457107606459
0.07625560525226542
0.04998186126127076
0.9587331211459909
0.9752478306250655
0.9058173184790413
0.9719990733741488
0.9056723111486238
0.01621538030870697
0.1541836103065906
0.05291664081369458
0.04229631180399108
0.02244062234779866
0.07996996324380884
0.9856507019410394
0.2255194484159755
0.09443233845609489
0.9902931466518685
0.869005797482081
0.9749103097009199
0.991182555219202
0.945657053098027
0.994952897921361
0.0820495585641665
0.977418617819388
0.004176861501954529
0.8476395957524485
0.9430685314290272
0.01811617448523179
0.07001149144749597
0.972662435591408
0.9727575565816274
0.8930952464765487
0.9722489046955645
0.9952776505422002
0.92937492666441
0.9350303987689251
0.9569688296969004
0.1131477343791405
0.8539380422921463
0.9672028415746906
0.02795184543259147
0.9796830841567661
0.973919909437071
0.9526098209598891
0.1423689889675579
0.03801108809592591
0.06719140218317177
0.9143430582244205
0.1695249760246062
0.02990274309335001
0.9475893459360338
0.1564389924835834
0.9143227331714389
0.9778374603059002
0.9603738613532303
0.05584816821168963
0.8146943697058756
0.03765721005807474
0.123073556069806
0.004526888479792026
0.01319242065636752
0.9873811959378173
0.2000351994070388
0.08582404507292388
0.06651885796253795
0.07035122621160811
0.9630533522177962
0.8627835392496357
0.8489914950816985
0.004039488277323411
0.03973424626411723
0.00772198244177706
0.03054371702359179
0.916656266229728
0.9218812922031233
0.0686851535405487
0.9463606167194578
0.940147509007879
0.09118118834820224
0.9136864367860639
0.9243758797430437
0.03849482457871629
0.09738946044559771
0.8887567876822124
0.05636947588415672
0.923064750725187
0.8654492716584061
0.08012945045425122
0.0819194700739707
0.8907137451487535
0.9889964379427132
0.04771615552339441
0.02039879350159401
0.8453985275212296
0.01806681198702101
0.03564535991934028
0.1588513428143885
0.0737171130765068
0.9691981182170577
0.0127915055084448
0.8720716473178489
0.9588229848817568
0.9421315521163978
0.1408254944040217
0.01669981134262856
0.9866227517028229
0.07465736954049032
0.8722045075027924
0.0619839132675646
0.1659092813300458
0.1151509897704989
0.9451028536088901
0.9445528675163833
0.04833519555254947
0.01168985123949595
0.02381605761279903
0.07590082352511833
0.9721694907680121
0.05714950732462842
0.986138843648044
0.924371457768944
0.006026263424439832
0.8930057338625309
0.01200427891439479
0.9240984213381161
0.9187999635316256
0.05047164165046335
0.03560854418168768
0.05926549008730175
0.0449062529332231
0.1797654452635141
0.005593000722362671
0.06103323950391192
0.03645775694760867
0.9875016985732927
0.06447409924238519
0.9590468201141149
0.8646953527907024
0.9941489795583266
0.07515919762961376
0.9627409003099754
0.9502237394439673
0.9028532460769294
0.04696752910091179
0.9217469296620971
0.02914264585263424
0.02756181834004562
0.08150579092370265
0.02691551399733938
0.02660467567094631
0.1013565540708793
0.9465969490858078
0.9530979208342593
0.9950269288285459
0.9238654572847237
0.9670707053589452
0.9948977585648435
0.04748795137639419
0.05461339342295985
0.08218708077643619
0.968206193376337
0.9260650108044505
0.05363562725341051
0.9445165471809502
0.9544050818957706
0.02253256070061095
0.02184362872739607
0.9064895291658301
0.9610624995802763
0.9155731021535628
0.9205447628955566
0.9220429394453461
0.7934847249339707
0.006906387620705509
0.8741380998647637
0.9066879114077535
0.9891137615211562
0.9585399906033029
0.06459305547609377
0.06148940540914184
0.02357685607571082
0.9115243986382058
0.02178198468896981
0.01377592623911566
0.9968484920590808
0.02578107699924347
0.9315521465213554
0.9992989304363684
0.03090893770150148
0.9205552288938329
0.9776125903985445
0.9225500025731188
0.1165379280959112
0.8937991323970824
0.06432022437626847
0.930321313176186
0.08166775458392124
0.1247066758695986
0.08298910794283947
0.9926849708034452
0.009449269050688928
0.8213103175737638
0.1091474337287648
0.9988737336592943
0.9815342880286362
0.05777896797524518
0.8745049548628557
0.08651261273463075
0.9121174813526919
0.9090003456420463
0.05214119079818713
0.02033350689993191
0.07429539403517416
0.1117648535603102
0.01335654999846624
0.0373660225087683
0.8931289046263979
0.01730011371760471
0.923148023496793
0.8475784464141467
0.1555277429866596
0.9906932428417545
0.968224303071714
0.7905669351812895
0.06713373059444973
0.9563990322128453
0.899241807942727
0.01744192829105725
0.9940668428035698
0.9938815622975141
0.1524620771489452
0.03779004297496603
0.009636223464827863
0.1598323774561188
0.09894364751858145
0.9663467728977733
0.01852548725363351
0.993879247527328
0.9179341704960647
0.9824373879036832
0.05256577235384348
0.903962890826063
0.9938076703353211
0.9454293729952153
0.9367942444788763
0.04963299912532138
0.8729430223331629
0.217067301973326
0.9737042911390109
0.05888107059462727
0.04051479286780894
0.938114917347772
0.05367430739463244
0.05234039893203628
0.9076257360008345
0.05850250719964989
0.9435879562001194
0.03299772269645355
0.1603391823866075
0.08445320430526927
0.04362035246340095
0.9751333122385522
0.9428403768966848
0.7466064762119096
0.09826930597533436
0.03709269316461167
0.01323942415869032
0.9797331802929251
0.9702548746417722
0.9738974275358848
0.1685925111579826
0.9126952067903308
0.1628945481060202
0.847102943876397
0.9432060038732856
0.04461979097725379
0.9585154848161852
0.9547531473941836
0.9354503557054924
0.9750901192959703
0.0805961142111874
0.9442975764254401
0.9007885840831049
0.05072728133629718
0.009811609264576537
0.9663746401652108
0.03073224279765327
0.9812336063188796
0.01860766974884648
0.04877889283905281
0.04119375524603706
0.02815671902670508
0.9576971066146326
0.03373931552786438
0.1025112933233907
0.004575492573031362
0.02575667069944693
0.01940168737622953
0.9033624867780901
0.9792229561924128
0.06434151583786547
0.01656406117781946
0.9533411816289739
0.959231002256108
0.08747547584770965
0.02129200357005517
0.9370906159960968
0.128664482947144
0.985339503649226
0.9819974604492622
0.9413053100337965
0.01420929115465061
0.1811609430472103
0.03101956819131865
0.07965644013989924
0.9130640238039357
0.003121560971654315
0.04679618168742682
0.9686144046609969
0.01610927120058188
0.8817107376134744
0.03058926902244762
0.04622721846084005
0.9351685641625328
0.03885319032614548
0.9609781357193694
0.9414312281077213
0.04028968133617615
0.9568371352357481
0.8729136233275946
0.9278811104133031
0.02466570742839283
0.9034193050928127
0.08121964462844572
0.05736728021874948
0.02338486263463121
0.9271788376033522
0.0184434253272747
0.9609073086903948
0.9741605523622103
0.0007206784564770801
0.01483549047077009
0.8774010185165733
0.02333542655155489
0.9883294167749979
0.9899672352480948
0.9116074434273177
0.9102878522995079
0.1007782057642313
0.8156686466825602
0.08708406591880527
0.06309656946671283
0.0733135174348065
0.06855588141411623
0.9815680453253086
0.9540818277270389
0.01600209254146234
0.9523598209695234
0.01830898395936051
0.9819064491194623
0.9748354279294431
0.018028881699724
0.03621581910555543
0.9127272563046555
0.07895637439700022
0.01239208925769149
0.9411045165625874
0.9149279980819693
0.9662874123951216
0.1057186550216227
0.07515995626312122
0.1036972107510809
0.9567218939722706
0.9431655622303513
0.8296634754862506
0.188215530022353
0.9654602146421929
0.01823897677608216
0.9181207464522219
0.02566061063475226
0.05696001443076942
0.1290166926593526
0.9226556696214143
0.03933100130962289
0.8439601542932031
0.07091359521143524
0.8452571672039637
0.02976719775632194
0.1071823973814782
0.05859403680607193
0.005088594118311159
0.01500130001235021
0.008631239244530336
0.1503361019699782
0.9328772620117363
0.08948776459263985
0.932282152880875
0.9748607396844297
0.05620278880849705
0.03222290274616876
0.007065650333779156
0.2003736512443098
0.1664166346694399
0.1810531019273122
0.0736140926343778
0.9938048419885601
0.9810329699025339
0.006153902203326068
0.9315630401192964
0.9408265691471707
0.9593579936496949
0.01477383120302771
0.9506621612747366
0.004975867048005223
0.02515483428979465
0.8787131883714681
0.08127954530512556
0.8979290758051331
0.0271294599803508
0.0660770793294128
0.9772811382823644
0.9383886972033997
0.1392680179511873
0.8345560220782987
0.1132839639195321
0.02589449976484193
0.9689428212655518
0.06679921493646108
0.9556821359462085
0.9927401438721215
0.9560152389620054
0.9259744485578223
0.08410628429071043
0.04691973687052681
0.9137877544306776
0.07519349905170306
0.05514619029603932
0.990247423538874
0.07817452209301964
0.04390970439300911
0.958438076958742
0.9395375712461251
0.9316292013451083
0.079225577771327
0.03877441654974872
0.1046307021760094
0.8893120679937986
0.08649545221560041
0.7676025616850217
0.8666801676046078
0.08834577248109879
0.04347555883116274
0.9685803333005145
0.8763177547766706
0.04162556445343764
0.9526897095325212
0.9807140117637124
0.008201128077315812
0.9844712534259387
0.05978995327420251
0.01697437955589598
0.9297589791803881
0.8230787795687597
0.9208493081223222
0.9924415150810215
0.04427614758091167
0.9324891666402398
0.999042682653073
0.08138469290645285
0.923798832309903
0.940919016860412
0.9831936805330271
0.01587916446536758
0.936607829042474
0.155407157318531
0.9980953807332971
0.9889821195973296
0.9819167274027142
0.06492530402985082
0.9662122745264677
0.950688525998318
0.07187400104091009
0.9188484221652566
0.9310680016956059
0.05108563547915088
0.9934653023136161
0.03436497638790155
0.9770669582489949
0.9177392941551985
0.09976768986141009
0.1016945011249481
0.05452833110355308
0.997555428920308
0.9783946974790709
0.02353971273921466
0.2059184832629613
0.9324167076860804
0.8532713643667316
0.06131618870939454
0.9609436803695715
0.1092685673778022
0.02327868580581788
0.9831225164692546
0.9642344675556167
0.9643419038458516
0.08898374791656621
0.03984603192388568
0.04854451650350027
0.8699469231222222
0.967475501574067
0.8765693997019866
0.8820206774206791
0.8840596266234303
0.8565810054209277
0.9373130518424689
0.9589109817557493
0.07317041296664278
0.9479549904489493
0.03143840567868806
0.1155157691280867
0.02521186146639224
0.9565474522129549
0.9060746619499275
0.9998056797095056
0.07782623249395243
0.9844127957612678
0.04941008512352658
0.8747862288494019
0.02918128403942945
0.02304794118997508
0.9675429259041846
0.9872235104103928
0.06447840117643514
0.05037459010456389
0.01985723773362839
0.08341943540775341
0.948935762305925
0.9375374300295758
0.03653209710399595
0.1712665025566412
0.8976789326497203
0.9905182380411782
0.9033272570840073
0.8297725331862049
0.9001069951261296
0.954023745296041
0.9990930080513926
0.09512025058748189
0.04336459582271554
0.01662356725766359
0.9667587449577565
0.05175816415039855
0.07378937722081458
0.02441945291408135
0.9879088326214954
0.9500998067546318
0.8830978057209498
0.9685331268992428
0.1512491246633264
0.005713220153211859
0.9783129261811156
0.001108756906181158
0.07095081390502955
0.9557311789691216
0.9873285153566197
0.9204125201458166
0.05537963320026285
0.004600373465252438
0.9886663738042057
0.9888843979834978
0.9759256536771701
0.9935952073856843
0.8991759342674605
0.05362360890046133
0.01072615060553638
0.9771529610807481
0.9466154800304765
0.9282132902824913
0.9985254891814858
0.9218487496899623
0.01925342200732737
0.9390201100008307
0.0386611801772556
0.04366688965309276
0.9205147261624103
0.9693069609581085
0.9833857388446763
0.9435857184592241
0.008118562992206237
0.06924978234157823
0.9951285244389593
0.9626756549237334
0.0803578174724445
0.9746924058111737
0.07594479396880956
0.9634755889034159
0.05162322272784198
0.07802843596905891
0.9823380203128221
0.1903783838502033
0.970886902863004
0.9491681177121257
0.03187331772030919
0.08930283426714082
0.8942679207952302
0.9686906232556156
0.9336209408160709
0.8397076504587664
0.1184956685072575
0.9907734926217587
0.05763252182088102
0.8938251139072897
0.2030485299214513
0.9795436952791008
0.9952314288869798
0.06798613220685627
0.01634897739263181
0.1233351966411683
0.954680474655822
0.9611857408749923
0.7769084426562409
0.01955329650017568
0.8427491007579129
0.9863193874561423
0.9471047698024617
0.8281296986897903
0.05373916333373192
0.152927466040532
0.03083255847045204
0.08122836654860233
0.9179964538765717
0.8968300114987983
0.04020668912631443
0.9770193976481951
0.9072080926470548
0.9475599734498004
0.9621042207784477
0.9522761090794616
0.9053128566772249
0.9019377271820865
0.232345121670877
0.9583908708790855
0.9646395154454686
0.9118895079739748
0.0910985538034202
0.1590989279512098
0.03886893893662068
0.9334479070036492
0.8576899393001549
0.00826608431982336
0.06678107334166139
0.8403621357195422
0.1638557380783211
0.02901395938512855
0.9434726982977581
0.911056673318301
0.9966515999201694
0.1420552877471006
0.07578530692904842
0.9746030807898558
0.000473686733448388
0.882320797325639
0.8995248932767372
0.1257739389494837
0.02009006436612966
0.1441017828643518
0.1150582775345589
0.9158378143441627
0.0819707996839034
0.03703789190140066
0.003901457507960501
0.902929891761001
0.06266813362391449
0.02763543069482816
0.04800238122933001
0.1307299979551143
0.1605422447127674
0.009830477918042318
0.06071045674541838
0.07334301114811762
0.04735708030039054
0.9581607832013553
0.01870193957218078
0.02471491531311359
0.002820656904196538
0.03221186409749763
0.02594477451131348
0.07126601289733232
0.9401284423656296
0.1066573561380642
0.9569360973803875
0.04954456494469381
0.8779983472036184
0.9589641296776111
0.09757141715276454
0.07186819677456996
0.9279030836527341
0.05763855705655244
0.9576919843572202
0.9682989659064343
0.9171398277635487
0.04124165607872472
0.9738521344929305
0.8858109351458419
0.9347269038793563
0.9989110212311717
0.04699899844396624
0.8937160848984158
0.980288116706399
0.9485604041340284
0.9243700291104712
0.05340135727876738
0.9527271805092097
0.9144900329704423
0.9976607171759135
0.9288101081139046
0.9506754971022751
0.009364917039832272
0.01230099204549836
0.9397296753098522
0.01330902678437072
0.04535181017520269
0.976402793547394
0.1280585579757431
0.798598486895632
0.1423191717598116
0.8501863237564808
0.06142755479402532
0.9297870961287237
0.9788919358464798
0.06167747622643578
0.004826492930820409
0.9312016607820304
0.9287871511199145
0.05126860370293958
0.04556427473582964
0.03834577323798589
0.9303741954006421
0.9565788946465456
0.04753662022641141
0.9313070834082826
0.9147574805876935
0.8416851694063481
0.0299185213780246
0.9504368366180043
0.9908809592124928
0.02406172764460624
0.0870294711790455
0.07371433123540215
0.03024405166466732
0.06782802142312062
0.02380576204570603
0.08329039014078664
0.8885266850232144
0.8762216818005698
0.9323198996746112
0.9602349986811243
0.001977111732330967
0.8876934087984042
0.06178610857384447
0.07241206105125622
0.04580370804672931
0.06870994645290733
0.009348451606503078
0.03170947309297435
0.03430499350745263
0.00497198935749136
0.9032548447188226
0.9639201737894256
0.9161264346354021
0.02906092604762505
0.8032167401064041
0.1189584244738864
0.9837715783489179
0.02985295874463278
0.01902437060133425
0.9603607176628333
0.133200237592907
0.99384442126447
0.1207215335988796
0.9098250724270484
0.9607885189504144
0.9374269952377454
0.1488649861812456
0.01538403782152493
0.8741366228654041
0.00810047008294143
0.05393220863070876
0.06709067179577466
0.9635690739679431
0.9202956041763997
0.07865692202895357
0.08702925395626682
0.01645959709904599
0.01060497143849996
0.09922005050114172
0.01673650447619465
0.9909588432632576
0.07653988312312854
0.9855227520184587
0.09737324034246982
0.05781326299537841
0.8224213521633854
0.9809924341568423
0.04952474607378145
0.1328988071027074
0.01095695300379575
0.9492136730830413
0.9364757909990541
0.05785205186270537
0.9862838680033931
0.02478604302424733
0.07300654354140598
0.04383006387401485
0.01874110938005687
0.002611524829203564
0.05058061328311998
0.1564316143931211
0.06968267644643969
0.9306850371918272
0.9344722548355797
0.9692213919486669
0.06300293847257621
0.04709836596805795
0.07717103197319937
0.9496702933548227
0.1305546945931129
0.9384842686729401
0.08805098301175741
0.9574415606635495
0.859084814058785
0.9749318813309469
0.8923938188553981
0.02163362282462731
0.9681573228638602
0.1126144880963318
0.127860875096916
0.1150742418520026
0.08201669988697972
0.8331797002619837
0.8668404146707743
0.9798167345359221
0.1425649171630389
0.9773033485464716
0.02290669625515062
0.9385049534231508
0.003000263045628286
0.1138907148944854
0.0317350629594386
0.9209484203744382
0.957274492454766
0.9413786021984407
0.9812073274264864
0.9413256037132108
0.1460630979749422
0.01072495862809021
0.03899181090960274
0.9908489367751947
0.9002156516166772
0.9111233753223364
0.09791010515383455
0.1233007639038209
0.01140403607612747
0.9489242174449071
0.9434628226616948
0.9216990083734835
0.9385104682589316
0.8665066173465341
0.9652830052853251
0.05582711775906485
0.8627461716867761
0.09794148361138237
0.06856501853611878
0.8388175423995783
0.9906694349464786
0.8935822424025236
0.1444310805548496
0.06755225106518571
0.9515241581314724
0.982491927773626
0.1447199517988377
0.989367400198775
0.1038129062140869
0.0701157063623453
0.9811145761572011
0.04422082991200567
0.07642987496832067
0.1117281245367054
0.8717889238666804
0.04297169045778742
0.9448714268433349
0.04265535898846833
0.03050236143542666
0.9162293978110595
0.02309160451438467
0.9445986577012346
0.03153441933627986
0.8921372240896177
0.9352212547167211
0.8716594011769006
0.9593314381655492
0.9602781809645516
0.9090014784539232
0.003752220804256332
0.9518141711473879
0.008329101666575333
0.987545267188502
0.1218001079993355
0.03697598897184743
0.004376121206916715
0.9312452091587955
0.06486524355301788
0.07339564147087331
0.9485504670890279
0.9959972782867087
0.01972288946848122
0.9138052296103619
0.9097319160600088
0.9819963128126268
0.9773743413648389
0.07025221028393194
0.9828498273138341
0.9780725282758365
0.9198723424267903
0.973059367361238
0.1690173291828589
0.009076821124840248
0.02908670674729011
0.9543237901572258
0.03361830689708013
0.116095893474183
0.9847771760734373
0.0126307994016034
0.9374012498152767
0.03881640268936484
0.9341261378229535
0.08130817275919566
0.9376217478774252
0.9052677709198909
0.01953371551292456
0.9322657386539852
0.2030204373082524
0.931967413502902
0.08810139595285767
0.0608065816040805
0.9866611468795143
0.9102341722069974
0.9210240113602216
0.009773564629506282
0.8692407180754197
0.9611506124805906
0.02662336577828276
0.08621757984149016
0.05362155435162772
0.8290774659971655
0.9508593218613193
0.02265100050936783
0.03132291394625306
0.09032737152337551
0.9399711667108152
0.1206617599156378
0.8633271623950749
0.06352298596185314
0.07902202371766777
0.01455056922668287
0.8221215977545395
0.9687925880649307
0.9955607863337853
0.8820429103652083
0.9701853791134436
0.01101503016350245
0.8514348878652024
0.9837882733921104
0.04812914695774702
0.9124854490018112
0.08727149505057735
0.004924052213068258
0.9337972103599791
0.9280216632380055
0.9586542515408638
0.9549958152418085
0.04948702448272238
0.9489849617361642
0.01097651667443373
0.8826737252409768
0.09316136977829258
0.9805961636249587
0.9342920203870642
0.03582710827269889
0.06117932337762542
0.9905336221787928
0.9636805690098432
0.8326574985414011
0.9969636788728553
0.8515813785169899
0.02778868337807769
0.989867956595292
0.03668244003474147
0.962728479862757
0.01769807216975503
0.9301409747430924
0.8977395568471792
0.2159155947848484
0.01894914866517605
0.969816935634974
0.11822902970945
0.9119832124938472
0.01827062084986097
0.9166175779571277
0.1420109700905715
0.8962019782937594
0.006013439237029909
0.1091161082674143
0.1221195632383703
0.08819949855074914
0.05322214921196996
0.9076597113772513
0.9661623059996451
0.02052202876111626
0.9791784006723471
0.9905120067445337
0.9274760300702535
0.04512875503222663
0.1005860453404307
0.9299384255538462
0.007483193677259985
0.08443448279905086
0.8904511648208342
0.1351418811009973
0.9071208044197163
0.1433596034857663
0.9394945878314755
0.006820604334813731
0.9196737936919015
0.0684935168622913
0.1311466992093469
0.9633470000726599
0.979844012040858
0.8805032783600617
0.996927469302746
0.05665418250552447
0.08363275870368415
0.1902088948334025
0.9422126287408487
0.001191490963004354
0.04364152973184528
0.004614581566937483
0.8807479420664199
0.0429422287510776
0.8661842596224961
0.8994525361885659
0.1864871578788036
0.9932386956791227
0.0005401522139081936
0.9927733564998695
0.001824113081417537
0.1146466738535217
0.0987415685414695
0.06055218811328752
0.0943831732095892
0.01918926729030212
0.003024536369470677
0.1544067653866067
0.8497344684827246
0.02549383662863706
0.947832105593745
0.00312220299123381
0.02287603421561207
0.9911989948975435
0.9714065329073617
0.993687961176986
0.8843960967574293
0.9042487269417956
0.1317031039192655
0.8778825683733188
0.07307835910201291
0.0385364798495391
0.04029197321028891
0.9299317902424401
0.9791232056159959
0.07174485370317857
0.1277284142126166
0.06985418760535964
0.9407030955239867
0.9247652191679395
0.05372545597708366
0.9660930105601225
0.9790837794893207
0.9681991754323107
0.9963271508027425
0.1207035259130778
0.1048536174538926
0.02225318858295501
0.03171451448986563
0.003218124040653546
0.1209944645809097
0.1314463867571748
0.0005967095008928685
0.8091847189357055
0.05334785896058853
0.891903060701984
0.9673054615171743
0.9212464092297401
0.9932083542244281
0.9773607970040795
0.9848034626507262
0.02817024491560391
0.9189618020416706
0.8312788582178292
0.08342935960160273
0.9655218404074449
0.8490281068480064
0.002772135235748238
0.9071742983759961
0.06465537348985055
0.004577763874696764
0.06050947053887652
0.8930856121793976
0.9479913768595618
0.9792070797288485
0.9708985621959867
0.9711287225339809
0.0008489706418886095
0.9750844982473031
0.1407464527077894
0.03623960115969063
0.2299048801717414
0.9274588842447553
0.9705330670892348
0.9936875116641957
0.8525670145961965
0.9233270540747537
0.01720562520079358
0.9671972548914534
0.01684850694824357
0.1311625680089386
0.9600197228067033
0.8764418934954105
0.9734499975587119
0.94133579089636
0.9699282350123574
0.8848134737481158
0.002397766782752558
0.9200176774046247
0.06890715362304958
0.1239970191028702
0.8841265045201154
0.001794261170118883
0.08300729866217435
0.01756217462859919
0.02528296667282877
0.9782908895802861
0.9797429576153227
0.08530580434750135
0.9931808683523968
0.034959180733
0.1504786305530761
0.9242137148132356
0.9472000036866316
0.8954748007550676
0.941759447293928
0.07375546562123926
0.7837397202978273
0.9754489115569449
0.857407397123564
0.08404451418625059
0.06550613687534744
0.9828707831802153
0.8944080599250014
0.9523611041219356
0.9713881019292258
0.977291181773163
0.04396933850936829
0.1281085214806665
0.7982250617969638
0.980699675735504
0.8826515502649795
0.03211758685495134
0.03971205198066574
0.9617422684633719
0.9929760655578636
0.9071943362195909
0.1489241142388981
0.04851501348990787
0.1108426588043673
0.01737982649184296
0.08878153119723858
0.9929135121394719
0.9835192879398967
0.01918958683111765
0.08353632568642043
0.02542186588857215
0.8957721938746303
0.2156793432384198
0.09148688804912712
0.9952643827347255
0.9187562205007198
0.1416298387818844
0.9870927211082307
0.009791314933475175
0.9161970149868581
0.8829047608484405
0.009242450422420589
0.1105240707769678
0.9972182584868673
0.1416595294931258
0.9161427384144203
0.09408358554788933
0.962259800793967
0.9394429969082819
0.9617984424329995
0.253791943850686
0.03719367522608812
0.01983873301134746
0.8990911946305236
0.05210197935247126
0.9428451041696816
0.02623493801291559
0.03538638290712968
0.01779137276601326
0.8794032086268063
0.8630640615886824
0.9309260149159068
0.03531703643463351
0.8567196566263455
0.7660957447278324
0.9697955188115975
0.01376330254146637
0.03286260323319726
0.9956187619947895
0.1030858146056667
0.970758377237764
0.8985961451216826
0.05989664425005199
0.01568981691160352
0.08591425731958476
0.09752365577252618
0.9113117864032332
0.9935265796982777
0.06283287613701652
0.8464160973530429
0.9655833444329085
0.04167153068988993
0.8459775970759815
0.9965831605978668
0.2076637382768838
0.01414803019065357
0.9998556211655071
0.05731862991337882
0.9241813776160908
0.9414012343628855
0.08777655377403008
0.005860436810204559
0.9718704665339928
0.04421424414544289
0.7951294690906405
0.9926856522071212
0.9857434726962788
0.9262241729167658
0.9696648418233752
0.004119794896008565
0.9841339413005114
0.005381937015974434
0.9488507054611058
0.9908328569601377
0.0266571331451633
0.09651340914537616
0.9077678773070036
0.05423413311077725
0.01895884725974178
0.9768648231343251
0.0232684975959415
0.8797159311433289
0.8947480643085828
0.9697483734650909
0.8915270554365399
0.07642427755789954
0.8839505256368286
0.9531196617974415
0.982160215747087
0.06131330270848147
0.06959988039453856
0.9971319630254202
0.04377301401981937
0.9958536737296162
0.9874802333456282
0.9878484389636055
0.9692761038000037
0.9563715830689203
0.01144178616391717
0.8760460575890663
0.1293306691309725
0.02737312402660089
0.02230941382911766
0.9432032774087815
0.0841809743542747
0.004224298278853024
0.9111617595994672
0.8683193872163089
0.009440208317461288
0.07592752556494428
0.02918098415375156
0.8749339960380466
0.06048738602865695
0.03651748904178356
0.1071824646971946
0.8812071650134685
0.9237792786427432
0.0006655938775298147
0.9801197081986637
0.1247140462283068
0.9747411678970689
0.9767487974394458
0.9495580226172018
0.1487634592474377
0.06561547222995166
0.01524298036843179
0.9300040588614092
0.08699738852417835
0.9264513357293137
0.06937824423233967
0.07075334093246056
0.9619279071353117
0.9413254085761776
0.9530570240823473
0.9421834683520516
0.9856913956837594
0.9564346220882325
0.1101609427491944
0.9609489914595991
0.06411750639523203
0.0103845663255494
0.9310324100103231
0.9497668040267171
0.03358929062782764
0.9491229366152921
0.9719391773660804
0.07313236179628774
0.09958037256082987
0.09844602473818503
0.9197113735519675
0.01664629866420629
0.04081532887010769
0.1214836062760627
0.9817771722865202
0.06130265712584367
0.9604291946313999
0.9496060879896667
0.9747390269267545
0.9473288848224096
0.1243709750099979
0.01444989640066521
0.9440490997450757
0.01249016276205621
0.9914554747834112
0.8871659088276357
0.1053879010798843
0.09895967922748444
0.9861610778369436
0.01005858539715209
0.8825372192679647
0.05974953992007381
0.8557172031064415
0.9596214977402192
0.9932453288757208
0.9465839497294584
0.004579323048155438
0.905271399546633
0.8856458345360494
0.9328139244416159
0.004801135295915472
0.06001920014243044
0.8543772887490388
0.8690572297051506
0.8993962231619369
0.02458094716056996
0.9902652554341724
0.04625478119643076
0.07669297012556306
0.02960230046023058
0.0929294595572307
0.02570820574976051
0.06404596899108243
6.228277610337976e-05
0.007560189059346027
0.1766036846201018
0.9017932952125222
0.9482175355850241
0.01898294289728991
0.9623378922451867
0.8999304228897872
0.009043618282967174
0.2147952748164542
0.04064342086328334
0.04386825625593715
0.0818279310115496
0.01526068179393906
0.05759354914314284
0.009902987791603918
0.09469977523558697
0.9648373731726831
0.1823899152403102
0.9603037605828397
0.8969633013769567
0.9451477614798042
0.9576224639404435
0.8990029862277413
0.002223155956393729
0.8462745607733917
0.9494084567262266
0.1254922046174025
0.05967197343801584
0.03110058799575066
0.02629458552537619
0.03369991378477814
0.9977670017052463
0.924979608777175
0.8634431629084309
0.96891711555143
0.06098299340418535
0.08273758291989135
0.9042931812540377
0.9956478008935996
0.06861065749102029
0.9528856516985706
0.008659710207439837
0.9074581133827267
0.07147400211122427
0.005149267816556711
0.1761191395207875
0.9425047414633728
0.9991910946494456
0.1307036509929223
6.663147115134154e-05
0.9655171015326438
0.1248017463353847
0.06221704508935898
0.1030983265967001
0.1107700137713161
0.9277609652926994
0.09797043019616762
0.01353829829879412
0.05130982504145477
0.979795778015742
0.009171354478414658
0.0487814620010952
0.9406541967059984
0.9727999286658264
0.08106664216589579
0.8980856244257331
0.02556948538219024
0.05607158982902214
0.2131602420851336
0.02083721145438309
0.05479251200956884
0.9796899501881275
0.0762846385115673
0.8467724329924596
0.001406668610198196
0.00877758159380452
0.9646115389332222
0.08539500384597455
0.9116670038693575
0.01682410725631799
0.8068158110485586
0.9807603637035953
0.9455991428601666
0.08939986706844748
0.05917369684015032
0.09024357370453814
0.04509948320959278
0.0519008804694448
0.06018857370786972
0.05128407715211997
0.9867674452248169
0.9763721150075737
0.8885491575261422
0.06469063155510385
0.9516642087993169
0.1089312227404145
0.9864103922144224
0.8378764934027128
0.9616797944730086
0.9757274645281504
0.000644082252353306
0.09531125375734552
0.2292102754426896
0.8742386394821576
0.8603992262213853
0.1361356957147478
0.9730222566318698
0.04195473806196387
0.9727545051191414
0.9736819818241701
0.06687796581882238
0.9036516311180105
0.1295216903455071
0.9899663367253848
0.07759218809693783
0.1778482190614383
0.1234726626940398
0.9774452400132104
0.9558751225188089
0.923339431489377
0.9660597077907385
0.07104948878041645
0.09701742080531661
0.9976946377614483
0.01928074662129205
0.02995347251552075
0.1592928640729856
0.02658808450823724
0.9329797245582717
0.08893767459231305
0.9615780498433313
0.1078118107530877
0.02500341958632035
0.01409828896622683
0.9859094867814154
0.9822607025669926
0.102471363490631
0.01927954712196549
0.03282045076367341
0.03499971338192794
0.07240927483243102
0.1578170700382741
0.9601170665022878
0.03091216274095142
0.02835097276917599
0.9553737425536114
0.02158838312431472
0.9141667022348944
0.8938407211591406
0.0897108535944121
0.1537224186130514
0.996651831749028
0.9724384361526847
0.9635893384280407
0.9256440125083973
0.05474801156752188
0.06565653395813623
0.1459701761541994
0.0502813657911084
0.004116006739267713
0.1075531831297927
0.9659459426878348
0.8309331619399473
0.012694692816975
0.02472696693149192
0.9114091680096463
0.9665357254950224
0.1333572133902261
0.1158863953693298
0.107516695027386
0.9827526752892206
0.9476690549702864
0.8981381877267574
0.9216700564834993
0.05944571285653971
0.9798872071964584
0.9106656823175173
0.977159151614826
0.03728316337010763
0.02796276289749118
0.000396395038243548
0.02610184621465272
0.03534386923118436
0.9477288763149737
0.0583506214849307
0.9357804079318732
0.01543219175405393
0.9393847757419456
0.05178944479843283
0.955117448417914
0.9513467673409015
0.05589716577485569
0.034477748257653
0.9878955920097955
0.07952931954289474
0.9842371744993844
0.02627550358450209
0.03498004881836979
0.00892812731906951
0.929781415897839
0.1082845359504995
0.04925877330490455
0.08340946705540056
0.08135971369293436
0.9278180500901041
0.02078267836946512
0.1878282027260313
0.9512660189354276
0.8693291092444354
0.9191973639838802
0.9616439904324537
0.03370879886248318
0.9632957125875959
0.0318116376850878
0.9868823960230035
0.9790314462101655
0.8929139837640846
0.131076175216945
0.9546630331957623
0.9215090227104809
0.03713345474619013
0.9629037246797528
0.9893144176553171
0.05720900736925467
0.9955122908212088
0.04502075767468092
0.9266841673822248
0.9526263019641302
0.9830727381269092
0.9945607529567384
0.1254778916428679
0.01205858483610357
0.9804015394763034
0.9007716827422276
0.01973019844433865
0.02341486960993286
0.1535026092635951
0.0933930317493064
0.0686765586778881
0.9902665143097226
0.9202962144809047
0.08631587427754328
0.9295423343466985
0.9374158888236398
0.1837047796468007
0.979344681627081
0.02167644338969962
0.123458436797679
0.04711445534253126
0.101926814345127
0.9655698114371196
0.9011872108392952
0.04400410135951934
0.9069491785608582
0.03054697007604956
0.9008745678093628
0.1580534994606301
0.9568857894046101
0.9686508435179313
0.0912639937482989
0.9712045310795854
0.0786113062836866
0.8706573111272513
0.9740801886569035
0.05925097302863476
0.902783915734095
0.003914318398200932
0.08677594259730809
0.9798844262644604
0.07942169596865332
0.2039587982671742
0.06936061257228737
0.9812125214637999
0.02318795517456045
0.9835085692693145
0.1190147820644706
0.958087956114763
0.8368513812486604
0.9294678805017795
0.9232143020614312
0.9042636364082803
0.9496960711378558
0.00583523423408977
0.1640991422584294
0.995191649454331
0.008589263049021504
0.0124204984926848
0.9999907358833603
0.02182769577598693
0.04114426035701344
0.05496299874597525
0.9137459359071931
0.9618135547855167
0.1307284680823053
0.06676165208572817
0.1024708298021929
0.1033354201890535
0.03164630225054507
0.01200304475535308
0.8885042051243762
0.02193131839020085
0.8229654298477737
0.8029665720884867
0.8162757801217712
0.9351013029049706
0.9359831494199448
0.1265108551258087
0.9380423187939423
0.09911026650166518
0.04228254563312756
0.0370823773046116
0.9896207568017042
0.0263066432944868
0.940813111295893
0.8016786590882364
0.003343762746005594
0.9100456626633038
0.003960978021317313
0.07770253264258259
0.178116264387823
0.08028057677482581
0.7921877765853234
0.9700793385645778
0.9676696864733787
0.809371081923365
0.01109632115269534
0.975510134865873
0.9656204890562198
0.05181768547637099
0.006057210103223044
0.9702386165651261
0.9243319417423791
0.01429109128254569
0.1110234578007711
0.1314716483187333
0.05711369144244834
0.8605195074782698
0.03786588932195644
0.07583386281953092
0.03001349847867186
0.9118411822447914
0.07651321886872534
0.1365263705177954
0.04230071610250973
0.9436663958553343
0.02511534901373584
0.9991823413292814
0.9291940973740013
0.8992656176180639
0.9437281135381703
0.8898899797119305
0.9825542556655857
0.0822218743183074
0.9951914513265762
0.9934865490334504
0.9302384742675905
0.08208251925862793
0.1340456249257883
0.0239249106152543
0.02803275767791004
0.9998682444753224
0.03012814047092357
0.005396409240904958
0.7776737880917359
0.018407140548606
0.1096041119188337
0.8615631053755212
0.1446282504051985
0.001535384769623502
0.9872888466716131
0.006401795930635399
0.01093277669477394
0.03496867769279113
0.9483782582172701
0.8357803215166719
0.04583454546279418
0.8927838563952143
0.1335991404985168
0.04723420767360027
0.9136362553033408
0.9161180965700412
0.04625912002912443
0.9933866853311795
0.9594368321616333
0.195724951324194
0.9847988780788125
0.9295539078291136
0.0120903107676096
0.02264429424357966
0.07866538807580897
0.1219608155335752
0.97791133033123
0.9180006840052439
0.9978637822536572
0.9889766319990853
0.01539596670072253
0.9686338775151339
0.01397587603108184
0.03528489811370178
0.1786664274170941
0.1284771598425848
0.008846796801012122
0.1007169118703516
0.9806107647298966
0.9812526494448104
0.04169947952373124
0.04354592341014212
0.0975974219781714
0.914998625420836
0.9272056543936557
0.09861724328250347
0.9980276551214855
0.8889855860359247
0.07715376936165243
0.9989988428789107
0.1013972106029767
0.9789000891715561
0.8513392151363076
0.9696401975424187
0.95553212569081
0.05492991565778207
0.2000130413328555
0.007719917801014921
0.04734408799985386
0.9814696958589306
0.05225466168835018
0.05153193748687852
0.08255712748097153
0.9090861021289853
0.9633033908805636
0.2444973454212903
0.9619056074949756
0.9566923859434496
0.9082921704454463
0.8790472807282579
0.8949211504163148
0.1015636074353086
0.9789567890598095
0.06613293128497255
0.9650977245727118
0.173309948647097
0.9625407166316997
0.9172709786290792
0.0608857252391935
0.9454819208770572
0.02192222976457197
0.8760139019558202
0.8861894327108352
0.01612029376197337
0.7890224242568258
0.9732854084818044
0.05719430664130838
0.9868105447767023
0.9923832401030974
0.03608183634483541
0.07641839479657066
0.9699492161423607
0.106401653277952
0.07363167267531219
0.09310550589549677
0.03214029664620947
0.1411489167359931
0.0006356363732005655
0.1338013149541925
0.9491900430597973
0.9701567743052815
0.1123632938010471
0.9089617803369114
0.9435510933413286
0.01768248976499045
0.8363549988725648
0.9695149569017665
0.06262279238279643
0.8793279370212372
0.06663734536934891
0.05402735872491717
0.06423858396472855
0.1486781000790301
0.8874601876828524
0.07335102629617946
0.9144217965228983
0.9346276598326402
0.9540863095479696
0.1111050269984894
0.09129316747632973
0.0092413370582598
0.03948291119122847
0.03081039188109789
0.9893855870935738
0.1640715719490497
0.0004122675313943695
0.0487551776667652
0.009001988164641152
0.05388743305043849
0.08716308466595955
0.8024603316630179
0.9967312976466286
0.1070744222072319
0.9421660604946535
0.03496765878987821
0.9285850968269884
0.9345854108712436
0.0476845802006006
0.1354916783022562
0.03494716294288942
0.07416064984636293
0.004366635143191256
0.0672645230521258
0.996409747911664
0.03088252500467715
0.1249167383056013
0.8794477529501343
0.001479829507824472
0.9573789471806688
0.01224390044102252
0.9042520990737479
0.9912361154949122
0.007104096877205354
0.9767830101103999
0.02552803628649039
0.1093890228805088
0.9975861143842404
0.9225519592088154
0.1496181690728769
0.9932124492556393
0.03120318913590036
0.01011059554641082
0.9949308425198684
0.9875743572069675
0.003752851728165598
0.02732231640946267
0.8723863046624634
0.9861823916324557
0.8366877024930685
0.09152473073802889
0.009802352391366863
0.985986571760213
0.05905277719731762
0.9738559011332654
0.1042409417911954
0.09672863597788993
0.8834966061454796
0.134946706847268
0.01789690818536906
0.9431501316859434
0.1073926653776839
0.8863321138175992
0.9648609707939361
0.1031706386863833
0.02201377831896781
0.1381492795750673
0.966728576874851
0.1190666721418158
0.8953156483526145
0.960501569724529
0.04290549618959943
0.07778798547924919
0.9628964251248981
0.8903556589202025
0.06131659860376568
0.946202153596216
0.1274541442154158
0.06072399252869703
0.1195749562124402
0.05022658521415695
0.933986455689543
0.1392556097618007
0.004479694350796743
0.8998048481427032
0.927684866831425
0.9399287783335053
0.1112700434656654
0.98212571980159
0.05696683088158908
0.1026765776203013
0.9875005123501222
0.9490084889817226
0.9693669072963235
0.07883486138982859
0.9338973793265629
0.9150819692722305
0.03673113046948216
0.8548423703669421
0.9568955494940578
0.8386470647208406
0.008235467247881397
0.1292437247365256
0.03812445107471762
0.01320637580696794
0.7744572149059635
0.006994586159200623
0.03652982448902456
0.04572481357042242
0.9857706780369195
0.09400577090918395
0.9253997547741412
0.8922666138266236
0.8536986559398191
0.9495621033251058
0.9926990807615224
0.05859136947315267
0.04553832203130413
0.09469997279045066
0.8754587714408906
0.8869196623446408
0.06771569543418075
0.04580204892608518
0.09153542323922395
0.03589999250772285
0.07549702187482885
0.1411517883783836
0.03400647359850793
0.9879550934251192
0.1189770134302548
0.02028558663916939
0.8843394847952197
0.03888642594015317
0.02100868111436419
0.9756626738918678
0.9748178001597217
0.9065844052156908
0.03014286805559142
0.0396958420625394
0.9473603860530783
0.03229025442790187
0.8959906263563269
0.03726004417131067
0.9308796884076747
0.01387783335513603
0.1023861289802344
0.1154504788770712
0.9352530129511942
0.08133196883670259
0.03481935636973862
0.04345234692499617
0.03052633817077369
0.09711061360945131
0.9324665783719204
0.9302168124061827
0.988439857548579
0.0358359314743479
0.1259604950265073
0.04008580848382245
0.9366270244018116
0.07001720356020315
0.9978616290023092
0.8794745454348465
0.1015895740125832
0.9615803738297571
0.08245080554804504
0.07675758371466385
0.06169287717566485
0.9100111056724797
0.02149136857651643
0.02102421631184481
0.005487614544960682
0.06857794818266537
0.03962039936457743
0.02729536401455101
0.9455391344051313
0.0743733940834269
0.01607432109233809
0.1516747002115741
0.989396806559668
0.1114775887107348
0.8973626639030662
0.9142309940821678
0.89728482609423
0.9090562032471136
0.04369452492498912
0.859478596202708
0.8761409380827843
0.0140953104373147
0.9466956053639091
0.9399910119787875
0.8377121980860147
0.0697374599046367
0.06378163258280271
0.8603778198829078
0.03205103504541146
0.1694951290083522
0.9041843065125789
0.977814913586895
0.9455948415602191
0.8803211075070301
0.01975557757000796
0.07632331742725094
0.9506272183219184
0.9540857400960414
0.9692370676688321
0.8968673130624992
0.02661237161232948
0.9814045181024449
0.06117130968085167
0.797269339049471
0.9838184784995531
0.03845611091426893
0.0965446475526983
0.1055302900374589
0.988542139782223
0.08021234411990202
0.0161557878980948
0.008214571934275116
0.1396261197647788
0.9534963897142719
0.8567717954115449
0.9650814339188867
0.03782428090490487
0.9846095421039994
0.0554447770121661
0.09861777500324478
0.06711949103251513
0.9230562219525424
0.9714907157003828
0.8549144849127854
0.06239914093093638
0.03590440856321626
0.9224756937925765
0.9132780121072486
0.9925211226286236
0.8809803653527013
0.06449612944645504
0.8853801357647553
0.02005796969400429
0.9710698095655144
0.9753791222525718
0.8797157100502341
0.02825651163080562
0.8930739537767726
0.0688129276751512
0.9837976839688309
0.9572791942989859
0.1813074391631591
0.9717295770774586
0.2554779133768101
0.9611299870510642
0.1325931262602561
0.8274913524251335
0.03453883886067619
0.9774606020337407
0.9575022358122615
0.03247024699219713
0.0465323091274339
0.08212942502077784
0.08743943345929889
0.03763836019842318
0.09180882395927227
0.007651112302044551
0.9157627337035917
0.968909767564585
0.01016648193435978
0.9714297148407307
0.9506485485451789
0.05278128133842643
0.1569379110558311
0.04754248310339435
0.9230077771534886
0.01229913356031269
0.04045108013204083
0.04898816785596886
0.9961624946210428
0.1658536487032851
0.9083106801031233
0.04382186452729136
0.1530553678992715
0.8830109162628095
0.03672400223104387
0.9070839545610853
0.0303970863780312
0.9081342451067653
0.1682189412364746
0.9070303294471882
0.9812145950720499
0.9335017584376843
0.9982897815306531
0.01055840912581203
0.9678888630226505
0.2659591838065535
0.08775181160706703
0.8863402707521384
0.0445951800152832
0.9300770920555945
0.9943069409220885
0.9730645610701019
0.944325761166437
0.0871407491815849
0.897475207485336
0.07518623052812869
0.9856702616600976
0.004777760668549573
0.03461248428784184
0.9815863413950379
0.9060992625946652
0.03782825454545135
0.8323319826793973
0.04690802893745936
0.9077368513025059
0.07419523573720635
0.09262226361651515
0.8354251639600088
0.05821057019735094
0.9492041853677071
0.9282811171965359
0.008158896020466825
0.8597912239929276
0.9648935814133597
0.04093864157720949
0.08555681810436813
0.06140412239238802
0.943783849269971
0.0217791854540076
0.9578899180007551
0.9960230503027616
0.04010596361206552
0.9678172102205356
0.9815119251100535
0.9419915895806347
0.09547671723731094
0.9089786934197701
0.07530896938169233
0.04936987518240959
0.09720797532993353
0.9642573989349155
0.947441363890723
0.9198572052135927
0.9928389675836986
0.1133161552918363
0.8734639957635122
0.008220186337179157
0.006424643781562107
0.1015512776114801
0.9465601199360462
0.9115478063845128
0.1676805079894908
0.03904161784892765
0.0666337204098896
0.9604482622856401
0.02164257822878832
0.9402009554857915
0.05691019096065728
0.9551737736844315
0.1307268757526825
0.06086269695823221
0.9080372655530626
0.1496430041318555
0.08409159200692477
0.8942451963133771
0.9861595237653664
0.997376042225814
0.9864339568156255
0.9495962389927448
0.8839146217426046
0.04169585013536998
0.06141948362896375
0.09498736986903308
0.03864655066172586
0.9721328843926592
0.05861351755036134
0.8899216028373025
0.02592649517513353
0.9033060420518995
0.04172283514829928
0.07289815115168911
0.04952378996983024
0.04047875804377745
0.9387355018390907
0.06739075323780917
0.003364092599689287
0.9870652154371375
0.9930280141917968
0.9262754396232331
0.009855406283328929
0.05836329282658863
0.01221831197238863
0.9858577037153317
0.01136155803012741
0.9600555443302053
0.8586524972014817
0.1288482673968593
0.01992125407550028
0.06468822253253051
0.1288809058825315
0.07125735070973911
0.9775089666208433
0.9111335492893371
0.9229251018806092
0.02917509621178761
0.9396922547634051
0.01742376895799685
0.1690755491172331
0.9901479568564057
0.9730794157317922
0.9719516616742736
0.03726048440339937
0.1370220865573889
0.1678101386051681
0.01605107688069476
0.9332715371305711
0.02300130663628414
0.9953908227277379
0.06095837192894755
0.954239488818441
0.00988581457649136
0.04213318734197282
0.9479453461818925
0.1148486217448474
0.9451152470978841
0.02276854641324208
0.003046532498167583
0.06374615184624376
0.9277820355046655
0.1224796148667089
0.9909310886381271
0.1015188378576438
0.071402125322319
0.7911908377082104
0.9924744338590499
0.06082081558683203
0.0205134268197898
0.8978133731146489
0.9782233101405634
0.06002957385650014
0.9025943219825189
0.00892284681988191
0.07059932182045266
0.9386957868598833
0.03921498473630801
0.9940331015988936
0.02185447354072499
0.9625166421833186
0.9005608386730715
0.9900903239555249
0.9866072916948873
0.8793198571099404
0.9703732696422789
0.919067593915442
0.9395394884772771
0.01210119987195185
0.9828437394493382
0.9502295069054388
0.9121399822291683
0.9210410369585111
0.1190047501525791
0.906840501769608
0.1031009293022149
0.1520809598749344
0.007727434893421199
0.842882953697774
0.8815937735687278
0.007393288406127174
0.01877104795616778
0.993949155950727
0.01835673188844294
0.0328985040323279
0.110254468195002
0.9889539674784603
0.9308013551845152
0.07355922318787071
0.9472127841533369
0.02355773506656128
0.02078729160533583
0.9389674700348645
0.0883719300912414
0.008487160548524065
0.03389351869733662
0.9569093906494396
0.8944590803911195
0.9335047833162017
0.09493344358069081
0.03651876794113092
0.04776559060342888
0.1079130795286615
0.04399402204321173
0.9922404933779304
0.9690364206716182
0.1547738276282525
0.01424811140117666
0.07196334524708715
0.03712181857877105
0.01870143693388331
0.1267339116639202
0.8762113629322476
0.06281877867850516
0.06312582185442973
0.9083584665897921
0.01887889754003029
0.9168895156939645
0.9717647675915458
0.1080216506647682
0.9259306042365163
0.03440013014199236
0.1201172726087335
0.04381267047291453
0.9558693258673695
0.9958119750685844
0.0773672080638802
0.9435812988981683
0.002829135767542762
0.08020155270161368
0.07269112968362991
0.9580228558061146
0.1470601518912767
0.02060274482123394
0.8503141103691614
0.02212588513581642
0.9710808174409387
0.02118324824422705
0.9540446877949822
0.03492438957844959
0.9672901230841084
0.02749390703001053
0.9213144566672136
0.9444199349181513
0.9688196554545822
0.8360138263356071
0.06072511557956672
0.1364835969996492
0.9740527897555465
0.02064457994001708
0.9318728300334206
0.07637598978935652
0.958516887589252
0.09388362818950105
0.9209873230036303
0.1810632419729284
0.9776101082176072
0.8458910551017373
0.9806321149731386
0.03669474312133302
0.957275097051648
0.9657491017430206
0.9722458669598234
0.01373388917570995
0.03428930668678472
0.09660758952481519
0.03466348659111768
0.8386804755361952
0.04537116573800296
0.9090791905086844
0.9702205816141333
0.9635677595228668
0.8705748678329249
0.06499560127235747
0.05935396804016577
0.989970165852395
0.03657811978919775
0.05742013977607251
0.1534819585998085
0.1238563496246395
0.9398565416333349
0.9112521900885733
0.05393767029526767
0.0806236911496965
0.144053851943572
0.00211443592187099
0.03730585272680083
0.9543346000660684
0.9894681689812308
0.1326718185172343
0.9099286967134382
0.9556227225289519
0.053682905837323
0.9336405659571073
0.002355277068467958
0.0342948483141973
0.8568172512510518
0.9822722582279654
0.8929116427867689
0.03209767530752637
0.7900910810462993
0.02369490434342028
0.04706168040861435
0.02449474742067609
0.05057391203238176
0.06445554494670613
0.9355089507565376
0.1310946101379752
0.1156277477239364
0.02981699499896959
0.08765889951133041
0.9065033897536974
0.8880342877177168
0.9215684848653727
0.2220098060027151
0.04573607717782725
0.9782500219404673
0.05232919378189346
0.1273163246543719
0.02509998125988348
0.9410621747764122
0.1067326752793331
0.125047930739584
0.04751996112796518
0.07278598355378502
0.09171463222272332
0.06891690452509713
0.02750023129995084
0.9582120711721045
0.04814226303826738
0.02356727585116499
0.004750474060433619
0.126925911211042
0.852592447150258
0.09559494430329013
0.02097842242945494
0.9469250489393554
0.1225299991952058
0.05808219313475343
0.8676667379894041
0.04686272429099836
0.06689047341701707
0.01510199837132705
0.9269131888792519
0.918737332618941
0.07624804689593162
0.9019483804533603
0.01132189512384666
0.812403321492961
0.09092934902014818
0.9107671132520007
0.9265559118301269
0.1871050485843974
0.9736226201805992
0.08886647091285767
0.1054956278862685
0.04542710186508979
0.0492754596426385
0.02312470309845168
0.9852828596228914
0.09586620718851643
0.09599191464223104
0.9964726545220267
0.02550016012214183
0.9927555522708098
0.9848882822204913
0.9777782282703665
0.06498480469432169
0.9043627876350492
0.1537402795134865
0.9798889717080715
0.8974575555736627
0.89148965186514
0.06686523254165176
0.0280491863247885
0.9910519419362868
0.1686230923025732
0.905917988385274
0.8671641584736327
0.1689965602288798
0.07501501994066093
0.9076412616192924
0.05941959517990241
0.03778394699841419
0.0682993689979457
0.9610330759629442
0.9533305268241542
0.9825911525880644
0.04374401875219478
0.01431356365786628
0.9927729834454383
0.05546393261973287
0.1382414228651491
0.9313832057707979
0.0219529696667026
0.9952517507377221
0.06723740981926614
0.1153595226829396
0.9817273296530412
0.02717043317479639
0.860738657809342
0.146641603166217
0.05866184934875258
0.9004611263040864
0.9655617847835556
0.01675548447586086
0.02466366395644207
0.9841104754891329
0.100852569985604
0.04366901192822391
0.07524546160620335
0.9199641994686708
0.9983665551679726
0.06287687735958121
0.004942921163383438
0.9250196274425484
0.03076101948455328
0.9503369929635074
0.8932597528303484
0.9789251938999589
0.01031540493431023
0.9646875071640626
0.8606268295817999
0.9562150648463433
0.9541722943805109
0.9541535352715786
0.9712458427308068
0.8924292100830623
0.927429614432535
0.02203358446964806
0.05708437611266663
0.991929184027198
0.03014744923341826
0.06174469964376992
0.03748858898899059
0.02168815490873767
0.9373258312915909
0.06048706966887053
0.0425558803091135
0.117539164108256
0.9252283474453101
0.09391910359042994
0.1032138136635739
0.8644022197103285
0.01622536761380119
0.9749292653206681
0.002110415432328761
0.9028348770957955
0.04471610039433586
0.9595562699204433
0.09733226727229306
0.04714926492483256
0.1220466042624818
0.9580747799845932
0.9131826206600573
0.1282537255691978
0.003804251250309466
0.8981582770290077
0.07810143265577847
0.1022821106324647
0.8986085544256187
0.00490950666218724
0.01236446358539288
0.9433063484722355
0.9146719742760272
0.07502215497755549
0.1821296860622749
0.04346771417435229
0.9666888047608458
0.9971537612046508
0.8401043356049412
0.09847255759239625
0.9631107160894192
0.01506914379652321
0.1118644488396321
0.1038371615086233
0.08325208931398255
0.9276834798309267
0.9878907990163363
0.9612846218678059
0.05081504265919355
0.05724325966145435
0.9735457535487474
0.9380152397144873
0.9355261906944417
0.1342054368043212
0.8558216709197836
0.01002624489069564
0.999154889146645
0.9349759405448105
0.002984201623296909
0.9619917690611803
0.9791795423648382
0.920150537830149
0.1091519475772101
0.09932544504597417
0.9262079173130193
0.1629011914764894
0.04424285535604645
0.03075751863964276
0.1503499729051538
0.06952341967324661
0.03538495476226084
0.9641267294049639
0.002634461316343786
0.9879207459401088
0.8619381797136246
0.9317231503501069
0.007201880469472679
0.8715869287139273
0.04618798315882457
0.02192466393943059
0.04425770634479172
0.05254859311977734
0.9998080223946403
0.02897792243948388
0.9239683422665548
0.8712900155590074
0.08950406199430681
0.8247417400369861
0.9836588479507202
0.0474255544668812
0.9556422016307258
0.9361982451301483
0.01495084023306518
0.09422542464039585
0.8955146936978862
0.8961181939183791
0.09037849959290299
0.9494839552718156
0.9827843077462701
0.02477199766338849
0.09395719868746259
0.9775701794933166
0.02413006637700923
0.0775505625884224
0.9513461377277193
0.09129583491199796
0.7856545341512777
0.02909566735122286
0.967642281685873
0.9968513405106461
0.0476844942928057
0.01913623748329234
0.9438552685428496
0.0370641361076895
0.9769370793483856
0.07323195514256461
0.07006167328864271
0.06868361257651324
0.8906903081280837
0.06948401223543801
0.05667870636579187
0.8953646713380782
0.9067200876462598
0.008288939220834554
0.8402698133005669
0.9318024954636366
0.1024520563324109
0.01755179156670557
0.01382426718033803
0.1971714254153476
0.006264984409091691
0.02480695890593207
0.00681634443952384
0.856993595191176
0.03910700213998314
0.06221904744601714
0.1471690854418457
0.9851723264008025
0.04299911235806149
0.945136390823937
0.9742485799658916
0.9998212795593788
0.1365549232968099
0.1024346090486895
0.0937913419650493
0.9399993119555369
0.1216924191901779
0.9647060651902553
0.1029052121497974
0.02566154309787909
0.8826973934101211
0.9783747541259922
0.8336804940732194
0.01040881270335027
0.05383941623349688
0.8971224184533119
0.9973190196428402
0.888266509220802
0.9848392525850528
0.03066610866121336
0.9646271662545842
0.07892366609862132
0.9500558385330082
0.1471331441644766
0.9893588195222355
0.8971359321557311
0.07433352818908841
0.01642468445129512
0.03742716801136405
0.997304454418778
0.9241798642775665
0.02720208274983652
0.04037533603537415
0.9507153894665157
0.01457658378702294
0.01732333623581559
0.06832429829273966
0.06030234375825056
0.8978550093082309
0.9522266103470972
0.01300752615816534
0.04385666250801116
0.03318739880961825
0.05037027112217416
0.8516520952619188
0.08278592783988074
0.1199564594358999
0.1372787119175991
0.02706424735697317
0.1388358768531177
0.963850095238712
0.1325243500240952
0.1100000138003461
0.987827152316022
0.04988017401383925
0.9352816324717776
0.9410524058463626
0.02987404180910988
0.00293442473847326
0.936220661824899
0.02522030443273227
0.01545624134611023
0.1202193101592017
0.9409662826715242
0.9811703631914932
0.850979246198037
0.9585469944875354
0.9469177388175583
0.02106667597710181
0.9197093933208951
0.9602165103710177
0.99392575182433
0.9314760867983399
0.02274401188570718
0.9478009606705237
0.06823400513175579
0.1155152293876874
0.03755264637167836
0.1345574961929895
0.9316536004049597
0.98998432717504
0.09936332858496325
0.9155290284881089
0.7796357226433185
0.9317834087859006
0.9677391768127104
0.9524080512085055
0.987731266464553
0.1308296530968835
0.9529582508293231
0.987005790748665
0.02325124234588971
0.860382832825849
0.9309537482703468
0.00597738016957064
0.8502613662054966
0.909443720244154
0.9495241963259062
0.9882246121778364
0.05721474054392506
0.01790045108253702
0.06439890344561075
0.9967005290040568
0.8812756086375025
0.04087597702978414
0.9340290057000489
0.1077392993631462
0.02514778501341286
0.9298276477087326
0.1260337023156416
0.01980568074959813
0.9816674127474189
0.06220411536807647
0.03654148560628211
0.06310245074026255
0.9464186030875301
0.8201717405090667
0.00754351518788248
0.8899484771562277
0.9959172866535424
0.9891882860554676
0.08568354226401828
0.9763881197611176
0.03023090442881602
0.009796671225410981
0.847743438427049
0.1161541779247993
0.04523436966909564
0.9636732661404495
0.03161684656603357
0.8146977044155156
0.0952604475069008
0.9588090850052444
0.1454651531178842
0.9709339947917534
0.8250284866810171
0.9684759494123524
0.01531874632033524
0.9162721179407737
0.9609187152042181
0.9079938425566914
0.1308558520482307
0.1147567189226965
0.07194044362434941
0.9981963478669631
0.06005822702907104
0.05210507141607965
0.8883067464089697
0.1567797432659908
0.935202882434363
0.04500348531347506
0.9589465210088333
0.1191508142668703
0.9104608317205676
0.9973722883093445
0.02434000803502033
0.08118532425286779
0.9518282529565945
0.07867476559235943
0.1034016860017071
0.9662683766034412
0.1620147662597776
0.9128669555033988
0.8484656638534152
0.9090428091087129
0.9867442172130952
0.9558281232131117
0.9735428051625646
0.02460287562245548
0.998858159053311
0.869005438845068
0.0002707420190533572
0.05899789380850579
0.8522404377624677
0.05618883990386239
0.003683033514194686
0.007407308850158207
0.1126065522264398
0.9993335554520568
0.9422700004471569
0.9562639244119183
0.0823164394956967
0.976849623868652
0.1617520652996985
0.1018090779283788
0.9563353026160474
0.03937061298650014
0.1644276357484968
0.06199679907743359
0.0194707339094028
0.02671056741289987
0.8871223123444617
0.1522997612175129
0.103785958035356
0.8951952978193161
0.950776921817826
0.03259170653033232
0.04576726924539167
0.9503220418840136
0.007405095923084817
0.1205691299977724
0.08928837926074942
0.9478218441168788
0.9938888520848216
0.8751582757577694
0.0209235154935365
0.9905763752048308
0.9322075938340039
0.8693996321976123
0.04617583443673373
0.8893025011165658
0.06588338968531347
0.1508471235085976
0.928275615852547
0.8848396590361398
0.9246381767943149
0.1334650456109739
0.8897829564571741
0.9749260831964991
0.894402971719024
0.1371606249134699
0.01081011340026068
0.0656835235587499
0.9935717538496429
0.1467495831512501
0.9305544142777651
0.9851131624581484
0.0372905221828021
0.9808611930918102
0.9817335942966274
0.07212122761443676
0.9389773866752934
0.0136005412358733
0.07752830220194072
0.9826093696648736
0.9436918147220751
0.9341223265019202
0.9983994990445841
0.9946701819108127
0.1654153040850392
0.08537027094890898
0.9767454679327431
0.9545143143271434
0.04382722870482752
0.07232843869915201
0.04295102844937421
0.1374000469388147
0.9470619745649698
0.9155783831516286
0.04783324240891892
0.932484245760787
0.9605644616067278
0.1086550465318518
0.100978568030335
0.9392406190374102
0.9784411973603236
0.9831761191488828
0.0682582549397823
0.100298512495783
0.9912407775382377
0.9831411161332713
0.05091578230062122
0.9002841748669661
0.9639403831915012
0.9669075999779102
0.9738045592755706
0.1562640954283991
0.888875731545302
0.9849657106602292
0.9457334374578076
0.9923604743161627
0.9914993884161706
0.0536469297724996
0.9834259678903914
0.01958957410439566
0.9553103863845942
0.9768206112986696
0.04157259134170294
0.9413708856456858
0.1224451319248352
0.0007250988264292498
0.9012023853894222
0.8836768057827505
0.02377435206943885
0.9862890682570005
0.8830623230370015
0.05000330749065111
0.01713597567060789
0.03850507090816335
0.9270158092422488
0.04584892776188142
0.2579171092263354
0.09194650019541765
0.1095054142561381
0.06897467418370662
0.8511612201608696
0.05639514507014721
0.9978078051767818
0.9210424699339785
0.9951371215266749
0.1198717868271575
0.8942880634757185
0.05371216822616783
0.8145939426283182
0.02077157008331986
0.04454840675356918
0.9669547520693214
0.05027629038769104
0.986934394453089
0.9744703438425497
0.1686477085267359
0.0511241558477186
0.009045214909790874
0.02677719660487116
0.2219852181220432
0.8704795388346036
0.07039369382327573
0.02502005898855638
0.8900404140094101
0.1569682730429136
0.901997473832841
0.9818248540912521
0.03496344190857885
0.1874322968997156
0.8591764020876607
0.926495154857616
0.911426447491609
0.9222807374428316
0.887008526847557
0.942306164851691
0.9926839936691001
0.9846569724767212
0.08250687704396509
0.9018056031874628
0.008073228794547069
0.024365465797398
0.01256650777305443
0.9836366846721009
0.1859883672229824
0.9486911763575944
0.1116492193590795
0.965782623130998
0.8425442522138822
0.03927123447274923
0.9143565906695297
0.09850271156848664
0.01245902090270876
0.9882433203719403
0.831084458967178
0.0044625997236374
0.9976728078301791
0.977023663821017
0.02620972326973689
0.009961084709153837
0.02883198302132058
0.9552709821830015
0.9001580871699276
0.06518754200004657
0.0927140385070285
0.9933786107655114
0.019760589985087
0.003490846108242343
0.8756763226636747
0.09254803291934219
0.9657381509697563
0.1011178480419019
0.9641876774855658
0.9736475474397812
0.9202769383961701
0.97156718307905
0.9785042592392265
0.03197636526909758
0.08947157781733699
0.0179068955942106
0.817904398632194
0.9190127344024704
0.01015774973739569
0.8781144917818375
0.04472560305970918
0.8206909508983291
0.9255405398116867
0.9997115787102472
0.1328425217674024
0.02995371584287993
0.0003680026646370029
0.9031303443236818
0.9254241038127777
0.0283715485757566
0.04549281274319078
0.1084105934376833
0.919742937884136
0.01556518714710333
0.9821482780270506
0.012248175148966
0.01833168268815111
0.003190407921123476
0.09561763573473257
0.03076946804260075
0.9864152967250545
0.9875350785517262
0.942460828703112
0.06028478875827814
0.1491405093238439
0.9539674728465758
0.9812733814690587
0.9410629690971518
0.9290301248735986
0.97476747916941
0.9807102709448751
0.9482157080139745
0.9305651133831631
0.1549525106535399
0.008509582033295058
0.04834909437393056
0.9397899523438764
0.0869828761985344
0.9268593826394973
0.01078805835292098
0.01155084945369947
0.9557725732003012
0.183866760800867
0.02481340176599466
0.03205117596897599
0.009292938587873141
0.02071219713172846
0.9953869201444432
0.9029698893150951
0.0241985631305524
0.9604170151590398
0.9648720597894539
0.01911675469445377
0.9215944741817045
0.9604890451579476
0.0534788447506678
0.08036843148114892
0.9892412342341463
0.0535778232983159
0.872681972203452
0.849864391387234
0.09960968184892613
0.9354253314781638
0.9339738554853771
0.9108761637950706
0.8456911606677953
0.8974281944562017
0.9918588668312663
0.08316290987868914
0.0126084984812435
0.04643187022302958
0.9114674697170289
0.9998543519696402
0.1038884016546972
0.1418855354130288
0.9866440825210872
0.1261345323944412
0.9966067072308984
0.9199344322749419
0.9661733897935763
0.02630691418061292
0.07566226211901132
0.002959087046912786
0.02602869616985169
0.003274653131372544
0.1007446934510094
0.8300407160276632
0.1221440302824553
0.9514205895277249
0.09044173863380836
0.9795754153126778
0.01251976838258944
0.08182825346517818
0.03808368819408641
0.9343883223390377
0.1268946863397487
0.9347115172329099
0.05414932765730628
0.9145210897326549
0.9756329198647208
0.926904217484011
0.04369017952662659
0.07407148724557062
0.9039542362658872
0.07486327269014992
0.9983557919571018
0.04358418188478362
0.08866264570104958
0.0005492735111719073
0.01982305700182958
0.9835856699478833
0.857347065029899
0.9807238141731337
0.9488586890982823
0.9184075173223623
0.1348346186327524
0.9372118057636564
0.03499124233193093
0.9617281689476828
0.05186942529062091
0.1751289701180976
0.00654899156612266
0.02093717982865097
0.04501582648709215
0.9414570473571139
0.8376331990936933
0.1491182577572922
0.9266315798533502
0.06519295610051777
0.9921883599179026
0.02242475801089816
0.01263022865587195
0.9723445546926779
0.9469807048593971
0.9979076783553771
0.9928829640445201
0.05729781519152418
0.9569901215701764
0.9968908631768498
0.1123100296762272
0.9619990851137699
0.9715845035112928
0.02717940080196901
0.8282231796953952
0.7882110059704701
0.875388351394439
0.8946198432541181
0.8120849169009622
0.9472446643604029
0.007881119167673704
0.957638903887976
0.9178036440661911
0.07107474792571358
0.9565018538226955
0.0002121449053554018
0.9979818314712523
0.9351691455454181
0.967257023223298
0.1292402227287527
0.9724025466003775
0.003012455193905545
0.9559497928768795
0.9834846241731137
0.1386935982703524
0.144539464718514
0.0405118098675748
0.02545643145809206
0.09239965665533316
0.9955397421438406
0.0741929550575207
0.1166630662731708
0.0703929975982993
0.2117132836536909
0.9222200724484946
0.08268365018997031
0.1799791476081198
0.907225787793168
0.09318777221361006
0.9323775325061895
0.09011408730526674
0.1754996469955938
0.1084195326215261
0.00819649126750837
0.004424017034307805
0.1924763595743787
0.05197858269656345
0.1420832396977076
0.1129614630560275
0.06641060038854318
0.9369945680792217
0.1149489530152256
0.03348925404079638
0.9882714406207346
0.9554833631828094
0.8594836824949126
0.06831103138197407
0.02024872136612218
0.977019244731539
0.9763025754238602
0.9857048350571291
0.9572813784829165
0.9685053436684563
0.002256569569325405
0.8722015387499232
0.001595716833218001
0.9988267274155616
0.02632337731088434
0.929362996884007
0.1385849702479284
0.03617674968751129
0.8935481903454205
0.9792614112436497
0.02432831726843286
0.9981879701463817
0.1044194773979145
0.002559451495610457
0.2796957937163408
0.978211137175352
0.972640906767215
0.9850103943294795
0.1126812232586924
0.9968441689227814
0.8521360532593882
0.899087958971069
0.01329432372315109
0.02734122067338778
0.1157600553139776
0.004539961290568195
0.9888975014453311
0.05290769797823622
0.8757055712403402
0.1130580894850745
0.9673152578673824
0.06059979399430562
0.07843327375478691
0.1551697547032953
0.8751216453524729
0.9911924649963382
0.104965986590645
0.886052938082072
0.9287240967493483
0.8240447686079182
0.971831125062788
0.9827352431609299
0.1147460099976346
0.01246517913533571
0.07618546510851665
0.06016698597257607
0.9715114071943564
0.03400538972853184
0.1216762431081021
0.9854025265949597
0.996759623131133
0.1689601465244662
0.01796864946895981
0.8882191601064319
0.9489033739619673
0.9816319294782874
0.9679286778425614
0.913468105516264
0.03175651628355974
0.8681216611932135
0.9626991987575227
0.01088678304464113
0.1138151046994208
0.9235920845741539
0.07629152126332116
0.09550421175235085
0.9444767917613445
0.8376272117729343


==> data/init_states.csv <==
0.04625543307674217
0.9728566382716854
0.07178797071606446
0.08814107697550913
0.9361920295581461
0.9706703473080872
0.1369911468793275
0.8641688093410121
0.1105909436131202
0.9138479691750495
0.01210767873814893
0.1772935650305602
0.8478095008856353
0.1161426937370025
0.8417575373609663
0.9851843863456248
0.9927336178628259
0.9373164172009705
0.0109124253408456
0.1391415807440885
0.9759595460294938
0.05141485129695925
0.1812620546308299
0.02290040932298049
0.1355418956885825
0.9318097898533622
0.03200618217610921
0.8862132958780222
0.07026029008111158
0.02364408367167344
0.9764626354247009
0.9395381625508439
0.897425628723589
0.02881391862425919
0.9787915926162408
0.04843668240253108
0.9597419197127209
0.8875902713975345
0.9881231909533865
0.0493762027903802
0.03685895991957556
0.9093163588307391
0.1097075732849651
0.9511121196874686
0.8653453329067717
0.9812508310062185
0.1593210397170701
0.8466475099206268
0.9658668900001113
0.02622466011177244
0.9195456990174522
0.1351604168238348
0.94707813648038
0.9507923842456563
0.9518897373241418
0.8951683374387573
0.9653945042477259
0.02545739878953024
0.02965121927067658
0.9611124707101733
0.00296489703032551
0.05302144236043151
0.8545444394757133
0.9783853811914779
0.9695662386999292
0.7974848491952224
0.9937897108184455
0.9434783375850037
0.0002042009066334536
0.9225795711843456
0.08866170862606725
0.0218625426491906
0.008748158795789386
0.04313050466032411
0.9791904816975553
0.00943554664049869
0.9037889696533686
0.9173685315084865
0.9416356146346929
0.02921973995902962
0.9663775134986416
0.9864870428723007
0.0952071728310302
0.01667259979386099
0.01458846072642434
0.07916786536103053
0.9965312554704795
0.04649634348364534
0.08198726029782734
0.07369314435648772
0.007403313833713026
0.06263512137171519
0.9580838863993363
0.009296069915258288
0.9360203958224046
0.05606987623939737
0.1338879378635394
0.1041566950749925
0.06473686226939149
0.005827438776288444
0.9553597149292119
0.03898090683770364
0.9809182122400609
0.9367904296650243
0.9383991774398592
0.9522996416188129
0.9972388793211401
0.9486864164290717
0.9800193050287296
0.004612111266782299
0.08630564051555771
0.8835026349848516
0.8946079053854287
0.1359557802969411
0.04897950402512063
0.9620056048514003
0.1412938519038802
0.9302858762585227
0.046963201993295
0.1202189270746495
0.1017297795653551
0.04175433078745253
0.9366786430262541
0.01944105347221105
0.9326281725234237
0.9680947572922395
0.04578988327894801
0.1004150048661981
0.09285993005503046
0.989812515559342
0.08004131922919086
0.02478737856152649
0.1146960660200426
0.04934953908767559
0.05123437796776923
0.01516739981005736
0.9246412070943065
0.0384064109438592
0.9423871253380337
0.01421297221031536
0.06831517137384845
0.02264848455562549
0.929711519582165
0.9184539428346143
0.06321750137954699
0.987497112591629
0.8566308908983669
0.08114424679914488
0.01833468053674422
0.9696554131565889
0.9970087016890373
0.108370388732587
0.02774463954031887
0.07144585646764454
0.03457194651662904
0.1133533815820506
0.864748096525648
0.9857825457508211
0.9742368679345651
0.9109107534209655
0.9368670473786751
0.9905426721608565
0.9592755831697095
0.9592929572989111
0.9752488488953334
0.9808159061636074
0.01024129326975676
0.9637971918105619
0.05641436620455825
0.04832994028583049
0.03136480197528423
0.2112770273036489
0.9934699173334394
0.07839609660527157
0.08898346484693719
0.01480677511284195
0.9649398671062042
0.997745119309397
0.127877841924327
0.9997737237495875
0.009155168061697742
0.9542986281058321
0.05924431570318445
0.1010065187290915
0.9623121923495767
0.8475936612713861
0.0008954557163600291
0.9656245789369391
0.04913894368241994
0.07288525210148332
0.01846863984022424
0.8714185576492445
0.9244663907066171
0.04368120739818747
0.04185471101844283
0.01557901067334517
0.005544827988347855
0.9974159026689288
0.1125418220273478
0.9248474452751815
0.07940116194781902
0.1075695488932291
0.02795509187167281
0.9565870862555536
0.9380430548523038
0.9055317024092696
0.06862641913162731
0.9908928253595911
0.9555328683852057
0.9664281493649459
0.06922726279495893
0.06497219366438209
0.0380332816568824
0.01984609619841568
0.9948799390599457
0.9722524835781032
0.8924009278848585
0.9429437950161416
0.1166225290345455
0.04944348782947672
0.06504090342847527
0.9157604918550291
0.9540846142040185
0.1328341179919557
0.9936533512789861
0.9961039978185501
0.03112247711811788
0.09531049399687888
0.04338836970125277
0.05668391822925067
0.1367809412681289
0.04075843611252328
0.07747739358719131
0.9805537074296286
0.03252316083857329
0.005061805594622844
0.0475617729098307
0.05141589589497562
0.9039037058876163
0.05700842626732597
0.09222360744395816
0.9990538142679177
0.980602773560329
0.1268546080393681
0.9384268148243744
0.0446969752741127
0.9930973541030583
0.9919427195243766
0.9866521240438296
0.9666519183288049
0.8202417570089263
0.9831822104721218
0.9820095854697476
0.9253772813281884
0.05598670742384039
0.9010261338029344
0.8824561883077986
0.02718776570820332
0.146192110296768
0.9303217457000084
0.9984872181776967
0.9421672736918849
0.02591411463737703
0.9245565765077178
0.9636929099676598
0.9053341841858755
0.8745016203336483
0.9262157630210848
0.008229993252964977
0.05035627719220157
0.03774714901404543
0.03870557331583357
0.01579095767207092
0.05937278652457922
0.004005057444274713
0.9125544150952316
0.9860458495330837
0.03552946431773266
0.9611476327475464
0.9953117245787821
0.001727112074023958
0.9367183447878021
0.9777064878112209
0.1148234080624763
0.9839991473072759
0.03869403406399335
0.994923076837453
0.9325455115175268
0.0207742106838835
0.01937869605156263
0.09700788259265246
0.8915128966981912
0.03315661917457167
0.1228771452571915
0.02229883358972359
0.9432420668235237
0.1059456711482714
0.08842434273704368
0.9223898547711623
0.9701935563695682
0.08751943372578291
0.9903912380072988
0.1450727909563152
0.933730282507998
0.05846204080037989
0.8984042544051037
0.9343010445382288
0.999309055923713
0.140434414969468
0.004497518308554436
0.9543067670352972
0.1331713111164864
0.1242353232287085
0.9901025104118103
0.03951901188978479
0.05572495695755407
0.9283654153823886
0.9788522203021365
0.02541182503619935
0.938635934781501
0.9076957382900978
0.9981208244839949
0.1200157929560268
0.9682508227727229
0.0708909593354159
0.0692197517279354
0.8876636162076614
0.00133241190856946
0.0830889723147103
0.9703403664614975
0.1173411316716994
0.842497843625232
0.05923970209765732
0.08099920604316076
0.007557335164466375
0.9625337990953413
0.9351140907073191
0.1016889621508951
0.004701462472027639
0.1310617074559039
0.9845807649252558
0.9234097902449834
0.9723874232822909
0.9117607104810926
0.03011385363662808
0.9776304077994356
0.03592473722997514
0.9562504775376154
0.9627747699443333
0.9769610006517113
0.9198494889244336
0.1299517811892353
0.8834821511618897
0.007904481990307629
0.8371034476571884
0.940472203085435
0.9077698386822933
0.9948059202757179
0.01193578241388146
0.9333962231440072
0.9464311206119895
0.9739105426674671
0.05274250441627807
0.9712642110313175
0.7677391743305597
0.9558929936388277
0.0032374212477971
0.02185606427045015
0.9512879455106311
0.1186705885226773
0.963799931375636
0.8780206409698819
0.114552458978024
0.007483576660553705
0.9972344077691985
0.006739643854713293
0.05621357130776087
0.007140696919208568
0.1128471609079489
0.9049996962878495
0.06510077038141898
0.9826036338896579
0.957543351540393
0.9674893131489831
0.9541586189639835
0.9823230750559604
0.9582825705902102
0.08292032268481454
0.985094749480179
0.03424387821863862
0.06161812586445455
0.9275784816237419
0.05317260709993031
0.8618130002913362
0.8642556295444581
0.03604646427674372
0.1247787654266388
0.08968586422500018
0.884716785038142
0.9629576138418483
0.06025717707710108
0.917444611460206
0.9347643623601806
0.9156704856465524
0.02976210394911528
0.9450493652484394
0.05843022991039321
0.9183834005277025
0.9444248551426526
0.07007214655539759
0.9747137558137333
0.9342608423108003
0.9737425273003997
0.9628578957135471
0.04184316753946828
0.905851665280471
0.0022772284707265
0.9899430615616837
0.07063026285191172
0.004210029978730838
0.06085542114789699
0.001878027760251363
0.9214278881354876
0.871776231067438
0.1281003779782912
0.9495049498293598
0.8769718826067231
0.03947351370637428
0.08063946907525814
0.9876182233099565
0.008748415442920862
0.005383655486377117
0.9694578931655223
0.9117224316813997
0.9829780881020587
0.8988877419320964
0.9010724004178144
0.9967166922866983
0.9613813990592881
0.9781726184086381
0.912963722499328
0.9854597783225307
0.104900568188386
0.1481722718083775
0.9858003751424173
0.8484115351056667
0.1843330206417108
0.1715372502174783
0.9740278061066993
0.9400389791612125
0.06469364609721481
0.07677043806726715
0.91568407104118
0.9172676741808931
0.9611021663139031
0.9268801291872935
0.06242427393471349
0.10043525681906
0.9619909969308738
0.04531922311263008
0.02997883173048692
0.9572001066588844
0.05730516650588594
0.9550262844951977
0.8775577948490092
0.05991325310806172
0.01514138196374043
0.01221647723135638
0.01421748248177855
0.003265540585141424
0.9674484460296919
0.9681381897478234
0.8703802108102819
0.9015844336041456
0.9301564185959713
0.04657276603132785
0.08655465357547955
0.07821560853606084
0.9206745378692602
0.05882629344872063
0.9855400796615383
0.06100063089364807
0.002931503461514767
0.09932392504449501
0.02320656218176916
0.8963325699240056
0.07228849059480699
0.1893483258647661
0.9998330419204968
0.009017883632957207
0.8350240732197808
0.9979181759792254
0.1470639540301282
0.0653695105120635
0.9590560072514548
0.9546803140493452
0.01518211744357895
0.9882156644551112
0.1506730062600004
0.04061856329878517
0.9486232961483225
0.9355652909209522
0.0767114172269516
0.9398496889746504
0.8367931106069321
0.09289035245016825
0.2014641902597031
0.9262769679187851
0.8893155092018087
0.976530589022612
0.9972901055495431
0.928817331249643
0.9722395337112612
0.8130848775822679
0.009865575709204502
0.05736074128199858
0.9338197663205202
0.9393393017478117
0.9190496840273119
0.9768979748507896
0.03117122220044118
0.0315067679848727
0.9688020711015441
0.07672012256600674
0.8953240014953873
0.04837438629085143
0.006951714696382076
0.01282754100492773
0.9345472423940213
0.04155815810889602
0.03528983230326582
0.9219273892777208
0.9530581960245886
0.01237587297810031
0.8979340526948227
0.8949994694350462
0.07063040744539129
0.04427954529986991
0.9100160265580399
0.07312578651824782
0.02311955206502187
0.003707548134760631
0.9460765089616233
0.9494693280334219
0.02576600777825114
0.9763494195366709
0.031846438514966
0.05082373194143096
0.007630662944013334
0.1247461359034614
0.9648695947224519
0.02512814934037818
0.169681642493904
0.05034310629378862
0.8997044694883194
0.1111874646557911
0.05279056988844349
0.002965348498295736
0.0458758785741836
0.9701329757111231
0.005811197472802831
0.09666899013459322
0.09676663563894344
0.8942585654607045
0.9121656399507644
0.0004461487640517451
0.9645101235107667
0.8679605439079464
0.04086932292884367
0.9849854396991962
0.0667564087553951
0.9575347945642848
0.9288956238112542
0.0634235298004918
0.1885365393036826
0.06389061964193438
0.03022700466800437
0.05704689142821869
0.9239191511717333
0.8981839416738363
0.0244753112932528
0.01086092591855807
0.8420231242382655
0.1334571990171919
0.9622627094684344
0.0003630586648655854
0.00803311177552331
0.01982503047740792
0.09874296591315332
0.0128175810971957
0.03165433645326909
0.9703137483653713
0.9956233778885158
0.9237671194884322
0.03912555317568769
0.9436514687345284
0.02989142465249731
0.06378750712845148
0.9506268471098949
0.9140116280572945
0.02299953498966771
0.07208621221348023
0.0415538427571655
0.1023218437252288
0.04618300942148871
0.9184457724377428
0.9543731239291623
0.9362717848726211
0.9459115002387994
0.1256063734586857
0.9402269642280161
0.9140387222493305
0.006438786717594264
0.07844283592513267
0.9942287358697729
0.8836538324610693
0.02269663574985643
0.131291687383963
0.8246153348918116
0.9786422867044858
0.1407721566513891
0.9425005207225882
0.05137654361564738
0.9850098636153659
0.8835724614607725
0.9864023300228038
0.8955516599081405
0.8742966056167438
0.9530653015663105
0.09714582495948192
0.04328346133783815
0.981058531457353
0.04232052620747506
0.03148796424404197
0.02851965441131137
0.06055276584096049
0.8910155038046879
0.04629876535821583
0.965821280603144
0.979414317113878
0.9192136866466991
0.07773437302618952
0.8580684886302435
0.9567369203515416
0.9640751527876608
0.9572656712563863
0.08837451985150568
0.1217589256060085
0.0253877359339817
0.9766950207303586
0.03408133488286397
0.02084517625828909
0.1059105034436645
0.8474589957667853
0.01617562983355581
0.07585905215387544
0.0248000560789467
0.03543777001807918
0.8984516700089028
0.09367582688805255
0.8976543248630595
0.111916032925544
0.0441270957971019
0.01475903984876538
0.001258572601426237
0.04524542750791766
0.000349511124420992
0.05335338879691283
0.01392654904853916
0.9021872397185101
0.9692576778171831
0.06120711571524434
0.1069161068978396
0.03219629928960288
0.04552658628346835
0.06693234898418049
0.9806873179524845
0.9674849377420911
0.05743622258281311
0.08021129754886
0.03362475474125081
0.1172451459830809
0.09871589255934947
0.05001580034604197
0.9048874904190268
0.1568855248174265
0.06895271862059467
0.9864682932600578
0.01511425290392219
0.9540735323619253
0.887761485648426
0.9572787311495922
0.903550224823235
0.9692026680779987
0.0346438473412619
0.934481167126364
0.9556935361816965
0.8727299703646152
0.003174350486664257
0.2056535167248657
0.07204160140853158
0.9952142962661429
0.0142363203996582
0.06946200494709595
0.01126001978187586
0.9340427817372633
0.9055691182746374
0.9707608177596471
0.9560671315095078
0.9805631940541523
0.933964241253564
0.9980825487866242
0.1085613358007838
0.1257899247459798
0.1496162706641371
0.9439206499925408
0.04396939299613165
0.001903305966522885
0.9818361691894516
0.06471260127979486
0.02757236022050692
0.9566098468086787
0.9076027683275404
0.1445921589018089
0.08688681556144849
0.9333122916782272
0.9556549073566929
0.1208912274279554
0.12150597330267
0.0215832695554318
0.9722152258328949
0.05193584534387826
0.04999760102457052
0.02195788240285674
0.007607544348300853
0.007995276288486172
0.0818472998850664
0.2121696560685687
0.05078094954304806
0.9333712524338752
0.08204846939588264
0.9869326369147113
0.8741036229244221
0.1718500699708166
0.8650782496273065
0.1078299623312282
0.1145501232421798
0.07024924914071048
0.9199136069303714
0.9868963540335337
0.0007434518860282132
0.9856175073885586
0.9913842472043619
0.982814660392394
0.9812722315930456
0.9576909837170249
0.9251229465647195
0.9097393817381082
0.9785472688860499
0.1182558692812527
0.976623657901274
0.8663653986190835
0.05285419713990137
0.9855475765516277
0.0741822510228063
0.8404147597103909
0.9612051083515842
0.03978561499161049
0.1459591174563508
0.8705062735237681
0.9177037949995132
0.05936788319236309
0.8350141222109871
0.03287877526984741
0.98685643087636
0.04576180901345955
0.01686899836708572
0.937007142051195
0.04420732112047428
0.9516753285973384
0.9851172931814858
0.9998535738300053
0.9012758418874094
0.1088636239553991
0.09662336223106509
0.9585066134779827
0.03013160098940836
0.9698908326541373
0.01379969892466459
0.06221228525428107
0.8826114373348526
0.8884012466637973
0.8418412382137727
0.06612304827195273
0.0425042094526038
0.8826469087079882
0.1246040229877552
0.9464651096143334
0.9963530820034147
0.8761799582069723
0.03247406149776319
0.02942605493185661
0.8096327495822575
0.9866798568547074
0.02336004654800366
0.9800381812450638
0.8399094385442498
0.9999371114557404
0.9896876010661226
0.9938905230735587
0.09884835104079664
0.04852311805790285
0.9344490804443811
0.9717958705571073
0.9587601205739393
0.971048739659372
0.8889970880378104
0.9770936518601768
0.02618131285972824
0.05933038594407991
0.9559254285833413
0.02386717676798443
0.9504648860104516
0.925164485135479
0.01032052777238211
0.06834948687396684
0.1262733910254552
0.004570277309532188
0.02005808534314662
0.9226736592791268
0.9400868138764694
0.8638095736463616
0.05215443802759712
0.9073789099535728
0.01934935781118989
0.1291467534413191
0.8927050175369684
0.1206950999291985
0.07715476822205436
0.03695997192885018
0.8934273491078072
0.9640485020683579
0.9923261827070073
0.9272662408811132
0.9574631261895739
0.1304247244328252
0.09065530556117603
0.1391368059168943
0.06258186773982098
0.8925611844399113
0.04864567704093863
0.177104556727579
0.08072282593452729
0.985204296042229
0.9455541798728425
0.9518967575356789
0.9715184100670909
0.01064445208730396
0.9084649340487922
0.9479666853771902
0.1623951172591381
0.004596414419257973
0.02125782771382208
0.9503612943862391
0.0547858871863578
0.9233573547714133
0.04731918919683407
0.1053686467052093
0.8758703985609075
0.9770459733156136
0.770852436665524
0.03505800061403231
0.91531813223342
0.8274415776829138
0.006373500925392396
0.03130402884737652
0.9356302263665938
0.9473802463999773
0.9396186622530458
0.02908524026832549
0.01913081403361938
0.944724445796374
0.8806435388237763
0.05291493857799204
0.1040520698017948
0.8306684133543152
0.9588018025943218
0.09088026967673483
0.01002084553290387
0.9349587196013903
0.1242134616057727
0.9167707135230608
0.01589242954561438
0.9423929117404284
0.1382498455253267
0.8124784189779228
0.02480781938428079
0.9204345279574981
0.03046558929115157
0.8756382330390773
0.09609598420462792
0.05847324207370148
0.9877070938195792
0.06496600470492125
0.003983943655330096
0.9556029532899926
0.02387952603358655
0.9983754009286769
0.04051262008420631
0.1106095891443384
0.09345558347408991
0.1331508468105238
0.922290971550016
0.05331396970501715
0.9305565487204766
0.01762526092756808
0.05122758884719383
0.9949989921464603
0.8266752388647837
0.008492954010172337
0.0558271965448835
0.9598951862373867
0.855923326211844
0.01525219255156415
0.09817426009443937
0.8115381824037263
0.01519197909000776
0.9738357836250582
0.0919138218059913
0.9445878823731598
0.1526917655519883
0.977188148839848
0.04180783948819276
0.03762008130716726
0.9260733713087912
0.9791603694570622
0.9502096572779783
0.006348212522627678
0.8725069305650672
0.003952265547122631
0.8592690762995524
0.08944925420008078
0.8773795496844127
0.9307320945940633
0.9884239671743482
0.01029322559825941
0.9750578372643278
0.977267928505419
0.9967537906782222
0.9450800947837619
0.9244879948954736
0.9397625644514651
0.9950654683217641
0.8737386766667053
0.04261302830806484
0.09093668492450344
0.004196243890958915
0.9604504808638629
0.9288567596966228
0.05309700132305389
0.9837967288847499
0.9300325701838253
0.03115048025747912
0.8716919537691274
0.03578086660848121
0.01666253028763706
0.8602633574968025
0.9418878481028089
0.01451082513342165
0.1731681428361144
0.9016659608341102
0.03009904956021168
0.05209027478276252
0.08458994978432229
0.9568571573072836
0.9006487561647462
0.2449636387459099
0.943288487017456
0.9438982274620155
0.9706186033802198
0.02441140161827149
0.07854955836384407
0.0774340633445813
0.9620508856711847
0.7750759097213707
0.8959293073629103
0.172600008707148
0.993471300514232
0.9744193302424278
0.8842756313844415
0.973408241238607
0.9879087743354737
0.9224000304532121
0.1127634548234031
0.009893590083651716
0.03551815573953165
0.05370432502728784
0.03518719934844848
0.07320257311273594
0.05140377409096639
0.1148584327217336
0.872005836996824
0.1017118656613941
0.001807195371192142
0.02396954734835399
0.09801636886786884
0.9600059959721154
0.9365842839195637
0.06844379146724519
0.08414530572838963
0.9024775265659796
0.01694864855360925
0.004499163887325902
0.02281838232591604
0.02623306715164269
0.03655485588436182
0.8865920203337936
0.9372833534206075
0.1841651756939436
0.07814917488792662
0.9842116296374638
0.01668701578890092
0.9918501804750754
0.9765744855244998
0.8908059316564296
0.01656798879750098
0.9927580484921052
0.07816247525734464
0.9050335558318237
0.9832167783875663
0.1032723221707085
0.94548850325827
0.9787831092801146
0.9025299622574696
0.8525475803045084
0.006303851296443157
0.955810182585353
0.9158427309257847
0.07498037701605097
0.101671908274634
0.9509942459848417
0.9180215226905216
0.9894549765003949
0.04213314783833891
0.1265834951187521
0.9280987072749488
0.1030591877791932
0.0860642071662348
0.03585545118292571
0.05708694951652193
0.1169385125212788
0.9433181026331161
0.001252553503601519
0.04633957464746983
0.1094941329716013
0.06441366975515382
0.9641552609989872
0.8723681297624418
0.01511543611977327
0.9579274072131274
0.08336313908539258
0.1018067534361447
0.008111842545982633
0.09526157549960958
0.01030571001445577
0.07349880782517997
0.9115044225352944
0.01228323297385586
0.110642966492485
0.8633500634175291
0.894614802291072
0.8638085367024328
0.04538494479847203
0.9610190167451788
0.8850473257572349
0.09620540680211724
0.9901045127327803
0.06644298526658854
0.8944800829416786
0.9990705302610497
0.03808187623068192
0.08197551587632461
0.05701705214859314
0.9992961851855124
0.9492972781611815
0.09403858554277017
0.9845622741460511
0.02771021174662151
0.1199358891823183
0.09269055461055307
0.06026691078078861
0.8858487577970512
0.995841753454624
0.9270272495781426
0.8884075398109903
0.0716797478298228
0.7327182394717613
0.925650343324814
0.9798573422615025
0.1098077354111134
0.06092388144643974
0.06751830663245363
0.03199306701521819
0.9804416810338282
0.9867053649445525
0.07651200330303431
0.9743037331762961
0.07070046065661273
0.02047391142328997
0.9883156393135759
0.007628454146903497
0.001310125564176171
0.04788056955408129
0.95955213714412
0.100770582800478
0.9805459230593552
0.9067396187857178
0.9270615678427527
0.9615645266388376
0.08717266538509645
0.02248375460242613
0.8512416324893566
0.8981725711807659
0.9512408687207311
0.967478957490983
0.9781731030260121
0.9510847515223098
0.9940451220361831
0.05279436746831921
0.1314374824056855
0.05058410890864453
0.9877197647582568
0.07171113197294869
0.01282735787162833
0.9776666680256146
0.06816815205800562
0.1003823793919896
0.02758417250541903
0.0009958667615173177
0.9784167675992229
0.05795887654477773
0.07823695045714066
0.9506148820599566
0.06543573786919997
0.01279538791039635
0.06642474233255367
0.06699747151628853
0.9791971358438644
0.04696817414244734
0.9656478374641233
0.9941244052571381
0.896286245277705
0.9526767300138612
0.9905300354120907
0.9274873563605245
0.1018240777746296
0.8811018352346293
0.05017156617958594
0.1324919074279206
0.9357628836071847
0.04726899256045386
0.9293346645304768
0.9462483954933182
0.02630880699121854
0.0640344718339071
0.0658004985103372
0.0665006315342192
0.8778476888666993
0.05258967438221322
0.08318460604212209
0.03071082159436173
0.9311985084643352
0.06628992278081378
0.9568854025505581
0.9477007583650994
0.1032692030605854
0.04030288784857319
0.9943454783945833
0.1307436897044812
0.9890017460277899
0.009267473395120126
0.9228500185534909
0.07287738262876846
0.05797470681126927
0.0850442239368969
0.0266474173457603
0.06487677763283807
0.8292250992288686
0.1196911674837075
0.962352174655085
0.8260110555005322
0.9457235903933272
0.1197341717151581
0.01973622612370947
0.9096292327952057
0.9705022896078686
0.003429023743724472
0.9683312221887943
0.06069932447985111
0.0500092652549108
0.09117463677349083
0.9931844194254661
0.03669353371222695
0.05394082966036809
0.9179170604626891
0.9743868875914564
0.0165510957203537
0.0612323914789801
0.02888356291540202
0.01646040920190734
0.0286626721635836
0.9323801971668527
0.1195763787204192
0.9321876069922829
0.9001346427403912
0.8862224566818433
0.2384379246970775
0.9544611113398084
0.7615711402437606
0.0934639278737984
0.9748232034043787
0.03267327453893432
0.06487808789488167
0.8646776058837388
0.940607523078717
0.1589407849616358
0.04244115544814643
0.04763057382318449
0.04666448462103384
0.08500502698515387
0.9324688036372655
0.9560874388512111
0.9092817451816657
0.07094478119137108
0.9765720402003746
0.909204817099722
0.05755968192947364
0.09941303107457991
0.01125596080349153
0.9134682049288325
0.06260238582537418
0.002838626792178228
0.8915222649694986
0.00980932585021715
0.08562372712768065
0.9012918173656687
0.05450129434188638
0.02125166962928353
0.9587048372517201
0.02885509422145702
0.8090301325398368
0.04508661349032043
0.03229153958743115
0.8942858821854905
0.9726081799746412
0.9580233339199982
0.9773913511963143
0.05043099973464327
0.06396087947952818
0.1101296945053253
0.9357438264284879
0.9804376016283695
0.7325155070116199
0.09521968361521868
0.9338530485761004
0.04099453322931776
0.1196655198087677
0.9615571488053068
0.06021684574359707
0.8674625925012633
0.02470849790032569
0.06680925220545925
0.01346260033019066
0.9772136023126142
0.8582515909873175
0.9799099286926375
0.9383660845057925
0.9628976670308889
0.009502815429705656
0.1119664422858545
0.05291872329674494
0.1150044388657558
0.9835670830202287
0.03998809782183584
0.9741279977433758
0.9595733631038534
0.08134233701355352
0.951959670598396
0.1436828337530897
0.005647151604415082
0.1220180446235659
0.8251166028453283
0.912217275058914
0.1005773968033881
0.9661936699909393
0.021820498464555
0.9671135395899525
0.1844456530478671
0.9794360571217555
0.0219477070434975
0.09479147173600792
0.8907358973129785
0.13369533489451
0.02614791803900894
0.9147671697026625
0.02598330983607327
0.09029665640543508
0.971093338311929
0.05607655301162656
0.009100381142239176
0.06855309899064514
0.002637050762396879
0.1435781691706176
0.9955334413656927
0.895695851819071
0.9826018536778511
0.01681428530427565
0.1558075387722384
0.9460235473596186
0.9959019172875445
0.0841903182162101
0.9721517504931748
0.05617606449347132
0.05249206982959281
0.02423248908959874
0.09291019875545697
0.08239217915737543
0.951220118999076
0.9963885534329674
0.9864595986656381
0.977407111159621
0.01699287939821963
0.997633824977855
0.9460465520205695
0.961160791871647
0.00229544664503702
0.9832101076095469
0.05394417300475212
0.8840115708364508
0.9904132069382171
0.04735200191905162
0.8468613342815352
0.07029433552582003
0.005453298905758417
0.9847225657186226
0.9655034903136678
0.9755262051948024
0.8117918220642857
0.9864209860773016
0.08182341782114097
0.1197848344252081
0.104367228021398
0.07064860860766559
0.8969820813117604
0.8939931007168516
0.01706614609631526
0.9223119557980379
0.980017168409522
0.9612019070890068
0.9443219429785741
0.9954795649571305
0.03038930142214651
0.8698365467751497
0.8683111447401315
0.08444128917557647
0.9652674661330238
0.9389447198634656
0.1456082174954619
0.9171645247908017
0.04426658221927817
0.9799067439727634
0.1308383825715089
0.9459782874011926
0.116077690986486
0.0978643222982714
0.9150490505092004
0.02949252734583916
0.02995252565012132
0.1096411441201235
0.03191509084732424
0.1609840981322445
0.9019474692330985
0.9100955374210697
0.9232553507874024
0.9540126362293099
0.9070387084419047
0.8299193303983851
0.03095821968979709
0.8973562751480318
0.9842287044866982
0.002830822260513201
0.9525048092277455
0.9905622980341505
0.9579164354496547
0.8345078183560256
0.8360963755907488
0.08401485307101952
0.9833199958086475
0.07704153941515114
0.05493275885200471
0.07228347840073317
0.06753269607011897
0.1044823724006402
0.02107025335610814
0.07261989651653973
0.9803180541814497
0.04554521053324967
0.9616917742784904
0.9683242200235117
0.02110471135696584
0.09327388865104215
0.08483143867456554
0.1074357300565001
0.01315538102476694
0.9683639125886424
0.05157835180835554
0.9516108390978893
0.9804069968822863
0.9391469705174438
0.961022793295773
0.000202835124116746
0.7711996705007387
0.02723502161039847
0.07695905184900825
0.07096701878843463
0.9151210834277445
0.05434762723165212
0.006786911487491581
0.9190118467835169
0.02452818234749924
0.8770979477189775
0.8439260905076991
0.9543483021376084
0.9570451088645023
0.9049728456420177
0.02047182411105242
0.0238318160236873
0.9565277398589939
0.03938605305924361
0.9608388415262168
0.8949452090737422
0.9979139935588115
0.9797077392722219
0.007666933915104152
0.9278691123992623
0.9143224557696171
0.8995297473784238
0.05508581060411842
0.9894728636638973
0.007286595698983945
0.05034293571449097
0.9784714230768788
0.07709604285788146
0.00963434760818459
0.8583344388838672
0.9810689321940688
0.01794008950986062
0.9266909657446019
0.01884968841213384
0.8707413367561754
0.9850015566632172
0.009520215936222477
0.9865586859898656
0.9232782647696788
0.045642337699159
0.09709066061784974
0.06041807295993477
0.09369722086163079
0.08974447062265242
0.9143471169221437
0.9483309730971623
0.04807639868446918
0.9585657788812698
0.05478373438990415
0.9295691828640951
0.02500323159634653
0.8526864731461368
0.8758080655566874
0.974793644387214
0.07577902953714163
0.9812360551761682
0.9472019530082975
0.9055146251825146
0.1220354280343826
0.9747119917510597
0.05408862864674187
0.8955189407388775
0.8711528409753477
0.9457165691814484
0.008955938046819658
0.003791656252631223
0.03555374863307464
0.142568778898355
0.06886255276201234
0.02826747575916643
0.968417787170404
0.06531904841438474
0.9971110896705364
0.02978975260732132
0.9450491355756403
0.0833437475484679
0.1437005372235965
0.02764189954991941
0.9826415587386751
0.9670202760765324
0.9506275090828304
0.9849883245749571
0.02095944357879185
0.9232992171160042
0.9489096169039191
0.8674572622785979
0.8069677108765423
0.9149786043788652
0.9266605831751005
0.9822701786702898
0.8381906403229692
0.9405580177012683
0.9629273663436066
0.8830595274912373
0.9178274038433848
0.005826463080683534
0.868446391096249
0.8845825230704135
0.9277146439945243
0.9419306478256115
0.06318093927933859
0.07991086387060524
0.1497037095996577
0.9503516131377093
0.9843858724384577
0.9307337511369383
0.0889004613986236
0.9223948623418116
0.02101272463013354
0.8983811882693284
0.9723442516174144
0.9716728806439476
0.03367491932929886
0.02678180899200125
0.09179753972070026
0.01273522844115837
0.9536387360644818
0.9561057650746387
0.9764164577318674
0.07642118813166164
0.9306332210727928
0.1232140411424085
0.00520828070570059
0.9105505551966231
0.8673250781209563
0.9967131388726219
0.9294658149916841
0.1409259526954652
0.9101875946842403
0.1301252700012389
0.9281057463866105
0.03665548239096138
0.09554070836472775
0.9199874140487647
0.1389064275192238
0.0154552918167822
0.901336089776775
0.002735972191916912
0.9756003962374253
0.9825111293632268
0.1098617750403648
0.06092199711803303
0.9230744513282025
0.06299166080339083
0.02116302576531395
0.8797368372945115
0.8444910601021238
0.9740743813380993
0.8316219721585814
0.05845254551874417
0.0156013566055104
0.06295607210209594
0.1273636878033815
0.920284680463709
0.9935202399236841
0.974087626925941
0.007506128059342476
0.8907935401889148
0.0392054908552708
0.08250106145353252
0.06169488554181364
0.04153897634975265
0.01120573687485006
0.955633978287334
0.9533843578629387
0.8784300808038661
0.9697159948816622
0.8850175599399006
0.9626945607793119
0.9857231158087566
0.9477138594165728
0.1833811787769302
0.9072313957321596
0.9367278400188739
0.9690520547389705
0.07561854660038028
0.1021489862862286
0.009261211972331032
0.9183550499985752
0.9341590935601444
0.9987108432598939
0.1230902178007759
0.001639209668582894
0.9264378465488005
0.007682057924372583
0.8696436775962202
0.8126319620995547
0.08437636864122633
0.04583111749401189
0.07618313044552526
0.889441685421891
0.1501490171812176
0.00171040654941576
0.877139361896983
0.9575254305067551
0.9553538394009092
0.8839598302080768
0.0465232838458265
0.09488632593211646
0.9061146258922147
0.9890262589874188
0.9590998858326553
0.005567957170276318
0.108427426141388
0.005392962189719011
0.2246824429842085
0.9682801329429002
0.9064887501552976
0.0570045186738649
0.9126916954993615
0.06082830776897142
0.03680787702508229
0.0009580346620012237
0.914681063086327
0.03740959573468737
0.00246824586294799
0.9260844967557439
0.001912702533852942
0.9630011786999169
0.9936207805780086
0.8825971403312819
0.9849368972202528
0.03467387628028185
0.0267674415351259
0.05420334533574158
0.07927589243169078
0.8641989289952228
0.007148315635482142
0.1270560833815955
0.9767591739367913
0.1191683091408181
0.90773646142889
0.8718013516628358
0.99819774222752
0.0355916562461544
0.09540560279287627
0.02440566833553253
0.9071805757355389
0.03683528247869713
0.9723428556243215
0.01035147542808283
0.00112426681592811
0.1441668892717154
0.9219526906336603
0.04816173709313442
0.00339974141432477
0.03794449402578842
0.02847471350073251
0.9333740941438501
0.9762395386105409
0.8746696301366319
0.1028893227374093
0.02988085830857538
0.03312323470610662
0.06171322960345292
0.9914368104148412
0.9876106786817398
0.9901411028584823
0.9482473387101463
0.9635876927158363
0.9831544797970253
0.9757963205342169
0.9612339953166296
0.02842686548971462
0.8929847312727135
0.9754865198132388
0.02312172479484664
0.0785874354550175
0.9706940066460191
0.0237731299085756
0.006679624462260799
0.9025416561168742
0.08878714509324852
0.9775296580330038
0.1862261963308116
0.1081418418524724
0.9287049050250087
0.01886285304668601
0.00762927107393309
0.9460766708428002
0.006199399180593674
0.02299097395819989
0.8955332330413219
0.02388542928252914
0.9435794433253264
0.001650109126182711
0.1486458907758686
0.1068766366249878
0.1941882412507997
0.9964335651906012
0.9253912427205533
0.9376612568423999
0.124975009717765
0.9346069553423056
0.03270351172389679
0.9281715815359832
0.1143317530108472
0.9513107055699563
0.9952378579072456
0.8257087039937272
0.9707834151881884
0.9666376498036614
0.8379183924772257
0.998882929516571
0.006982457571104212
0.03424450383497427
0.9382616602261725
0.9627085213337588
0.00144496744130339
0.9398940807288719
0.9825250353614172
0.03752174890390272
0.04471701690924156
0.0167031199757613
0.9678711612597425
0.1569749267567459
0.1278927220998926
0.9642531549174003
0.957059829436708
0.0803805438508953
0.9977502980357702
0.8966197585014533
0.02520496592517609
0.9198640018288375
0.003413526289900984
0.1546447977059488
0.1104978131891865
0.9349648833433213
0.9830988566385439
0.05509275955437829
0.0311468682127728
0.8848629763437744
0.962358358065264
0.1800789752024607
0.9566325611731245
0.9166209187535006
0.9700762375279125
0.9875851029243607
0.07634174553892556
0.007288203105436556
0.9965531182660152
0.06993311498405229
0.004094999254653561
0.8792360762271527
0.06763665508024358
0.961253149755972
0.9485048913587127
0.9568991114093993
0.9184478768848208
0.9250168665373685
0.9379134251753047
0.9452519757145874
0.8600285910927246
0.05638317417385229
0.8548768479440253
0.03932599978892486
0.003312022075029171
0.9365300672387552
0.9478250406365025
0.0439256794860065
0.9596349754085333
0.09330159061980366
0.09739482167995346
0.9453974198169037
0.9690686708552425
0.9782663506908988
0.0666324647781657
0.9921206882184718
0.07158552890551345
0.0620030184778592
0.09391964788533803
0.07295457309124344
0.8819956189256157
0.1318273067834582
0.06925912271112006
0.2161996363105228
0.8360504527094273
0.115642118598544
0.06530623789733243
0.006240832706675056
0.9462846706397978
0.8779841806725341
0.1510072876279572
0.9313904683033777
0.982728175090769
0.942487854535545
0.09728851272363886
0.1292427142884351
0.9188824619370923
0.003193418889244569
0.871431151829206
0.04017597902403914
0.03898921568113772
0.9906770640606677
0.01956711539628083
0.9858706713902096
0.9677788370032696
0.02766304182036211
0.06242722643810073
0.04210825999874869
0.8349189540335045
0.9452418818465154
0.9938410891124131
0.910147120340891
0.06661704129769333
0.02099048390025907
0.9719124902646151
0.07645842499995603
0.9592691640236898
0.004230523708238355
0.1397663934266151
0.9833153249764541
0.007099782508917894
0.05342826345717133
0.00327582588369412
0.04178405612485606
0.9625826079711236
0.03792394769070457
0.1151865527020072
0.08442466649499959
0.7358706512481367
0.03466840215333826
0.9725047620427285
0.07424132432530658
0.08840213091318357
0.02849601109780269
0.968322126957448
0.06869807621046825
0.9490599427706317
0.1263617021674988
0.8248831026637715
0.01730368814597187
0.9872201893422786
0.1174558517981106
0.05828542409987857
0.9854488277385411
0.1628612146143991
0.8750663753102185
0.9338519330673387
0.932080082255159
0.9292473792863881
0.1661951174591917
0.06518126525093253
0.9604166126304783
0.9409625919310505
0.9981246096838289
0.9856658827370806
0.9945428685380896
0.9477388686104823
0.1215289091849709
0.08218966944987786
0.880823707196021
0.8963906582409136
0.8857986716162403
0.8907669312892484
0.9894636676374476
0.009709309167068452
0.9283866604829991
0.972905832800552
0.005044349323854957
0.05126928401281056
0.01057420742802911
0.08195023788785466
0.04535826511293257
0.0205367872637942
0.8298146736683805
0.04098890864769115
0.9495643743004176
0.9319424427102273
0.9754718610322739
0.9451702566768143
0.03136907324033528
0.1328249329871624
0.9209422282693209
0.9386693118325297
0.004463834222810522
0.01745485643796879
0.9718463789553825
0.928322397346317
0.0759870006523694
0.00204293053247105
0.1099006913174247
0.03701110978732208
0.07116993586004716
0.9744650432593802
0.02290809383204442
0.1722106594959948
0.02083996882862169
0.06113552695345516
0.9906134321084034
1.122152296226132e-05
0.897743453936716
0.9556805246149652
0.09122214100211042
0.01550557046879551
0.9451738610525939
0.9818774932062966
0.008370216265886835
0.9790578550138368
0.8305382124435944
0.04779940651126836
0.03017129759064416
0.07680021318513522
0.8814079338350407
0.09235120307867842
0.7984522281652657
0.9358867642146504
0.9968809732438835
0.09018121151818001
0.04966842637163348
0.02919283667361305
0.9783853350493742
0.98770210879673
0.9567452407228572
0.9149330346380691
0.1502169851118015
0.9555503459967366
0.03710289201010412
0.1503637759663232
0.9563226976686575
0.06003559888147939
0.0495761591761653
0.9784977504672779
0.8912243800922038
0.9518920768425554
0.9863133150843896
0.1148818892542248
0.02351322562657522
0.881926281272514
0.9256575744950364
0.9389919113609795
0.9283321444814356
0.1485503308239495
0.9731579054502352
0.9262769614625787
0.1120513687198363
0.05326313126047382
0.01703235414806249
0.05234813260734479
0.08588702151913838
0.106862708033974
0.05988084107146695
0.03140449591125621
0.06277479922216438
0.0986886512577693
0.1115142847496557
0.9485971171794472
0.03814726789908272
0.005948530167563433
0.7628249245726453
0.1124764566302797
0.07711406035441988
0.957814927035878
0.9232018778278013
0.06685556439974091
0.0926100722598888
0.03456299030707602
0.9505646627411708
0.08936032921121818
0.1492764432397198
0.01228359372209288
0.9768362905613257
0.8092499190755815
0.8527166658741868
0.04972772909432956
0.1143425518696974
0.9700224862606198
0.06537030208957487
0.009746798406086162
0.900479780656869
0.8847084488797073
0.9511423934210127
0.05662260004634748
0.9024910861272488
0.9831930255740311
0.8976290667818874
0.0034249554674698
0.02279202042482668
0.02439753637237583
0.9406192294215996
0.09475634143161607
0.01943032724330197
0.9759962634953004
0.9796614395458616
0.9701674286159858
0.00916709819111091
0.9425989552967816
0.9121242203590877
0.9461066018522806
0.9548354507440385
0.9834233373766064
0.03976553644015517
0.9813769496107465
0.007364104854379089
0.05567081491744143
0.01763026501771109
0.9914634282166204
0.07361743131136386
0.90499077680958
0.8804911845491106
0.9641276184790085
0.004231458076082028
0.9405414972354474
0.1030095859445437
0.02355717534858786
0.08340494817681865
0.9917706889416491
0.1143984745416385
0.05949365361014285
0.9154862545785989
0.8253519439085957
0.01345425627777569
0.9169794210378122
0.052835220488225
0.09843532723700749
0.8425577432238726
0.9446289434283414
0.01142699089524665
0.9858441748676189
0.08928237061479198
0.02100931575550581
0.03068624574876328
0.002446954067765903
0.01490811544407725
0.02169989673234399
0.06711419183379294
0.02730445623400126
0.06487123702473896
0.1483576551194911
0.9858261113734138
0.9337786347264709
0.876284273737427
0.05272027800568847
0.9347982234645691
0.007729386816131678
0.9869159963454066
0.9653545408792894
0.9083018397181728
0.09709736978950062
0.06215749235601077
0.08238392977752663
0.9921062671379656
0.00720405839034661
0.09976936548002643
0.9545754530026272
0.9494971407829953
0.006496699396832128
0.02562211573265955
0.9461630491543954
0.006835023070333447
0.9983935881928191
0.007120908532705516
0.1276521468150257
0.06229262469138704
0.9851366259850896
0.923270338328533
0.889462278210692
0.9148577105579809
0.9565898391519914
0.851872232582127
0.9834423747116801
0.0134063943746839
0.9500263201191297
0.9779356025216068
0.2182580153594997
0.9184130803135818
0.9227396599377121
0.8810044347701941
0.9481368108016015
0.01128524629801963
0.8874699481881407
0.02301044954959286
0.9653029233591089
0.976873190442717
0.03213901297977494
0.07321208607777517
0.08756277914723168
0.9693682787340894
0.9218075634245815
0.01049725682652394
0.9631979919538344
0.001205992189364048
0.9387064011205348
0.02215411027952916
0.9021524981354161
0.9220289329924449
0.972370990850118
0.002866589106976875
0.896668924805715
0.08836368626997677
0.8866131084913234
0.08392572485155714
0.02892102031833684
0.9628479330296404
0.06041453999777081
0.9232059501003446
0.9933431862588971
0.01710277771503413
0.9253114669748779
0.1457795733685677
0.1153023089786731
0.9782878106120549
0.8894447176283587
0.9615956841492743
0.9676543080495574
0.06563951607014124
0.9854598591720433
0.06013171004277718
0.01463378092048609
0.02894510510758508
0.9947089478785766
0.9565131048042647
0.9640957058911608
0.008255890633013884
0.01585301782580329
0.9184731776123767
0.9964940939399536
0.9489094807040006
0.1338190624822859
0.07379636417458475
0.9621262307726792
0.97405272973865
0.9550127184693066
0.02131407256274073
0.9717059955957749
0.04246835337363417
0.05245525089700172
0.05702368225132599
0.1011763172262537
0.01403748572669512
0.1804729438273454
0.01451209635697109
0.9615353282604743
0.8207735679723528
0.0905703367680107
0.9372990444062895
0.1088436026397319
0.9517238232742942
0.1737959862142043
0.1382917658170371
0.08470107733771495
0.09579418055223742
0.02958820989012208
0.9953803428469213
0.9943217995642041
0.9877383650928883
0.05337605686556243
0.9672288841410945
0.01814222021717171
0.06817432668311475
0.9234098229900887
0.895194414780241
0.9951481190201822
0.9673298929440054
0.06513712138485236
0.9717405795044056
0.03385990832651048
0.8642793169909152
0.9988172037666168
0.7765473374441345
0.003097121108226995
0.9695969771901701
0.1157733714025658
0.05696343134893295
0.1432618091521052
0.9551195534232878
0.09443675511207257
0.9637711317730402
0.9583145621223363
0.00204603600136031
0.9922263032464996
0.9323250332794923
0.9108229823128589
0.02294342678384916
0.06957780775614131
0.8888906351602704
0.02736154534259424
0.01555887091965596
0.8879967652758822
0.9885100601583253
0.9320561239224827
0.02616874232013678
0.03427022302144426
0.9841256770550054
0.08756973644107002
0.01475638141027206
0.01420547868051901
0.9889041373051314
0.8766154508972454
0.1095491425405738
0.03778099743536917
0.004320157076910912
0.02654514061896031
0.7580673975502666
0.1136578921170825
0.8686690569465714
0.08106980853145739
0.9384335177869737
0.03388434509981934
0.07936303996489995
0.8733966694216314
0.9418684578015759
0.05983532278568612
0.2179521918005777
0.8679012426649798
0.9185277967692381
0.08897029934598351
0.9439461721177629
0.09421985165999922
0.0882871692381371
0.1134460551015165
0.9937214013471286
0.9882574119845545
0.007469214540866883
0.03701140282607199
0.06615641973445659
0.0009690603767810881
0.9156755364382057
0.9866314472684697
0.9272057725709577
0.02113429621810969
0.08223628769057102
0.002213584649333585
0.1645285667092015
0.9737525231470523
0.1432291792618878
0.9505111255614265
0.0952752757398592
0.9015575241323674
0.911206159317714
0.9880350109129076
0.9132634296037228
0.0534481161931324
0.8066549414089818
0.895133122194053
0.8960935653369568
0.9810401434970678
0.072686620141599
0.9705939154717305
0.9985650061552264
0.9456584615192476
0.9960576949535425
0.08157238826840094
0.9047122990019073
0.9406215823335834
0.9717193527418667
0.9686167756648397
0.1054425890725456
0.8916182617028183
0.02378864072442546
0.110496500294506
0.9943729725000494
0.1031015666780837
0.07392564026634889
0.820313366339342
0.8975664647935354
0.02561598227805722
0.001629503180006598
0.9773362674641439
0.8725954972142922
0.01574882685035011
0.8907608050943282
0.8888452393103616
0.0837154735991488
0.008359090592481744
0.9778242166516955
0.0540015713390377
0.8686587540288703
0.02010530251597983
0.05804655683312757
0.02512075224193321
0.9545773333013209
0.06680553781602928
0.9393428519955074
0.9592648698969024
0.1105499326216349
0.02009946625518192
0.06980616967968964
0.9623569441834053
0.06763464797919133
0.8632680444462401
0.898434037562843
0.9574097362096652
0.05531662000792266
0.1125566603547924
0.9896476180961005
0.8710296739362374
0.0690448868746387
0.04871705406493958
0.09619052811358834
0.03050336624449256
0.9964412880670284
0.003101519270719205
0.01300404556302677
0.9864061367746744
0.9690900270751432
0.9977235989783008
0.04517368119903033
0.1205306073343753
0.02086601745730723
0.9332617409152217
0.8763604501097115
0.02876899319265311
0.9165819713242576
0.04174360406187481
0.01718294615618298
0.08765298788829111
0.9019939346817764
0.03066672574467071
0.1136577744398251
0.8396932604244844
0.9523552502990377
0.0211403728131458
0.007144300524735703
0.003841924030854985
0.9115072955398305
0.9823150079731104
0.972635245282521
0.9765332971811028
0.0492081641607965
0.9100584817105257
0.1599036256158943
0.8852159825549917
0.9500202956200174
0.8454891725699336
0.009880428912791835
0.0708215230629994
0.9594694034654678
0.05193430560771505
0.9585035990764947
0.01530145833091168
0.8588712854409546
0.1305668656466796
0.1451931142956845
0.03956050741536032
0.907876519480784
0.9402830031482005
0.9966669713258334
0.003121040079863613
0.127823911525294
0.06680863361189034
0.9774575845679417
0.1217785637934243
0.939955649233606
0.0905455932129057
0.8969917678798318
0.03796354027598312
0.02057254649985178
0.9337971134676984
0.003415266136386773
0.0611574092368728
0.881329045513093
0.1773317182499374
0.1004248995618281
0.9799017177870765
0.9874314267254868
0.9854492042830283
0.06180966899746909
0.9623330964374097
0.9168846488146405
0.1664750997499934
0.07864721967371076
0.919745911348982
0.05357981818786579
0.9419331093285641
0.03485996289013757
0.03353673639382354
0.0977897627004105
0.9959420414422246
0.03634205588467935
0.878403639713573
0.01677099398392487
0.8325289553782647
0.062445306596779
0.9414414137160719
0.9772887341560859
0.08809011349034192
0.008729518729258933
0.9230871067694586
0.05922794130287079
0.9698563823952789
0.02742032210123104
0.06537628977000051
0.1315481258986523
0.8984401082216971
0.9888589756598276
0.1361296936356969
0.8884209192242071
0.08809784624697371
0.9679632593992491
0.1325509693244495
0.04172936093243263
0.9090713247821848
0.04677851169546163
0.9619246556842985
0.0177897488281724
0.9387537478097321
0.2470169731294981
0.047342165829266
0.8895435696798699
0.9995986827159007
0.9715002010060866
0.0792259181250581
0.8424753894487416
0.9821793515277847
0.087430649614083
0.1496693340804967
0.09343847718583796
0.9877839712660071
0.9764018277577586
0.9416517833320094
0.06014034615283809
0.9906766431502627
0.9617812266871569
0.07587105267460201
0.08329765570391627
0.03067203469449784
0.9744597219561503
0.03617689250145401
0.9645124736658741
0.1168165445106947
0.0944741539651393
0.9950510208080231
0.9580082275686684
0.8930163785732075
0.06549127627663733
0.1048962891061222
0.07714391512841066
0.9905165105768721
0.06324053190167953
0.03426471432633645
0.0002078887719879651
0.05925149291812731
0.9566522314149158
0.9962232995699528
0.007540137484766217
0.9528316785859627
0.9701614670166281
0.03716393913684055
0.02618622056267422
0.005197656442696961
0.8830658125235414
0.0781305170931015
0.02295489836891164
0.06305435713516727
0.9513386014072813
0.0716604407269976
0.9988276957784579
0.8890511985014496
0.9833105766980125
0.996694558648218
0.03376232864452634
0.9927918297932283
0.9699856065078738
0.05461986105750235
0.1183406340301235
0.01414039686545749
0.1118787024899648
0.9446863734629874
0.08999351568997138
0.03690224960727943
0.0575353652325831
0.8789848133802092
0.9846735093811694
0.7741327914799191
0.08676411250617998
0.003582709055614286
0.9971003915220291
0.0666731951377521
0.0891755573315857
0.149377835807383
0.0395609441302741
0.0900009676585789
0.01337047962395367
0.9957440060821499
0.05911082851567494
0.901651549547589
0.06387932142492737
0.08494285321102252
0.04186111952616247
0.0144449229507701
0.02252807164802281
0.8459451019471826
0.1588809749794617
0.9112106209139632
0.9759797816612445
0.04469058363881965
0.9726286927086938
0.135420959159368
0.0694614749473141
0.06129634853554516
0.9204487638094125
0.9306012093865449
0.9369369742290861
0.9879051493770251
0.1085233061047572
0.969717698203083
0.0912488303226743
0.9128793567355389
0.9669100370483222
0.9902000480605094
0.9224525610694181
0.006169207516299402
0.9071706720136746
0.9549195921779707
0.04763457524492497
0.9751888740935913
0.9003987903778784
0.928971406178959
0.9179653489437958
0.9701417716060129
0.9852222150188381
0.947861154260403
0.9185804618682147
0.139551130718859
0.9548205554674067
0.9558012205831932
0.1615917189462112
0.9153308263601584
0.9624343989482174
0.943513227873607
0.971068272010138
0.05067128851502609
0.9236148074636648
0.09175666018264929
0.9016199291024313
0.9966019443628602
0.01898212094926307
0.9972480795082966
0.9378180532915227
0.9877766863288219
0.00806123051038812
0.8606085167960192
0.9953695423849673
0.9626458385069684
0.9506189934545491
0.8492658171512848
0.9786942976009536
0.9883012140582188
0.1129000209344831
0.03332357144450214
0.001755234074747269
0.05359217413091484
0.02875140515021477
0.09304831511478576
0.9472096203169226
0.09572601079671932
0.9065520074877258
0.9159974793050231
0.01722764087044116
0.9035434616187945
0.9262636580080406
0.9477198622161442
0.1665412697228087
0.02034081370039007
0.0798328225281032
0.1072757148493072
0.8745284713149227
0.03879924661704658
0.8909838008551358
0.1345717571728182
0.0433208927336657
0.02939018675996717
0.05975751362201794
0.03816680051863608
0.9203026387668649
0.9706446863522072
0.9182351460200342
0.9609802889094781
0.04288596734672614
0.9971002478008569
0.9916590052874843
0.04653620084310203
0.9007976519469204
0.0597469391089537
0.9786678617137092
0.0420004772710685
0.1452228779642723
0.1311654055411477
0.9604812109555929
0.9569991873300859
0.03180435206453638
0.8894976035176729
0.0518811282492114
0.9779478775003999
0.0442928132413558
0.9233986639315473
0.915270794094209
0.04290596815133223
0.9729782298168979
0.9429093452021112
0.9723194286041155
0.8424168490679336
0.8436793877709882
0.9758497010424222
0.9871945431010972
0.1351569932723681
0.9650663747673888
0.00754139409493654
0.01577316194111413
0.840677963672669
0.9108149269791632
0.03688810360898259
0.07120687775239053
0.9991829776572789
0.968003610911026
0.9261100144736922
0.07610570737638782
0.03657808564173935
0.8889410874554213
0.9450889845135948
0.9928388550595594
0.8996701696921161
0.8977112583100048
0.06564770504107084
0.9247423899121087
0.03412393844637425
0.9772936941314421
0.07953021957896042
0.9818118174798846
0.1536243765284639
0.8739989105855652
0.9011518772221437
0.04512353918383009
0.8719034127362859
0.9708991568201564
0.0064374210764435
0.06088538626379533
0.9705389904687308
0.9712810297069593
0.0815424728467992
0.8956740902924989
0.8700771639611975
0.04521745427325407
0.07062878413753977
0.9377724508527898
0.07344301808108387
0.004650478229414143
0.9289085461255243
0.9506881029513113
0.9191991789036495
0.134992863284007
0.05053678025919209
0.8939452125016155
0.7910445418813707
0.9573140580398558
0.9809780551662016
0.9412512290258922
0.04474348344609318
0.9670096925059218
0.04332890054076511
0.9561694775871785
0.907080145782203
0.1023465839656901
0.01893671801742201
0.002755267266420556
0.8955342724668943
0.7675400088622404
0.06718591713560496
0.01259576948350459
0.1129516675223645
0.9864455568024609
0.9478701987678289
0.1203381878699951
0.003761998091165813
0.02921887481523635
0.03733637207298671
0.899667996992818
0.181560123490499
0.8840142850084961
0.04215990970212452
0.9679847343953086
0.9496605035762318
0.08352348479768391
0.02909278641521664
0.9894623272961446
0.1023651749630699
0.9016140010334157
0.1511674454404874
0.9640135505962154
0.1217575534603587
0.9632008737788087
0.01722445292837285
0.9881286498694057
0.9166006592979334
0.04633161782005829
0.961925687892675
0.9498557502853596
0.1150695997259761
0.862372432665007
0.0826949232434746
0.9710776945315405
0.9113247941086694
0.9908214880110622
0.852851922918919
0.8370214272810718
0.04536238509028096
0.007276153113774102
0.06832699207532138
0.009581363769968428
0.1582652265617967
0.07569187262803914
0.02782979848462556
0.9557795637452513
0.9400505938516645
0.8625692082764621
0.05265553421598232
0.08573216455287838
0.9923855850285489
0.03488967894915409
0.06849936468653321
0.04332567262631703
0.9712594402752774
0.9111608537837094
0.06040556275681281
0.06532005664066073
0.9569383644324786
0.006507613245682847
0.05192970653609502
0.141076408419763
0.09171124783815712
0.01709278681659482
0.9043593456001838
0.06245305934385537
0.08827119954551524
0.9535684866970863
0.04637299700561925
0.01724760773459309
0.9673510808678926
0.0109247631114461
0.1104086379595317
0.981132758045205
0.972511438871244
0.0946838821818223
0.1426016252123226
0.9040468480932722
0.9439060380516988
0.09348449917340436
0.9345778940881054
0.8938875216615679
0.005785789552807566
0.005708600772578492
0.9484044357292339
0.05980683551820146
0.1172725623033321
0.9123944650650562
0.9199502169348122
0.9065641263412921
0.9808758451046902
0.8310029695961196
0.9811484036113971
0.004996542025369
0.0349218360870806
0.9841281500806108
0.006951940401391073
0.8847826269428896
0.03877345173654134
0.01679250459833963
0.01782673991457429
0.04870025185053267
0.0001630137512008328
0.04709009757007927
0.08537422635099874
0.9786030096171866
0.09018908961110178
0.9487076417372375
0.002890794917546334
0.9641500591728466
0.9469841200998126
0.9469569729723392
0.001730022301382755
0.06630615895940596
0.9608621353520457
0.9439126445793407
0.05380009659368822
0.001827409867904685
0.009809566027364486
0.9557737540807523
0.05504107738460479
0.02220049206996602
0.9683740581260818
0.08865392561759697
0.9881081732079153
0.9762585301382399
0.01959699264857793
0.05864931132154386
0.9854594363568207
0.07142540169712393
0.8259097657888004
0.1103354386195917
0.9813626021126992
0.9751997814823384
0.06670155535832065
0.9426439101062498
0.9392005494719636
0.9350861461807115
0.8461596269981978
0.8274962916254285
0.06409227081138655
0.9224538242568848
0.8309560390174588
0.9387619873041984
0.9789881409381755
0.09454150099892925
0.02159223124660253
0.9245755115613659
0.02432294692931623
0.02990288925772168
0.9891866812472245
0.9163750711724884
0.9737975759739691
0.9053831344904438
0.06695786986194985
0.9385974308247715
0.07704874362454284
0.07499018642095395
0.03106399062033073
0.8236821023743603
0.186400078146724
0.09397890910230138
0.8947672724116267
0.9677113601034142
0.9918758291520883
0.09533409879580532
0.06298496395551383
0.9250486961552353
0.04207281041304446
0.8967591745979219
0.9637120422039861
0.9286446361953222
0.9761082368542771
0.9148831658551887
0.9638325792501352
0.9663068073357017
0.9248422433126054
0.09555041833534629
0.9404526313309326
0.8970083924756123
0.9720802747045821
0.04841162676047798
0.9922903091225314
0.004516193266219428
0.05891539954028367
0.04973801844392228
0.9018000490692094
0.9995019924383692
0.872202118335521
0.1218939936568458
0.02740002054338884
0.9182746995682245
0.02117250446206758
0.03033234669885807
0.9694297425840989
0.09942082205059265
0.9609098598692969
0.8238851536800686
0.9040936585830426
0.1629372709896747
0.0618819605199885
0.9196045663297467
0.8823139505460298
0.07955601792053268
0.8597476020998779
0.9372146558016754
0.9785895364664089
0.7920875411132998
0.9557092229705912
0.9581811432866726
0.08015389314727006
0.04874828909290095
0.9068606698274235
0.0824203568414373
0.008015107808431
0.8734112862278768
0.8729749346915673
0.07264996650314941
0.9966020539419786
0.9383746675609937
0.05257015879161963
0.001948078625468377
0.9577681318127026
0.09290042359494873
0.997755655413248
0.0619950837224499
0.9807162372040359
0.9132175426897076
0.1847834728613545
0.7322089573245649
0.9698176342260224
0.9946603722313233
0.951077699549304
0.9483881468578512
0.02153048641464398
0.9969095362445749
0.07601050566621162
0.942098892856109
0.04343721565575329
0.9137980597414153
0.9431565350346937
0.03204506952461452
0.9389989189645548
0.9986769766011988
0.9127492917938075
0.8697594615209954
0.06311143049848482
0.1021195933932968
0.9076563904406757
0.9814097201440883
0.9713018679906336
0.03991799346301535
0.0402223228083254
0.1104087732880213
0.9962829118454181
0.9947929187713506
0.9515284493380491
0.9098440825230618
0.0995642826697949
0.02925103865698413
0.04566758413456464
0.06247253992263325
0.9533671855598426
0.1015150824925637
0.0467505059801951
0.9922696863871918
0.9902283873392875
0.8458087472922867
0.901385886103325
0.008617301996913974
0.07377237197560339
0.9787872827061728
0.9122291087177262
0.04027359923498126
0.9695855004801064
0.01658773895524588
0.8449734570679958
0.04918977469353224
0.9728901349045517
0.007159158357906068
0.123174303615335
0.1300220561699916
0.9428389341453112
0.06978240528362846
0.973061209369295
0.9923433703161197
0.8773330988234602
0.05330383224722897
0.0008522875302920123
0.9595778837949541
0.01083499305284578
0.9872997154855699
0.9923773752731881
0.9676119774081239
0.8749967852085896
0.9371923841382968
0.03630591152796022
0.01406252425966788
0.01949949802575652
0.9118663745076113
0.02370749227405455
0.06066829085562707
0.9074549523745966
0.9920128268683025
0.04157734183074888
0.05999600243733975
0.844755579085982
0.002174786149475281
0.9301714848071717
0.929269843134098
0.04307326968662338
0.9561071588867055
0.9552758606212302
0.01293119203744193
0.02550454808593476
0.07278035934295266
0.1313369585332443
0.1184840547736841
0.00789555837173577
0.9534014993932697
0.8766267656896132
0.8437406249390158
0.04163088104245527
0.9937439616646919
0.008226227947362011
0.03758896401723685
0.9792374167675872
0.9425070269289669
0.9734798924702434
0.9967535018159398
0.9451768940527858
0.01878349904646357
0.9652042665898696
0.02868939569502966
0.9870583093591655
0.05240857979037906
0.9008341298062809
0.9643615235685933
0.9136237288752715
0.9568584467064329
0.9057458105069126
0.9948406861663468
0.0536185638858932
0.02825753674668422
0.9053756175899756
0.9218584939388902
0.8943944000704345
0.03850443258043092
0.8894787691179261
0.9844264107161793
0.9400141440238698
0.9383547099728499
0.9815928828116638
0.9712453787621985
0.9366438929683478
0.924090572142971
0.03574022196455084
0.005987363276596288
0.1720089132146612
0.9098921905876587
0.8915217988213349
0.08234495405305509
0.01492281162633082
0.0008658696338480288
0.0009802051740039378
0.02225073409619081
0.9123875215836226
0.9935095481762849
0.2297413358833074
0.02516478890938683
0.003022172225304757
0.08524609508157413
0.03024843597618946
0.9343858097973252
0.05565687679063752
0.04486687255193938
0.1705974368980596
0.1148941852697045
0.9008807989111264
0.05330491297513502
0.9388140628587053
0.9601668958810016
0.8171329723462483
0.9751865401811678
0.9533927801229959
0.8832790027321439
0.1128764071040598
0.2001041794524321
0.05635691310144382
0.007441442966389255
0.8944959708481912
0.01489255701688607
0.04289620522093723
0.9873592327238325
0.858551484645225
0.05210375639607093
0.784826284052927
0.9645574344623529
0.9850062645393206
0.00780056728786413
0.9068254188808422
0.9011598571729158
0.9034387906796106
0.9029008413529257
0.1526464990784205
0.7559259429307612
0.05648906249937038
0.9385862520531147
0.9402134594479272
0.9779189585195062
0.9908239731476999
0.06259610306161562
0.9947886784295614
0.8884349482455752
0.08680873888170959
0.07784172319931104
0.9801501788072007
0.9776554038354316
0.9520253359027167
0.1082006840072806
0.9324400569988878
0.02825804898072817
0.9753370247212979
0.07485216235785946
0.9356225022107854
0.004326705836178816
0.8449402026881416
0.862581234843341
0.0971764745183207
0.8057312633372375
0.01726479543177465
0.03144601109494455
0.8554583056055225
0.1162364155453496
0.9593638738648845
0.8841220160986656
0.9100992773549308
0.006224476352603087
0.00861893675760688
0.9096588871143493
0.02047212956617744
0.9896386035519761
0.09639551968832484
0.9318311736259561
0.03591962412108884
0.05786069037542221
0.846618747636829
0.8777127508314929
0.9349514967870365
0.8834085515235114
0.04795816298447129
0.9347483527596989
0.1975508317216339
0.05507545317446466
0.06021265075592229
0.9433127271633641
0.01227977813019775
0.9849864152158992
0.1511402219193015
0.9937131619151263
0.02940006309341093
0.9642194114999924
0.06693805679925495
0.005686835578809939
0.0491999400433185
0.921008794729365
0.03260170361908384
0.9761017582576029
0.9719423017916955
0.8625321570621342
0.02757604961221499
0.9324504153101687
0.03292249152509178
0.9983358948388956
0.9746619144702533
0.9876293794217836
0.8959472135894428
0.9243783006942113
0.04758383534478851
0.0224516214591896
0.1456240939856517
0.09723240789557056
0.9283776359695358
0.0411213084012839
0.994390839711643
0.06421722825691557
0.9557182782760382
0.05979634383642946
0.926815318426935
0.9592669764854785
0.05646340138428624
0.06707752257962417
0.06251796619245874
0.1281020162701271
0.9527737016543836
0.9247469859874087
0.04821555037849674
0.985895502334763
0.9433265303245798
0.05801943847246941
0.09524554003002875
0.001690953968206124
0.1740162366029486
0.009237114855184077
0.9568574472656861
0.9558947795996181
0.9101100679880879
0.9837368131045374
0.1080617527788609
0.9232976452352121
0.9122290673015385
0.912345572355231
0.8899395300921044
0.01272035191771784
0.05621754291461833
0.042811223804432
0.01382065063402586
0.003951090582606542
0.9636108383692337
0.03969465586642423
0.08401617388160229
0.04915639102852803
0.9507984243875889
0.9345968906923808
0.9157152823092196
0.05610831661801374
0.1975791508835349
0.96737738267252
0.9641726059466912
0.01346465082155386
0.9726727335477107
0.08828685936511832
0.02182591299728776
0.1217326637376993
0.1323457888420327
0.04455882444366346
0.1233526446818049
0.07218412147924012
0.8727369120561287
0.9744753224872793
0.03287265335397898
0.9642727227999681
0.005015774357314351
0.9469841656426711
0.02428435948107348
0.1485304586035359
0.00939834159105888
0.00831655751229719
0.9644775506603607
0.08271094927911837
0.03761334747888026
0.8529407206606614
0.9148610744637364
0.9806577280212206
0.03083168325854172
0.9924800712447952
0.7803301959568308
0.9897383909871535
0.09361957694992702
0.181003788874733
0.025491545639023
0.9534153830725256
0.02035634569153684
0.09630769969078655
0.09684656357126395
0.1422853640093375
0.06628255066100493
0.9761505227856299
0.03352583697857865
0.01426067708188922
0.06087624801144216
0.9264884118694251
0.05506002752478192
0.9948735672049472
0.923804723432281
0.8373858915622155
0.1733040375779896
0.102451970393789
0.9904223046498052
0.08198495690696325
0.004874535763424147
0.1204903401227212
0.01057533543864328
0.8830011983585851
0.02905244834139151
0.9903431348356359
0.9670682874221553
0.9898006557898705
0.932525525517963
0.1139262026457166
0.8882273562499603
0.1235331533983559
0.04192841076562964
0.8890317753871337
0.8767833056240201
0.1195437843468825
0.9089004531664929
0.9875514769820306
0.07733003975108592
0.9412885402187373
0.9041449431533886
0.1810836934920447
0.06740702804242658
0.150634115063378
0.9025692114614855
0.9553369978470369
0.0240769641187513
0.07543130328798496
0.9141520894935752
0.9518012567946755
0.8153177979824657
0.08437337769402951
0.01696081303520952
0.8823709049106455
0.05207204503657763
0.01525384871033286
0.9586594041097433
0.8251567256593181
0.0426463839089776
0.9745388441547056
0.09019539725207447
0.9517977940618483
0.04810207126989063
0.9951882897164704
0.9467026826342736
0.9850621914909595
0.2327012453948563
0.07881275577659387
0.9881614803291019
0.931192165253037
0.8956128049947841
0.9212742674588662
0.08834074135902739
0.04336716809516676
0.04840088920564978
0.08660698040293215
0.9044051192209138
0.01577857216555523
0.009518637900953577
0.1281087929915016
0.0115361302786501
0.8294997694768989
0.03201128312128875
0.004968354292060619
0.1435148017914079
0.02637581740641697
0.06457211986626175
0.09438538857993878
0.04805944886067202
0.9759061542445053
0.9704669132602023
0.9779035655987419
0.03346583707729592
0.006637921733802399
0.1359716032730388
0.9812105249685682
0.02923401277781591
0.03379993075383596
0.03065138186702104
0.9566317372915757
0.05757608664258376
0.2408134563890541
0.1187943870361934
0.0479144548679613
0.9479952266093038
0.02939952397231383
0.8462714258160835
0.9869252686661426
0.1263436747028769
0.1378005401587757
0.9610778349765148
0.9326985552582242
0.964954465145368
0.9261008859090645
0.9124486745724583
0.9731377492774635
0.0184793706049292
0.9567854084799267
0.9985837639256337
0.01896480328067529
0.04657471241078547
0.9567076327587839
0.854866293953056
0.9372241755846782
0.1515254631865688
0.07176710318865041
0.063280565531188
0.9526178883659083
0.03448077938610578
0.8877633239647784
0.8894420808380079
0.06682827784001749
0.9470570176688101
0.8516150607158108
0.03693030594524555
0.9865161604991998
0.9522152941392216
0.07217987691515607
0.2174525224301154
0.9900214744980013
0.080037246372553
0.0586010321565493
0.9820464692072545
0.9774295805268041
0.01410550327080148
0.08304889379898969
0.9896978269539427
0.9665902191239604
0.06442498758716764
0.9120591199168974
0.8771739523950696
0.006466450318393411
0.07929089571921924
0.2340669053656084
0.9690604060496222
0.9443763497588384
0.05051697140561404
0.05898104753252919
0.9801556856992412
0.01516210190061385
0.03960754939766883
0.04531418869261364
0.9043976869687801
0.895411497199917
0.9939774580965474
0.01333695518849962
0.9565113893096807
0.04918075890091517
0.9695530501257151
0.02657647723716411
0.7556177225847254
0.09520901664978393
0.06017245788668246
0.9727818802512442
0.9948156816507141
0.02344609863861838
0.976622272209495
0.9108425166402935
0.08219074655538014
0.9901369038681359
0.9606505142118584
0.9944902574774694
0.04423203472704685
0.9758904971016238
0.04556706612036249
0.0357856856298131
0.936284135216046
0.08896044824109371
0.9432826860223235
0.05946541804729263
0.9269885893899474
0.001273771323066763
0.9247519989418269
0.002288081124356277
0.8696067153148788
0.9441918458546664
0.08011712363917636
0.05133952818063835
0.1359023060848152
0.9294820301594895
0.0868428791603652
0.9414663235779287
0.9136198987485207
0.833280856534827
0.9454727132750665
0.9709320382218266
0.9239561586581146
0.03560970310616024
0.9250084756477699
0.9888360068665563
0.1583588831488426
0.7923281744408817
0.03176019112837503
0.9823397297108873
0.989234095388731
0.9765169900795486
0.07790285464596747
0.9556479628858396
0.8590049334936516
0.9965631584304242
0.9730815940034596
0.9085640244526714
0.90613229339583
0.04233342153138197
0.04093053030427189
0.9994142686686099
0.08212755907422495
0.9288345187635185
0.8200658955466515
0.895971885099625
0.006734223480545556
0.07353891408396777
0.9210409721952025
0.08869404953600435
0.004668913037989187
0.07012186452491838
0.956587913734053
0.01021319974569952
0.9765103182021069
0.8005605621059206
0.8958491146091401
0.002139034039584014
0.9453120313833462
0.9945776587051725
0.06717577659421066
0.06468769245756321
0.9876415070600656
0.9362642505965553
0.03802321950576669
0.1242954453116434
0.9990059609697624
0.9907258104803361
0.9901054997471896
0.989736342083945
0.04648610247905956
0.9352356988681181
0.9554485543014029
0.06309485075495445
0.1163231246242
0.04050802379634358
0.1492124969476434
0.9968596507697731
0.9805776263043725
0.05943814475456694
0.939188285714611
0.1045615472569448
0.06890342762472852
0.9839411747782809
0.8951782051184828
0.07566989982184026
0.05489652817799823
0.003386401079917062
0.08816646977706105
0.9890324578728462
0.0752737221934137
0.9053718267109528
0.9589755979345156
0.01311085391624331
0.02282536659135086
0.06580065265303574
0.04286128553078565
0.91965425664349
0.07014553932875725
0.9597026642688141
0.9771457327084244
0.01832776450429258
0.01636467079394484
0.9888665374085506
0.9214859019739471
0.03850121447236983
0.06044984596663532
0.8481723704603563
0.08718898050883589
0.9379786980217897
0.9361587601646569
0.8860253497534789
0.03792287526145736
0.06290551440662961
0.9093040333869542
0.01643537516566642
0.952131882946026
0.9187441541481295
0.9908211540418187
0.07127126159253525
0.1399042852315809
0.9476513988221631
0.8092829808302922
0.9604670312256129
0.9981484861005366
0.02947266403463466
0.8874385469526354
0.8938860527711682
0.1096027605609703
0.855383886672396
0.9252678411230078
0.003471379227494421
0.1067232814240203
0.9733626961564873
0.9642067343766693
0.03679257821533904
0.09653304620143413
0.937296221662743
0.9723816542926365
0.9603630736485279
0.950233666433053
0.08701724466610145
0.0746253515367313
0.06347999816014141
0.0319325887245409
0.9763082625836703
0.9519032179615389
0.04557643988521484
0.9178435498439047
0.08069579961230584
0.9741181731688753
0.04025048007354147
0.9075496499549627
0.9924786833428246
0.9447353211890748
0.1469359186522119
0.01493686832212517
0.15420356250265
0.07267755338044288
0.8514797561136066
0.001505026075878341
0.04932596052323968
0.9425029688633587
0.9798821078018223
0.8706565394102728
0.03920080657461592
0.9149812078484624
0.8252382494001236
0.05858341564540485
0.1096097448124194
0.0733138275162064
0.9409468937629792
0.9988153702332798
0.8880260623209342
0.01697782720899637
0.9978132855541477
0.1216208482773753
0.07530252869273465
0.8522488134778933
0.8748441573185117
0.03444178593841065
0.04012787377635528
0.05029462419310342
0.09943366816868666
0.09904891012667234
0.9290106506690619
0.9282146298005842
0.9933468248579148
0.9337165335413651
0.2039564145261868
0.8869544436019463
0.005133008367492875
0.9529053832261577
0.8906765343600922
0.9463211065857774
0.9025345511421163
0.06219680575494757
0.07529009749074982
0.1501446560226965
0.04393525243744872
0.8890773566556099
0.932836144823517
0.8897625472492283
0.1056303413993597
0.1075750678624197
0.9753888642381092
0.08521813532317163
0.8831985165782834
0.9913145721784701
0.1642050754185008
0.9912248580122469
0.9978439715474482
0.9635342005542779
0.1137035497404806
0.1069139711722489
0.9905005141049152
0.04440795474158617
0.9762687061894939
0.9639121719875783
0.04031645200061302
0.9944590962269276
0.8902824140911971
0.9583804042059496
0.003717421762672126
0.9313088727966401
0.1907013238765517
0.0256288098760909
0.87629158965321
0.191246225830185
0.9593488855331033
0.1145763020315712
0.9979349576387551
0.9460116956494234
0.04591719595231287
0.965353296479248
0.9992061250708957
0.9270480555295904
0.04728257640403603
0.9294256975829668
0.007228895881031904
0.011577768607618
0.099286467018182
0.9861862941668419
0.9038769744514152
0.008417431885843008
0.003626241929002835
0.9803818135064094
0.9220767731074391
0.7971392714985994
0.02425718032497635
0.9753882233547874
0.9971834758667927
0.02322520499331429
0.03817921939774454
0.03505291539422917
0.9795251745195807
0.9643171658484924
0.9349736990449228
0.0006903007879915428
0.9944741816351653
0.9303320701615797
0.0862904389646088
0.9357259618818746
0.9342898715576624
0.122332617750034
0.1777457750370124
0.01201303239858437
0.9092032149883913
0.9729574033155018
0.04829013583412618
0.9898256486601255
0.9300807312411211
0.1129515686177815
0.8377093954581034
0.9049101331557928
0.868476944216174
0.07580616333886245
0.9310318240133031
0.9524013317603498
0.124224874300952
0.1080295011410336
0.9895619148710852
0.943570013801411
0.09312784562696885
0.1171487137811112
0.03922423756624815
0.8168439072003291
0.9318726964190854
0.8775176321963847
0.0792186477336553
0.05131280963879112
0.9237446056607127
0.1476093327117193
0.05192000514117567
0.04671279737706989
0.9204051589513343
0.9396173838611865
0.8404575771406252
0.1183907088286474
0.1434869857856474
0.9911106064597099
0.9670019447207326
0.05545955385856563
0.0993004679169734
0.9871369645640677
0.9604428656313843
0.06370757964924327
0.9911499725787531
0.1969898430255636
0.06948654737821912
0.01354045129460937
0.03118074195524292
0.9702809415495773
0.0244156427462779
0.02565311124766092
0.9107718629405529
0.8813381752745133
0.008199494595659914
0.1039055886405968
0.9313259651048209
0.05934548426507027
0.9989897012904123
0.07439088822791536
0.001458434631653245
0.9289934627903491
0.0279069689458249
0.9250766193942591
0.007797114568100645
0.09796058312339696
0.06839848981338535
0.9753506476653494
0.08489802901539414
0.07394745424047668
0.01694596617076933
0.9231754678017785
0.8580333146005654
0.06543734121461398
0.972501196257814
0.09610624268978785
0.02086709943329552
0.9920137708459194
0.9415549740057448
0.9201280408202395
0.8556093600921375
0.06726966691062651
0.896893200378065
0.9466676333818614
0.05285587693587147
0.9871186417067878
0.1057060393559839
0.11598483247654
0.9828338360083084
0.1047139276811104
0.9284576424442089
0.9729390488537023
0.9250709061295583
0.9769208578159807
0.0485715465267683
0.1149457981743968
0.9458482966985261
0.9575290437184203
0.9984552951516017
0.909999927965231
0.9731234964522604
0.01243333242028165
0.9914284428232616
0.8921170939182116
0.06234450315139663
0.06389062833751746
0.01945750309634167
0.9835535271231978
0.06971926585723558
0.001150693795639116
0.9681676693814024
0.9196074961459519
0.9731136907254533
0.982919071092001
0.8804359589459151
0.04579823989735645
0.08220682425779945
0.001337138573145816
0.9301673393901673
0.918125297008563
0.149884126015728
0.03023387002162408
0.8681669252313512
0.05512250021156821
0.9767886255240895
0.8982305558219714
0.1239506957903302
0.04441147909559347
0.01009607685324445
0.04805184013251346
0.0396488615064735
0.9823853200279253
0.0007722280108120767
0.9545027402026532
0.9149250605462731
0.9769985775098976
0.009730477427551891
0.9385807348929529
0.9528876349338434
0.04527260935852025
0.88410695048782
0.9747747062957347
0.16310256458149
0.9202094012028963
0.0694959795098099
0.008123167020021907
0.8810104058267568
0.9427060762697176
0.1904198259791757
0.9169347123461374
0.9407002223952973
0.02577083872511421
0.0844766997946935
0.9962536832614398
0.007460478905859406
0.03990051925894971
0.09084819753854725
0.9702871086346542
0.02306003692042892
0.05661539887980657
0.03171063820285469
0.1145615781277482
0.09976854433035909
0.9065824561202322
0.914174481285876
0.01903127894358711
0.9023424477834766
0.903371774709665
0.01473416380347367
0.9752120339335734
0.9541509225055753
0.9904889319685269
0.8804224532625566
0.152709683564295
0.05533568848712924
0.03740283475388117
0.850197774037956
0.0536391366011921
0.03989720066095721
0.9800427764315286
0.9912009015943015
0.9678929704889275
0.9855458661127925
0.1316578034388482
0.9227850202424253
0.867883364801725
0.9167681615742913
0.03285964966433064
0.01985173787646929
0.9763917546562412
0.09353072029348045
0.9411470170871974
0.0023520393239234
0.9138591976761022
0.9672502924816031
0.05085558246058956
0.07383768893313386
0.008938318055091455
0.9526349510683049
0.05285303215431449
0.8353178215678212
0.03924831807080408
0.9629806958890473
0.05916379292008635
0.9688790345828617
0.9487122855008706
0.0248859452077229
0.08714793606102134
0.9687508745687168
0.1670130086535349
0.1269956203047027
0.002669216930505531
0.9895988572119317
0.9469292082635455
0.9143945746706061
0.03027676145814667
0.9960573586071992
0.9901908911024763
0.004524824516223447
0.0788811773843033
0.943513854422588
0.8911179579002846
0.9476106931249129
0.03942624857845144
0.05063724645763241
0.05410251235066646
0.98718558097693
0.01784913442209154
0.9947999498894978
0.09204740649693711
0.8853301497869958
0.8936714569139141
0.9783481048240984
0.8820166497769419
0.1178785765164786
0.8905097576412363
0.09062406752674733
0.9368737984587083
0.04094597299378644
0.9264950847685036
0.9863164279703356
0.2008079558217357
0.01116365196444844
0.0133847379484108
0.09642931236359646
0.881002446886622
0.01521168610015703
0.9696062197370657
0.002382189719853866
0.01146405813767714
0.840487031787147
0.0030076733442284
0.9933209102984257
0.9630983247762726
0.9365496888929747
0.9371696458247968
0.9729076134620974
0.02313813468398315
0.9227478298079489
0.02643302649993284
0.08193178573877428
0.9631507293078903
0.9484310025172092
0.9441408434222194
0.9611884882469042
0.1008675786283995
0.9853402460501889
0.05118950114503938
0.001317642555358032
0.1093582568720759
0.1103352769854901
0.1181437926023137
0.8463807590389387
0.9556129872832495
0.9262991199908202
0.06931138151175685
0.02093842764903354
0.9896973917502112
0.02867673653704457
0.9855639892780659
0.03825969475626455
0.9688879666857636
0.046163810456276
0.9160611318004496
0.9489829686077071
0.9779386591121852
0.05280910110311599
0.9925775653428465
0.8175970808882381
0.9801190818631084
0.9286744041541178
0.9321366537063468
0.8666987577029872
0.09040346883307177
0.7910514466395914
0.768423708050596
0.06187189859194905
0.1330976108128809
0.9617895200038249
0.04666298322298761
0.9312978172472143
0.8739174270970411
0.9917140241573
0.9301073849637672
0.9816947968127264
0.9330099174506928
0.9504479168048287
0.9246394845909904
0.09853512804342587
0.05143612800392372
0.104608546442445
0.1462677856542881
0.141208813496482
0.1405897904459087
0.9018642137762961
0.9796031874818549
0.1105747364086122
0.1280826991874613
0.09694842261092984
0.01410490151700196
0.9410407071898131
0.9497549146952222
0.9375053988622808
0.03307572357431882
0.013914456819436
0.1027048081657168
0.9542090931550333
0.8757718369376913
0.02825235973446594
0.9424120323905364
0.1568287886274646
0.7032200267484239
0.9266558321017081
0.9951978455276668
0.006239775250680487
0.0929381975854371
0.9310571571169806
0.9920621577281074
0.03528226179831057
0.02773942019082266
0.9560760709016457
0.826692178187514
0.004853813801221055
0.95494058264824
0.003102469461466983
0.8103027615822145
0.9034252740414779
0.9824219332731146
0.9499165851468068
0.8632052594895991
0.05553255733253395
0.113765676777182
0.8416087417043875
0.06929987571747079
0.0165370591787725
0.8921752308228985
0.02379431937725868
0.114514138416201
0.01512404115820793
0.01641703634315704
0.960240856791579
0.9157248463993695
0.9895808364835355
0.1184911996728122
0.01633492952889914
0.9396521537990331
0.05799288344878289
0.1486729934134043
0.9501447721287708
0.9158473752463768
0.9523294765103267
0.9086457352198027
0.897831724489234
0.1808598868510583
0.006905826072445679
0.9853498588555063
0.04853495981402012
0.06998714251626174
0.961405512245548
0.9037522684745569
0.9489090357437432
0.03301652492546693
0.9871273891239556
0.9230900102265361
0.9152878562170446
0.07059794214240249
0.03429500908914568
0.9373165428990191
0.9838268263350737
0.06783825698126976
0.9437446259311563
0.09403113668890058
0.06048264146056205
0.937026467601435
0.0504343507268553
0.9348272595121392
0.06869074703869407
0.1846321399953487
0.9906958629392625
0.8771582600482972
0.05349645931107468
0.9965603112564603
0.05022439234393887
0.009313102423186472
0.1421352803312228
0.82259318784774
0.9870114969499939
0.07243231597364319
0.0895428877141778
0.9895351790097393
0.9991407843029974
0.9152059583113449
0.008054672253468446
0.9439436200870341
0.934473339564752
0.9328387466117822
0.9296487157132278
0.07139753916012144
0.03625149988402891
0.8860682244903982
0.09128079356148293
0.9465295824056351
0.9550298010408365
0.04696193658602271
0.04819620347851115
0.0420778886415225
0.9908721822965426
0.05701851063506014
0.970699456535589
0.06525009469854183
0.8751228868253874
0.01572849151700264
0.9424680395638355
0.9602517865319562
0.1020539759899756
0.1200673002834157
0.02703097828890853
0.006981692141758501
0.995670435273484
0.08238914128446144
0.03886186469557236
0.9683971853602039
0.9795980069899801
0.02971346757682529
0.009836555413693713
0.1444537692702334
0.002333331660251202
0.981845534629423
0.1044788800211391
0.8358738377633683
0.9686763036089979
0.0607200545803261
0.9740786875071713
0.04411351641214689
0.9553985197324245
0.1031637562419984
0.04075905183421923
0.8778077919920697
0.06101635224011073
0.008392255623427037
0.9076378644924363
0.997830906305004
0.08022551385635719
0.1580922446324302
0.9966783169117209
0.9214630822615553
0.9388617513755346
0.1019034076510651
0.04937386824503998
0.108197277195431
0.07483109480644255
0.9994522039233551
0.974617774566708
0.8559391249059076
0.9161961922948327
0.9621176669426941
0.09215464963619739
0.8765962161633264
0.03661908725104863
0.9439769862329762
0.9487533951098026
0.0435607394567088
0.8158624646038279
0.09691771759774824
0.03603648614560081
0.1540343398761865
0.8192481321592329
0.01321578132700111
0.8209163703065117
0.1038345786372956
0.9331397746967718
0.009874320514820033
0.9387928010190432
0.01973326801615159
0.01046004556462717
0.9373666357156761
0.9741617174081838
0.8790391807817305
0.07696364296888375
0.0001403548297058401
0.9773962156150074
0.09627210633571257
0.005643260365371255
0.8805504558000277
0.03241627971988673
0.9093448041534042
0.01815149657292962
0.07567045417110499
0.08930977279039505
0.04106734688831554
0.05805428946655309
0.9666363284334104
0.0222040340753606
0.01195636134692524
0.02723831589854946
0.0433215331689239
0.895038203105389
0.004296260757974047
0.1144074812783233
0.9466282306577962
0.02666284335954633
0.09132910024825294
0.8792911794915147
0.946369925504889
0.04428701969423637
0.9646552114668729
0.9901795407107667
0.07804195109236281
0.08551303330323189
0.9410653426333059
0.1138050442816474
0.07264021802111766
0.9981220312720305
0.008459744872857876
0.05293972573817959
0.8956403463136176
0.9743145177181766
0.8717956472719262
0.1000359505550806
0.1724790110217224
0.9057764033695062
0.8976035962387643
0.7625356755812842
0.02325037401971938
0.1475541679546462
0.9442776385657116
0.09951169995254162
0.0433286497886231
0.9279434716675519
0.9821755984487764
0.02492146722186554
0.007658702474827055
0.9647379087949363
0.9681313939458597
0.07540257844554188
0.9834691819062276
0.1093985424222361
0.1032219611337432
0.01396086724022794
0.9613333741273423
0.9647070366085652
0.05342864743039387
0.02223792902680335
0.1467287862825776
0.04499005314523363
0.887788801378599
0.0006443656591664387
0.02251013530299429
0.931659005890411
0.114235187406156
0.992146907850798
0.06316221203884807
0.1169563124542063
0.06788288082727931
0.9403554668365676
0.001164664359506989
0.9507524023279996
0.8810010514838885
0.0261838685131028
0.925833635100473
0.07510948352165232
0.9401776474246736
0.9824468434600591
0.923197841506296
0.9423744338400011
0.9898250336897194
0.1264179659601195
0.02847078844191657
0.007366979327195661
0.03673522532679478
0.9590800834286174
0.002705390945879256
0.04897983795399251
0.9981513274578665
0.08020870820906
0.1102247190827479
0.03213212751377567
0.9235742144403913
0.04901039134831092
0.9572818060537273
0.07372261248347023
0.0355922872965251
0.9149047665317094
0.05661671523142814
0.9671782935881961
0.8184888417327567
0.00609224825873007
0.865667719069479
0.9984322284528111
0.1288808726294835
0.04145274223860748
0.108484288136509
0.0691500897501189
0.9930811319154009
0.06533111315466521
0.09149027376034571
0.05014300459501705
0.9881656844398801
0.01993402058663784
0.07344342319058728
0.07152640226893278
0.8656268232721444
0.9806704248874277
0.9519836415137953
0.03451352870268474
0.9854076520925077
0.1080355677982407
0.9490116452391726
0.03819954435068827
0.9914952319564803
0.7719035105329192
0.9068431979491947
0.01387745009131894
0.9405200359133254
0.876480809147254
0.1230553756690103
0.03790782497558148
0.07020968457607098
0.02668866282143328
0.989877837530104
0.935730742336186
0.004397012993933716
0.1910610576716666
0.1855283115442273
0.8977988378603512
0.02241522853167942
6.124306690905654e-05
0.06801543348710529
0.8855935101940692
0.9846602209311534
0.8545863367062936
0.04692487206858362
0.9806700903009116
0.1553883321429723
0.08967734291494196
0.8378904729137161
0.9641660524575272
0.03192824541666762
0.8992469007586072
0.02007159127504057
0.03313415132545589
0.9485251142220037
0.823189471784372
0.9199212834167536
0.9632129751129132
0.9448809590181916
0.9980326865182922
0.9678809989739094
0.003135952198296397
0.9393928789947952
0.1056947044623514
0.00321482764162141
0.9839049140774371
0.02589630478349966
0.9080328865002456
0.006194686790534424
0.01031076904875313
0.9611073326421217
0.965014985791474
0.9529920377358333
0.9254901537906247
0.9780685252375514
0.9601124193608079
0.9486450346889548
0.01627263898769896
0.0506656737783736
0.9271359253046692
0.02699617378235594
0.8826721068555913
0.960218318598675
0.02080081161672548
0.876433494743934
0.9797378588745428
0.9646409998613006
0.939841317290412
0.948732551716946
0.1032403665576473
0.04421131557086354
0.1227188108604289
0.05490173600167386
0.8790030873764925
0.9707250269594139
0.1110404440286088
0.1207528743642124
0.1111111237330774
0.02320081634505074
0.01717781686149682
0.8739145311565951
0.9153916028895579
0.09615979779583916
0.0873609053805098
0.9874009746697984
0.01828679366557367
0.06009403111059814
0.9668725596786455
0.02618494369847998
0.9291947129495327
0.06524268904036064
0.0235548042566989
0.02714796136498843
0.8711909363569991
0.02082031473530515
0.002507687496651425
0.9989376384438342
0.9771930876554045
0.978630161451579
0.02913427574330764
0.9988638751626892
0.00352548440926904
0.02412199217776408
0.9791661675405359
0.01501140200027216
0.002570852359910623
0.9255403974622233
0.02444769365713881
0.9571376831464189
0.9181652922170036
0.008152572494981669
0.09870633292426334
0.9801277499681148
0.02767406973149891
0.009024280952009061
0.8978645568513219
0.06485838449465792
0.9200761335862713
0.1092795291732034
0.9522223644336796
0.9562181314794308
0.8735059491855286
0.9978260101150358
0.02130380171134845
0.07249698746485661
0.06942008788630724
0.01151958105634858
0.1324646952572157
0.9690965755033376
0.03416746384444116
0.02980689284100306
0.9425041602672054
0.03438183565276701
0.03250544820152962
0.07168587027454205
0.01461320527530288
0.9607643306784351
0.06346640237844328
0.09989678818846835
0.903959019197028
0.1134850068646896
0.1060320467337051
0.9392090996954457
0.8554065532277213
0.1729723480477434
0.8136030778099979
0.08090767964383011
0.8139960548738953
0.0002267669499889967
0.9123894071886979
0.8723597387188374
0.08890031125520789
0.1049096926434646
0.8545371240198039
0.8991444899602146
0.8981249272049968
0.8761079669225631
0.09694000662374189
0.009158845656213608
0.2576120856646656
0.05953149198618209
0.897796057207756
0.9262823273520395
0.9493065713604589
0.08363911321927182
0.9262390781900492
0.06036366560097126
0.9472516820719453
0.8398744561872397
0.06679747996215744
0.973125612505362
0.05619339058312036
0.9936930923119643
0.04076025216324438
0.9594338608313621
0.909526854327591
0.9163018091572319
0.1072960869627892
0.8862575092031191
0.1036247227459912
0.09424983699558677
0.9723002878489795
0.03467413924062322
0.8584900692094914
0.001344153082172946
0.064876474172522
0.03616581522247929
0.8627329276539835
0.1280277795508734
0.967309606893308
0.01723074271554318
0.9872242885540341
0.9326240716339829
0.9979080359304818
0.9726988418691367
0.02506058603968882
0.9615404909718914
0.05167819844529821
0.07291594027930398
0.02154530357895213
0.8905753226230195
0.9747067499815836
0.02728824557755912
0.07581594353421829
0.009388597868354989
0.03920359446888289
0.07094105843925827
0.2168678125598185
0.9769669528244495
0.918920594051532
0.9492418025282473
0.04080178416417215
0.9724258713868811
0.1008389806590899
0.9149768886551563
0.04559183439474106
0.1214262877902084
0.9700171567842022
0.07117386365275696
0.1166392544959698
0.9032348305864826
0.0441633501791883
0.02003178668529291
0.04586273229403814
0.08778049650372652
0.9800299615210353
0.005840812869738001
0.01066035569798866
0.03653766717893437
0.9593590126562777
0.07210632010139657
0.9610262905199064
0.01104469605953692
0.01559637690493546
0.01708148683480425
0.02031242482170787
0.8145162941786026
0.1049162163846928
0.08692971448281578
0.01961582106379965
0.933749077483317
0.07465014604928373
0.02361781964638641
0.1620086495840912
0.9664106054104386
0.9554252144017767
0.9760617501018948
0.9141423865482037
0.0382303339448482
0.08689946133669098
0.9884328179480083
0.02099517026730292
0.1520409700973142
0.05253605376310906
0.0859550026667542
0.01735506166840855
0.1087849888924399
0.02167166956137123
0.9737792240350699
0.8611450619814957
0.03396948267152079
0.04705250904717495
0.03848431917569444
0.8795128986293842
0.03835563973738389
0.04916837229775462
0.9634045748289215
0.9009407648583899
0.1140721865125902
0.9309637713502665
0.9328581475989821
0.03623601003093642
0.9350506709312254
0.9629220723838311
0.04279357736649228
0.8743220403561516
0.9778987304958374
0.1430696146810097
0.9389768558709144
0.9721158704398113
0.01302021592726865
0.9928782593716791
0.8955095557446646
0.0789374838764516
0.03776940879721983
0.851432183929405
0.1414308316514332
0.9479906828237591
0.9901018424168097
0.07165352917644856
0.924294643253494
0.9708732134442941
0.05222583465043759
0.03291835819779484
0.0009510029114721658
0.03685448905674956
0.9543265980228253
0.8486739150647972
0.1402669821948433
0.8794672966423198
0.0611393312088661
0.07226143373703373
0.9320828551466642
0.8798344860060884
0.01167812460955422
0.9550501545869904
0.9794886975176746
0.9209626817459701
0.9437686833529114
0.07319641640201228
0.06343438246295827
0.9557185746978692
0.9290804482733892
0.8250480786329161
0.007861635781918347
0.1469199793808687
0.02316058197191408
0.1117687649765517
0.1245932243062818
0.05387626376928014
0.949100690954487
0.1358999694073497
0.9781247789832606
0.007503128592383799
0.9782937253803464
0.0368797358476625
0.1599377602664603
0.02884618762867886
0.9553316399751867
0.03954657394999116
0.04948115249671658
0.05198479007189205
0.06466288939228478
0.0002651757378002147
0.960412575972848
0.1326989071474678
0.9234975869615174
0.1840932116046011
0.0617011719092424
0.9571709479996248
0.006691763444045519
0.8653797398649807
0.02800756988540009
0.09932966081180065
0.9368599490059373
0.8987975619061027
0.9987954595465689
0.03555338447176353
0.1746748026459625
0.9054981946739913
0.09079374996581299
0.09024856692993632
0.04024766480186565
0.04038983300791408
0.04084838854774672
0.8571189183228958
0.06637344235472968
0.1277477575850131
0.102956395417104
0.9213685201870707
0.009147464647551968
0.002206709874011139
0.9010091377385616
0.1149203113746429
0.0688432550721496
0.05088938683542923
0.9682663751384893
0.05750403919681828
0.9618130539486861
0.9883405708716739
0.8973217566709992
0.9616768096045163
0.9763213475120308
0.009997906238791642
0.990348817280683
0.01361469858778692
0.9699045891478962
0.9726550692887822
0.9940875604627059
0.9880772369367239
0.1212150469545177
0.1988777761441132
0.928507814728153
0.9845373511433431
0.03933370809355083
0.05794372829598927
0.9405682366588982
0.982629793228709
0.9783010302314413
0.04361180651503897
0.08687934631618338
0.8623450589557162
0.08261476334781477
0.03781125690557635
0.006465872493950984
0.05754536270851274
0.940458293532627
0.9428767032703755
0.9573864052084852
0.0167079613220565
0.87562884860099
0.949142802709008
0.9780148483558185
0.04811149914730077
0.05019118186697533
0.01928636646091796
0.7912725154799278
0.0904694596503978
0.9226707401056496
0.8919350166835187
0.9701541880428664
0.0870188203617385
0.9935482936771404
0.987846507755826
0.03799114276261373
0.9911373034212569
0.9020860536880617
0.9559060005846862
0.9617991765289542
0.06680129869882291
0.05221490157239699
0.07791541433176623
0.103835246541341
0.9911280641351659
0.9933304770777912
0.9692061526482971
0.04825888516101432
0.08047896962364198
0.1086314313188459
0.9847462951881375
0.9933210745874101
0.09637641401213248
0.9973120319578579
0.1884162409489432
0.9753822529482623
0.02680878493395775
0.9870425343764405
0.9801163136732389
0.002562694249672982
0.9203325414306153
0.8828185297480314
0.9658117094102053
0.1170810626542194
0.1351496222626319
0.9104053537307197
0.9177809150495088
0.06274326786360646
0.102805669450132
0.869615462605849
0.8615389974737437
0.01394816317194877
0.05260749735165616
0.9974013547042578
0.8921389119771574
0.07282060026166536
0.08597459734476309
0.06491434263317551
0.8720580918819536
0.04951833797261603
0.99029029168527
0.05403981387408052
0.9683006448569699
0.8788031033922674
0.9763366398422176
0.975287065314759
0.008855398113425316
0.01098195083962271
0.09412120559837522
0.07504092107077778
0.994077768679951
0.9738073965844843
0.04085247356714544
0.955456130344642
0.1202585774611767
0.0788286558052804
0.02321081659277292
0.0714097344334875
0.9579715021705861
0.9552601915171648
0.9012808923034885
0.9681113300150271
0.0167838120998406
0.01925679508132479
0.04106067405020735
0.8721883152626609
0.04259372184534334
0.09059454071005694
0.03569350279880232
0.9388577135335999
0.04120992314611792
0.9440315674985305
0.03856537707759591
0.7344428423699075
0.1193966035319509
0.1404198850608205
0.0187647587265013
0.9360159453230307
0.06731652822586309
0.06350391590342101
0.07755717186674957
0.1000802721343537
0.1507015893143249
0.9651064851110499
0.8924019170747297
0.002737975336128192
0.9080334811739006
0.9921989302136318
0.963123739776804
0.1727731998793414
0.9698759215778479
0.01401415359907472
0.8632847231457044
0.03494719344465696
0.985583902814924
0.8939731955066013
0.04992345529491758
0.05266702362948746
0.9782682722245415
0.9303185515116742
0.9873764777870677
0.0512070811683903
0.1080549698248252
0.03778710199867154
0.9942718396681934
0.9660221745950277
0.9756743114021383
0.8405018576364145
0.9210192531483183
0.8216718168722009
0.9847914495719025
0.9858928129004919
0.9890446741971048
0.9075771891139537
0.03995633030327798
0.02801879226368468
0.007248946615922953
0.05436958123032699
0.9747513253214624
0.8533339802190183
0.1591009845626308
0.06504774277496851
0.9427771184033473
0.9716565718016735
0.155276634644076
0.9823709339975754
0.8997379866269585
0.008395588441790945
0.02433261194925068
0.009740968489917805
0.9485963763868206
0.05071677445532807
0.02040033622882778
0.9871186091806369
0.02251740105147908
0.8505479327624004
0.09787286980235291
0.9954105889309726
0.003864717434212668
0.02155758086927524
0.9852450284033487
0.9893771739203087
0.03345842356553262
0.1459547932859341
0.01037309530734262
0.9868681842609328
0.8699861345461289
0.140284453130172
0.9567034397211313
0.913101821386382
0.06576853082960488
0.9698191843125871
0.1754815737500487
0.9361491922140299
0.8653294590355867
0.9491455722401574
0.04646214344726149
0.1488676978859952
0.04734729582875652
0.9075851660493296
0.08842886899353845
0.8360746617368575
0.003380664412097899
0.9273169535725326
0.08714505145678178
0.8999990439633823
0.9758431384871742
0.1118348053232244
0.03906355972835815
0.08942625046514646
0.07661407478168095
0.03358693551796518
0.01819830539413984
0.05176902950948591
0.9653654264483252
0.02080464573538683
0.07903502495294225
0.008542965702666576
0.9092917290776571
0.1152978391085283
0.9192878885606184
0.04510449967188053
0.08711454598078892
0.9705014163999347
0.9734896188100224
0.06215157848758828
0.8102146023032384
0.06938408187646235
0.9445316341679011
0.138807281267719
0.01819399719973475
0.8819387679750876
0.0653242318553985
0.03278420148849527
0.9512979728568086
0.9824013885826512
0.04916068463879845
0.06851314848746001
0.05409388927869448
0.9281529921201878
0.9780103650562009
0.9664367304306306
0.02789317185349348
0.04445578072293845
0.9491695703664862
0.9912255358401788
0.9860611574481015
0.9972605004704617
0.9397844365028036
0.009550537523616747
0.1015422691957657
0.9710167503850864
0.9736751886001216
0.007631983007674837
0.03392854229799489
0.08012160356564321
0.8748642330605074
0.02957176614113733
0.9593529731427863
0.01824082853881761
0.9860577729204324
0.03210031662291781
0.04027576014967171
0.0186285390454008
0.8310864717725441
0.9275874818426124
0.9892077981167255
0.9852103485338648
0.8846841934535555
0.9154295976841096
0.1482086966816539
0.940096338901699
0.06548765634535046
0.893379176564048
0.9000020087909613
0.9011306723498997
0.1159508137168276
0.9437655858843986
0.01518210455890552
0.06297578630677136
0.9716716328553147
0.8931530620666165
0.9521963161007992
0.03304583105106988
0.8943059363262723
0.9957767093213915
0.1410256981492525
0.9649985869191036
0.9672954533453475
0.9871348221105763
0.8845073467775311
0.0181868953436748
0.05497388274107004
0.9564500146170615
0.0856868316976486
0.04085005715785047
0.07435119609624809
0.9147905215556699
0.9511752207425458
0.06150802043024834
0.960126376200465
0.9733300555834843
0.1364415049055506
0.997202424412685
0.9449886324580172
0.07908517572147193
0.9009569653002572
0.9929143827599741
0.07466445331133845
0.8518378789079881
0.08067293546031447
0.9849066085861539
0.02905559878923557
0.03585250762181169
0.9196542816631402
0.9584574088698523
0.0980566064241912
0.8298752072761169
0.9023659088116367
0.02298108739332115
0.910020106889432
0.07133009788511413
0.9550129262689726
0.9127223445819919
0.913714513747027
0.8975102136440832
0.06239872553185127
0.9828167138599585
0.9843538076123017
0.9719669024816274
0.9798101649130294
0.9835246221629195
0.01673082686268115
0.9948339986747523
0.03417368061743974
0.9006051461328899
0.8885769859560975
0.001094458517465957
0.8824932786045754
0.06497474358528268
0.01727018364196059
0.95148181457608
0.04637050954429206
0.9758950479805972
0.8980668214627352
0.8265207337924858
0.9463794828277236
0.008588085190950464
0.04628466963116343
0.1074192316216358
0.893632062287399
0.9092835431462555
0.01496852698924393
0.02377004997673711
0.2322405702952106
0.04599083274063599
0.151864456696105
0.002758266844081264
0.005862843440029694
0.9664035147723073
0.04018805741819308
0.03338733254894605
0.957545782660353
0.1318925734451269
0.02468556037936277
0.008037720900969748
0.008010151137020978
0.9796033093062173
0.9991423506713233
0.04415801532029678
0.00998717455022828
0.84658820020007
0.003518983329012602
0.950902174627973
0.9512133662838314
0.9199992334867286
0.9869725486185886
0.9211961781060989
0.9578634652276751
0.9868726135497349
0.02819141352851209
0.06566680237010827
0.9553133893836129
0.86230728993937
0.07456824824255312
0.8695732046425368
0.9863781557370532
0.02996935024969973
0.8925582060065929
0.04231054821496926
0.9715412857725714
0.004710560332919093
0.987469709452729
0.154289777868717
0.7768999479238676
0.0834889893568681
0.08045672022080647
0.1369506558032037
0.01510809269645364
0.03267134520492653
0.9887343051086372
0.06268847013543016
0.9883295614808082
0.1071478358849621
0.9870360954726858
0.01032352995430287
0.9932939711175119
0.9488205540574445
0.8988177374160122
0.08145835206986543
0.1780442816941972
0.9574068503542631
0.07013222680889424
0.9392590974402373
0.9718050805233996
0.8703147059640224
0.9488033046709333
0.04031130787603674
0.9089524982383707
0.9808602061375232
0.9969810615564613
0.9379592570268022
0.9886683599861511
0.05140554504979563
0.9466507902861355
0.02203863277011548
0.930196242946195
0.02765521522184019
0.05915852967688489
0.9108863538557387
0.9802024463660494
0.9731978431053921
0.9184538061680353
0.9372068505840696
0.8016891001412578
0.9824902086693832
0.9807153088346299
0.008250301610546521
0.9721160153810401
0.9427151663206758
0.9542308517853874
0.08382780259822399
0.07039438712527228
0.09454047521510296
0.9535802212392053
0.8900265343613664
0.0129333034577689
0.9850615303401014
0.1560182085570791
0.01564590897706591
0.1488758640674596
0.9847070514553198
0.9621332796505724
0.2049954823551094
0.09190471328757634
0.9757164274511508
0.9314512694374727
0.9923984417641867
0.03150038374879442
0.9972708087858156
0.05998559934479696
0.9578667099384137
0.05845409614809007
0.9449241365124195
0.1600628773412778
0.9483223582532838
0.1054872116251396
3.810392383964797e-05
0.9302814750776506
0.9005146216488624
0.9334359131163852
0.9257209468551468
0.7576161920326695
0.9781085458664328
0.008829019304819956
0.995408104617552
0.09232085823556493
0.8479318051105504
0.9620512944570461
0.8911726529810435
0.0685829732903806
0.07877856445319359
0.05774973363181064
0.1505896466139246
0.8836952841271737
0.09889069274323403
0.02385064180486414
0.9941585982180878
0.03395905104518557
0.008145960840945071
0.0961703818381837
0.05553706097860406
0.07871195712761243
0.8659547560616947
0.8096029422098334
0.01712982330677529
0.02197226241266828
0.08466124744727185
0.9953311083064306
0.07937604951483081
0.9494362201927189
0.04804765548915389
0.9577647251110532
0.977265423102219
0.06205947665472169
0.9037456675849017
0.9237913645796196
0.8899504169865736
0.9309306040904908
0.02269224326540087
0.1638959104201195
0.9455054952668124
0.07381987190409021
0.046025967895639
0.9692683942194334
0.05408586558897263
0.952670832541139
0.9970240879924003
0.9383695953093807
0.986244414542445
0.04234878507686309
0.08982067492566476
0.9996454863067981
0.1049898384209421
0.06836428604902348
0.02178081285292684
0.8815836118126162
0.09619151389659333
0.9077277472650643
0.8757077747492374
0.07923139890146319
0.9879896435133834
0.07447951100318556
0.9527160477392939
0.868541926436667
0.9444327696711523
0.9513237233553908
0.8739423232221536
0.01038167543153079
0.1234629745241494
0.0366256139733093
0.994042773359004
0.7674351159626727
0.04737524504171299
0.09684346721327942
0.09187860263256686
0.1004173859504519
0.02391466447743325
0.8941639499480041
0.8996798065284474
0.9939090613150963
0.02560480492596759
0.05089895252346531
0.9417990317258264
0.1298555353767412
0.8841979455612399
0.9350788676189673
0.9671170155304522
0.9801643225937643
0.008136425478207072
0.8622236681011024
0.1335992680856614
0.005905597932646695
0.9796625500065194
0.1455091549988324
0.9689740084660506
0.06855037471966909
0.9384213914495383
0.05608703763767815
0.9528000282352518
0.0570355455610688
0.969043741116444
0.0580774754175622
0.1208266188536549
0.05586172242541118
0.1236313598489319
0.8796761652508215
0.984546811085006
0.9866725362645994
0.8449509303481663
0.8964500271595194
0.07194697944595384
0.9357571827137277
0.9722938073264314
0.07336080106310189
0.8814029810801696
0.8472835281930641
0.01476643909818538
0.06024409246840064
0.1198339324968592
0.1402121512624926
0.9105520798019917
0.03513885086172647
0.05521066994659823
0.8059806035373394
0.003154044406652092
0.9293568778079718
0.8859076510243287
0.966463457882468
0.9804404628718488
0.03922208727693554
0.140101186239843
0.9962484072518032
0.03399840487233286
0.04658264512753405
0.9974713627693158
0.001316685942248813
0.9848397070081818
0.9539378923930576
0.957126646592675
0.996565950221525
0.9913094261579718
0.8659368535579306
0.8560130827884357
0.1620564136940191
0.9879763192644819
0.8881972039238227
0.119755654153856
0.00296343460720942
0.876112135425073
0.002489690345602962
0.9756272216804429
0.9173411980382054
0.9530305313523091
0.002664321489788114
0.05715441403337188
0.9918485761469006
0.9918698978953931
0.03486035099025742
0.9680819483216633
0.1537917916912976
0.9323439082985762
0.9446214856607259
0.9865257099589313
0.9918889766849573
0.02139668466859391
0.987089871831149
0.03673024662247711
0.0417644017446844
0.9064709355459089
0.9353198318005999
0.1461209539710713
0.1383843087489774
0.0661428642336045
0.900601332333417
0.8285421265824516
0.1147315008699784
0.8792730525562029
0.04608719486754785
0.9121510160835767
0.9763915706831521
0.9296884262017797
0.05582085320907196
0.9121740296555692
0.9204121103391559
0.06025676128847818
0.09982044486435164
0.9723906693257597
0.0529430816408081
0.08233865749825338
0.04135938996957487
0.03051420699830659
0.06139260416864011
0.9842795267807294
0.1603062976462523
0.09190777802142577
0.9494851032525078
0.8903465540203788
0.08800303132313358
0.04047992958176334
0.9563767198893321
0.8882580759012316
0.1689518486968551
0.1229966549793149
0.008656999853912313
0.9602474352993736
0.003887784304961445
0.08676588879706319
0.8989794095237678
0.8806072545670012
0.1085410873777183
0.06014843799083278
0.9956752440665421
0.969341934479026
0.9926004978594162
0.9879962994864246
0.2271010453884842
0.1223212240903615
0.9059388140764711
0.1029572129040273
0.935643700148402
0.05859965907357716
0.06566971939409383
0.05815682081397779
0.01574581781295671
0.0330272693016687
0.9152105271712436
0.9073054456926589
0.765120103698862
0.16563200772252
0.9273375397716862
0.9343332891044352
0.07625249989228966
0.03611338040419848
0.8655255482571065
0.02086955397523909
0.9708513512914364
0.04570420470756172
0.994411689691278
0.9295164689593545
0.9874573282408109
0.9933030214216219
0.06947525539484566
0.9985204806691585
0.9504694559871839
0.06371905505414026
0.9398672306259576
0.990830798333908
0.0503602808070719
0.01288104286825864
0.05308710053217194
0.0103013792446283
0.9512414235702731
0.01264132374702616
0.01807453762845334
0.1709321272499825
0.08656027914946453
0.9068506542342125
0.09499627478047983
0.9651376372428224
0.002004488467548836
0.0208540958725945
0.9393185880376199
0.04922368669523264
0.03430793843090155
0.0284389240802895
0.8958756917238128
0.101689861804175
0.891392934856378
0.09810961069824606
0.0569935794334878
0.8781791186698265
0.01504361686392452
0.1091235683192772
0.05029641181750913
0.9984733286759888
0.888372018989355
0.1309760923147046
0.01650046516125907
0.8577778362244906
0.9676919245164528
0.8357622140489462
0.05776300498150019
0.8464062953401099
0.9398989463306879
0.03776564828947122
0.9436476177884614
0.91412255126826
0.1553092889613581
0.03923178484464707
0.08412572886394219
0.0171093850391345
0.1595212276904772
0.07903764871710245
0.9907144491800252
0.05201928055052938
0.9678375977419299
0.9525099267279381
0.9918772609178383
0.8399194970293091
0.9814172845509592
0.1362207971403298
0.9150307158304766
0.9324526423922621
0.9564955273649848
0.875271312413441
0.9779946376320255
0.9712883404469562
0.9948737067770406
0.9852834668183684
0.04106615730011719
0.1184842197604615
0.07730196529536532
0.8961720906208622
0.05247250133006642
0.04786502870094728
0.955582520254507
0.08123347970020206
0.3216356654978493
0.01215865721271022
0.03660744317970444
0.9089699267399097
0.08545640541609385
0.04786444794482648
0.8680115911294701
0.9431712798637305
0.8732635343510166
0.003230799839093576
0.9455435746083483
0.9509137341922707
0.9272343359872511
0.8929109343206821
0.9852793627914453
0.9386874100438167
0.001209137809684537
0.009848856138780684
0.008543730724114872
0.1236070523052109
0.9411087564188989
0.01248975473830987
0.02266359298170969
0.09847754043037568
0.9589925686868873
0.9681885013207953
0.02626877765728072
0.8030259352908456
0.04364304567481758
0.9765934455355987
0.9751546316234216
0.003919070815051648
0.9725278949262567
0.9188059837988964
0.008821856826753705
0.1137887728856752
0.04974763923067707
0.08984878734030913
0.9108100343673132
0.1249344224702898
0.02713766228735588
0.9292800719722811
0.9695330331376368
0.9977138757457115
0.8891796379402837
0.8776926362335614
0.9852268319669936
0.9976953863011211
0.9404043952216946
0.0144709462296088
0.9853119332539679
0.9767178331403924
0.07406863346912572
0.1308614881850769
0.9746891323370147
0.07093144834075392
0.984852949717309
0.007741280047066344
0.07410828955441183
0.9392429281982893
0.9687895372357657
0.09309868665154757
0.8891195717339669
0.1050437069996931
0.9436430148858785
0.0192425540908079
0.9001316418596763
0.9958453035273883
0.1396173897357795
0.9408485306191039
0.9626513084157193
0.9337871892420799
0.8971289858142303
0.02861636234799499
0.8813150653593906
0.9125360668986938
0.9897970026264589
0.9846418661318007
0.1297817241983973
0.07550535327687193
0.9163646257869228
0.9665000110338011
0.9770320967084005
0.8850034378681113
0.03876230163374662
0.9363517159442691
0.01513054489600908
0.008168816915897095
0.03823603433863312
0.007987245435374985
0.0792234720149541
0.1101379240524667
0.9412635991592094
0.1306088703970756
0.7860363375130615
0.1181242159413088
0.8223041806013165
0.948545002636087
0.8468250140544789
0.9795164835833889
0.003348412813965412
0.9933786741310167
0.1104986155460779
0.863964013246865
0.9030428699568038
0.8880549230085009
0.9401105586350029
0.9466380908020002
0.0965392534217692
0.1822684000973542
0.9944541329564164
0.04491338346470537
0.04449590019701914
0.1209915561507465
0.02990272236278035
0.8375254317183751
0.8633626191648583
0.9905203103780564
0.05653993210145797
0.05873143871532251
0.07919395728230023
0.8661612414844704
0.985537443238421
0.03601973314140178
0.9453398480721141
0.9974433364227232
0.04114534388170827
0.9476661401147705
0.04455243806213547
0.07321811596463872
0.1188650684163115
0.9782077895945338
0.1508290752708062
0.9960318115396865
0.9884852458179298
0.8849933062944441
0.03359807396321169
0.005861871136140154
0.1116209078522809
0.9081932748151372
0.1503590435036753
0.8976561171215498
0.927242106186027
0.9414153604524843
0.926233709281828
0.09363049712604685
0.9436106410393079
0.9298386468115188
0.1397003542967528
0.06383651577894668
0.06700850196772667
0.03171388150767842
0.1264562613914779
0.9092361565651418
0.974880283128947
0.06181981043417342
0.9844309695567156
0.90017830305203
0.005405296129411341
0.08461942456399608
0.9240694065091046
0.0308437484163077
0.03037064609513486
0.0459136533558372
0.02378067379259539
0.004994838620890224
0.9695446044582794
0.9676447053431281
0.8455267814746148
0.9793099044751894
0.01684112271506719
0.05050869644802284
0.9914653303911576
0.0826335874177439
0.03013395404491206
0.04510764908741762
0.0245286160257035
0.9468322167942577
0.8081735349298727
0.9353449438640429
0.9509739170138121
0.1131882301184695
0.005049590649697133
0.9304139329046002
0.09906115734132019
0.008848199870164527
0.9187562899211545
0.04619615953080868
0.9507712521988526
0.8908775273931595
0.1278597822192976
0.8651430909311715
0.9352279474316556
0.03234983202355561
0.1297043993148299
0.9890914197828632
0.9256781439191266
0.9938585684198226
0.03869959415747182
0.8971534327290862
0.1349858469080415
0.0586115426951872
0.08517141975476843
0.9492965049066595
0.03884368104654706
0.02182078274363091
0.04713675834708992
0.8989509379203027
0.9321184714325059
0.997449731802335
0.8757158794673636
0.8709869662911658
0.01126104537564274
0.9989256616412101
0.08574408518940657
0.8164887394200309
0.994257455647201
0.0151824893990093
0.964806645726671
0.9965215421498572
0.1506789863307393
0.9907371908002627
0.9890172653248754
0.1297380516291457
0.03053692328403783
0.9623612543414873
0.05249191943165966
0.929339440209645
0.04485888739675405
0.9760466347875242
0.9232943207804792
0.05180298696539233
0.9060298810422719
0.03918448237618991
0.6968934773590032
0.1189948874317736
0.07236078289898276
0.1845266395265759
0.03369794181658398
0.1046885671068447
0.944775773934751
0.9801386814295289
0.02856235361996162
0.9933112989153614
0.9966206839801974
0.06425754091608372
0.985255009865304
0.981253107422786
0.8577113149208272
0.959330107119542
0.9167379477499615
0.8033218288794722
0.9930446528283524
0.0841061137503625
0.9830114329475251
0.9005620522322184
0.9341439868656958
0.9847341553276432
0.07256925810122637
0.01262623549289948
0.957668233670655
0.01711134436082484
0.9983689499168708
0.9586899620391024
0.9179889935896253
0.9956015538792756
0.03710364114831409
0.2020659335118788
0.9044552078665653
0.9025877624515241
0.8946885841665191
0.0474202671192053
0.1465101320226281
0.8587572809060322
0.05025108117461975
0.9705062199447254
0.1386466118745847
0.06432075413216447
0.1888311924453941
0.136559869533427
0.01910937801952491
0.9567726502784151
0.05316085192779065
0.01287408046526016
0.05541369743002329
0.0008379996595695452
0.0244317520005097
0.1281658465223012
0.06927959399725947
0.03409484870096539
0.8200764228258934
0.04484861480640842
0.9997171147442574
0.9746411699813174
0.06621938133772873
0.9236004185321796
0.1602484072867376
0.9723867972594861
0.9814525178163207
0.0208700834993004
0.9732649762140029
0.9897109703764545
0.7915765826104663
0.9838102769395236
0.9531579220540992
0.972283583700122
0.02997157397370947
0.9745825263201091
0.06734521865079396
0.1836373686393587
0.905367781777022
0.9143762014054821
0.9912468460819247
0.8696287387699436
0.9252204235832232
0.03929520064903048
0.8396325159548921
0.9294326663806369
0.9081477505644185
0.06604662101544852
0.1079841587660157
0.926010616264576
0.9777086597725458
0.8897211365859703
0.1070756180240828
0.05089527024753178
0.8893131594747515
0.8182083004828198
0.8537856125956922
0.09375299154980021
0.828191786149373
0.07564967772569048
0.8637211878024347
0.893901614457345
0.8748588150256839
0.910150491196331
0.8615355027852495
0.9541052370955162
0.8964565358285301
0.8576182937354084
0.9078986005623403
0.06098501308383861
0.2333368561356574
0.06796246849220959
0.9773157758769164
0.01408518158671664
0.9429168956662155
0.0872994971360967
0.9431453731111308
0.01160226607054833
0.9302782802185423
0.989097458214889
0.08648352131212732
0.9704327483318107
0.0869155947029107
0.9944616839929576
0.008851025914684478
0.9346312626648281
0.1071107432871898
0.1195135860369568
0.09824444012218367
0.01659865598471167
0.9847701692001342
0.9774627389963575
0.9438474420349674
0.9947845878407469
0.9706369126740368
0.02078416971805002
6.414333624401666e-05
0.1267129520534811
0.9869110875567588
0.9803257194604825
0.0926194748531919
0.2427071712676998
0.04746952798295619
0.0136407757520209
0.1817591220964374
0.9248755899370334
0.9838455231728606
0.9384659659158712
0.0679702520679567
0.975389605543457
0.001713734435474093
0.985099850819594
0.02107374978657691
0.1601476182094274
0.8870478506731497
0.9528729212325893
0.101469154476819
0.9364644048883393
0.06964929683173329
0.9731490230273948
0.02810269222033903
0.8970274232820079
0.0315321690194339
0.05746400461903511
0.06083094555762419
0.9476631398821918
0.9064734648978227
0.9568574920240349
0.7695283067861546
0.9790021808426858
0.9052578324513039
0.9336778871521696
0.9296268670056325
0.8726866256509151
0.898921454261057
0.8821330740758885
0.8016155616456264
0.02788156099805307
0.7747457192098427
0.9684892403479536
0.960852545840212
0.9184868582835463
0.1451390934216728
0.9599227972138452
0.8979037869854644
0.01198887815667495
0.8049284653067872
0.9333275895075956
0.07466638225049087
0.9718075621906975
0.8287063292568145
0.9710203345346449
0.9683130256762448
0.04957519965854685
0.9422908080924225
0.05467169989460855
0.1085088744055723
0.9682245812066713
0.04504454532168357
0.1366496998970176
0.9704685838722873
0.07381724889273798
0.9267311625126324
0.01240440031665448
0.02782482595990214
0.9865459821378328
0.1230492711459907
0.9335362016940966
0.9982249322453445
0.8561278839696062
0.8647979473990676
0.9716483294948867
0.9847813734466235
0.9846080784078364
0.8860128528393425
0.04405286441725203
0.1374201718534957
0.9270370756728854
0.9325014928479525
0.08452141399719101
0.02297625935477931
0.9948287574795314
0.05857154217337462
0.0253606311282997
0.9336559165059041
0.9989640022912842
0.009958040999590235
0.933743540142325
0.01220927916467293
0.9024294898396221
0.06626735399198624
0.06474420365355096
0.9362751340029971
0.07059884627108744
0.9917257664749918
0.9759333470512076
0.1983230372108702
0.9788264391933094
0.9276427794109576
0.00893811506362879
0.9651360922629718
0.05098975505201227
0.1908032197267626
0.06071547989962778
0.007787821010126349
0.1137479274005214
0.9973975577936111
0.9413484742670807
0.1099673387466422
0.8766858014901093
0.9502154443113257
0.1273855689206168
0.06636516075842652
0.1330445102482267
0.09247927312994902
0.09011914413493816
0.964700878123554
0.9556207603664375
0.08512539288671214
0.06970365752678602
0.9581215659434666
0.9919792599351053
0.9932337440969936
0.9374194338765278
0.05520208911565431
0.03942868232393495
0.09982558723128225
0.9529675412919951
0.03254933478855394
0.973303516925562
0.9344348174652325
0.004589982976329278
0.9256601260778906
0.0716086301698398
0.00938709865979222
0.8817694914395247
0.1187072799255861
0.03783476542861841
0.1288906288476577
0.08435474403654394
0.003930945838744098
0.9274818048270917
0.9141946710734158
0.08988695184854147
0.00244838419968886
0.03076084464486376
0.02042201730208128
0.8663934472364427
0.07463070147386995
0.1125961292452421
0.9817937845718724
0.8619808298149879
0.1040277277040369
0.9926585453501579
0.06075035841791894
0.1200978051323664
0.1223432794352939
0.9908694508815274
0.948060327322527
0.9090112835596363
0.0463196837951575
0.1387353234710908
0.9005815592987347
0.1180472934355209
0.09346935865451891
0.8163125786874887
0.9755207515563903
0.8873922714325277
0.0842049945236236
0.864125849218607
0.9340155878481161
0.03499828746515182
0.02805424832576843
0.9242884699995678
0.9488329368434667
0.05029852420705228
0.03593770234964166
0.8397832660452098
0.9630089393261737
0.01955750176317996
0.9639837025538222
0.9642375121481286
0.08895299073693914
0.9723957100567736
0.07789533470730266
0.00990368462980518
0.8710993429289222
0.923430119720547
0.9104595735965216
0.923613699376591
0.9242394779197943
0.07629207470049694
0.8834111548041034
0.07505759370702278
0.03788100829129891
0.9107660528427123
0.1108658473195817
0.06884509499395028
0.9518183729069948
0.1444695308931296
0.8624927505878757
0.886303388020842
0.9042060895976417
0.007492088174483458
0.07744519826087924
0.1213590724764767
0.01018379571997208
0.09094489535995993
0.01408705909898238
0.9026381070808643
0.01510774861994727
0.08738004173070234
0.9467687940966671
0.9224865361581469
0.02738933119228785
0.004818979404327912
0.08938867710548945
0.1291587323885756
0.003595133212206126
0.04802973521402439
0.2170840739594437
0.9758532903670016
0.09646874578346637
0.03077310165699443
0.05456207829861253
0.07885316004971392
0.9785413756437166
0.03209314059595178
0.9859556239536313
0.9928578524530607
0.001632071427717219
0.01956378624681188
0.9762544597894826
0.9452622801812838
0.1164646281148399
0.05074549718564745
0.9697211967971731
0.09504305317142865
0.9844310457403489
0.9370706804213398
0.0691814219661431
0.9913082691641394
0.084234327692179
0.8871457758353979
0.01913816946198202
0.05707221388787871
0.9569128138140106
0.996519920902678
0.01760464512730483
0.03648884038666812
0.0958417573415794
0.06040776992280442
0.03140736329109793
0.007796011995657615
0.09480097661842196
0.9974901205291462
0.04250708790617307
0.03463111593141338
0.1313228746311697
0.0652251819830581
0.9281045005811235
0.1204566995703687
0.8652647201975964
0.1182131074993649
0.0136985158859053
0.04377275976806444
0.1031929826692566
0.1236651755099292
0.09378474906176795
0.9450369808677022
0.9712138096564269
0.8638305167261333
0.8395415564158598
0.03090181500117228
0.09225418904793947
0.9856978203137879
0.9798935446722251
0.1242922490011913
0.1270468590800392
0.03758033131104897
0.8849219436133973
0.9982944935670169
0.09508495859151231
0.1941694798007693
0.927413338487721
0.00929805979355986
0.9782468229434627
0.9595746746018888
0.863533640456764
0.07115384244195468
0.06266802105808605
0.02841201164893762
0.9554566842130242
0.8967473568908964
0.0063617294062712
0.9395093763306807
0.1019795118782963
0.01717072755707112
0.9626231466848876
0.9575174885716878
0.1198463294018636
0.05730472895281154
0.06768735439476867
0.9756405357386134
0.03246213952469412
0.9464938461937871
0.08792111197779373
0.06287314182673917
0.2009783978525473
0.04950341809163427
0.9651521270663497
0.8930886430869688
0.02590540446449043
0.01057596531714907
0.9590930454721339
0.9997145790298041
0.8738295372702799
0.07833752706676943
0.9107622524469431
0.07921104538557544
0.1359241983503589
0.9888048257207552
0.001115853052118673
0.1460454088546359
0.9970729969575312
0.7840515868748051
0.0915549964119819
0.9182726685415883
0.002003410303353989
0.9231144920695806
0.01288872613559083
0.9854302739447899
0.06023613845028242
0.9695127142377833
0.03160859140124619
0.1128424172651506
0.03750550896137553
0.9651107991846699
0.06671916604136413
0.9811854573337772
0.07394467637716243
0.00991001565623129
0.8627384958633966
0.003518762384663409
0.1289572183830757
0.904271048017124
0.04370432953328595
0.1160340307646679
0.9247352385120444
0.1133044284750826
0.03105869080619414
0.9499241454143234
0.951027849591889
0.1457558026957733
0.06693406733405245
0.1292503640426672
0.9659161037821498
0.9790196846829777
0.9964500566339716
0.991496466600798
0.01673974861471093
0.9604182694889632
0.961854382107307
0.8742965631030841
0.978066200012745
0.0660815947672927
0.9784939521138998
0.9467414290787195
0.9893138346237379
0.8846795806183442
0.02008743099844564
0.01147198372890518
0.1585090830230436
0.01336578230612435
0.1405664601458793
0.9948442246211454
0.888532283834553
0.8884787469201869
0.907761553966739
0.08077018906561766
0.9322301742782179
0.01600352910014807
0.00238005201076794
0.03730259355707086
0.01468498894839908
0.1551949799667463
0.9976667850763654
0.07227736466613569
0.9941886717489609
0.9113198340702836
0.9235036046943726
0.005160351829873301
0.9579546591493756
0.001680667939690411
0.9437086145882789
0.002016307379557734
0.07221193860691558
0.04118176425744591
0.9434478492891208
0.9004794775248884
0.9007442749494474
0.03180435965675388
0.9242853019134681
0.07856857336709615
0.9918994850526679
0.05109992174715806
0.9284632518207896
0.07341333450142165
0.9364613125191257
0.9361172646721269
0.9467218493628154
0.03442219357485082
0.997283246704457
0.9991139964437841
0.8953472990275666
0.1069118551309996
0.9127549364714576
0.9009637796890303
0.9471811019504354
0.9014751144413525
0.964692698248725
0.9688535956579163
0.02329717267000308
0.03918781725912911
0.04715751319118648
0.9535261210762584
0.05723234703842749
0.9108363944118341
0.05595904078713449
0.875250267966154
0.9008866843119505
0.07110178969421053
0.8358522863083342
0.03148947786309388
0.9102877701908738
0.09483996899309916
0.9565402433936291
0.04976035340623293
0.00572308311202794
0.03728000174503831
0.05465648512803146
0.002672224387589299
0.9985115364662455
0.01011356427993079
0.007837851095579483
0.1216917413700804
0.03255482418234332
0.07990710173996073
0.1544139694072506
0.9975437021081996
0.01214485230624714
0.9169700192528766
0.09978562094736974
0.1718727864100281
0.07784349225565544
0.1107031386953899
0.01110400269709647
0.1175146964275337
0.01224055438262013
0.9940058067342052
0.1818506451200285
0.1890539632533346
0.04257189174990947
0.9586512374409623
0.0143292955416712
0.8926363321352417
0.06795446119127187
0.1493875404597046
0.094428141749863
0.9756783182164877
0.9836018103821667
0.9038003956351314
0.1565992582211893
0.9169956818217313
0.8341756994285008
0.0362380692694628
0.05652385323320307
0.9768668291607933
0.1166206602998753
0.03083597739299913
0.8956352205505987
0.8856521263244702
0.899121038726471
0.9353112856831082
0.0187505883720914
0.01080716131678044
0.9598998385556543
0.05212425394544618
0.9970610306803299
0.1441057244312252
0.05566796894575912
0.9102966868156417
0.1266844851309037
0.09517224577211206
0.9272418269689041
0.05923252875104287
0.01119029881193779
0.8064553484794241
0.02270327000144625
0.9632713060972046
0.9088797680516815
0.9479144253607439
0.8756959502789662
0.05415628313742483
0.793970548535022
0.0544878323060566
0.7764219685252398
0.9546820269690292
0.9424389203731356
0.8901921514414892
0.976826597556197
0.9796105639922402
0.0614040327258559
0.03425151224441241
0.1209388567976693
0.8592121897688556
0.9596799893720923
0.03399499545832598
0.06404111738900009
0.04048493917417478
0.9162324557048874
0.02699722092951816
0.03141462058408182
0.9515450630290897
0.9800385089915249
0.941646351631909
0.04968142851320401
0.01853254232109752
0.003417091543043684
0.9512641956828565
0.06185842976134095
0.09427194902347254
0.006018211679673119
0.05399285571012308
0.02779662568082617
0.04394438325187098
0.9258854637710989
0.8803556855559936
0.0204383447514122
0.9644669371101688
0.9155860123335299
0.9634341367752909
0.05046527185252041
0.03798271599519075
0.03748568198215629
0.9899693483084655
0.8905471293375579
0.09126221220493613
0.8594300749495942
0.9033691723130602
0.00408334472098335
0.9489574614507585
0.9296581189712765
0.9448911905839383
0.04055881411432936
0.08862800142162304
0.0639750269097478
0.0058786091261498
0.07238850718039411
0.9054862531393735
0.03756762716970672
0.001725888979354598
0.9648209757307336
0.9948668340408042
0.855324826752975
0.9250324265395177
0.06112543845345728
0.01173378233833295
0.9754662394334355
0.1054249288501728
0.0908542157299946
0.0451797518655201
0.07120308817607612
0.936157147782401
0.9323377538183297
0.9800808645045153
0.9994962585278985
0.8489902159138735
0.9506121937870876
0.04113686822710984
0.05648336465592452
0.06609816119687734
0.9143608200344231
0.9870480423302349
0.109038100120333
0.9228621523065892
0.886729068803892
0.0897030825764298
0.9546498372603756
0.7839681034771926
0.06879226802162544
0.9544660346752287
0.9454786624864552
0.07691532143818598
0.8867453626903072
0.9799266263561681
0.06223408687981729
0.9461168707501729
0.9869002642531169
0.01503205486698071
0.09961665146251315
0.9764543606705112
0.9987433167868208
0.9144392803388656
0.8839253322497302
0.8895225589961577
0.9436891012771284
0.9493004553329257
0.9649350289050567
0.02810394975182229
0.04320260982175683
0.0601994242797744
0.01530712809344512
0.8829528444466234
0.02945577662149238
0.09744009439530402
0.847539628986621
0.9476265604604731
0.02196712220194168
0.09221636758811519
0.01758857226856947
0.9177921581898463
0.8433430328668108
0.9594818048354222
0.9149774752956854
0.9099212354432251
0.9453071818644524
0.100293036252451
0.9633348112720664
0.956567255529134
0.07447136089355938
0.9054608822014187
0.9867510917638027
0.01147844219480566
0.09469087277399416
0.9551568231413143
0.9471025776732602
0.04803457947194076
0.9408329882799121
0.9105588845678947
0.02541574352280369
0.1494189238389374
0.1834749473548557
0.0411723791805609
0.8734933500994753
0.9065765599675097
0.1404458816271544
0.08341778359045784
0.04231925733963571
0.02316297362000556
0.9940432281749896
0.9818217739906258
0.04018726962353984
0.09054659354314223
0.8839190052645279
0.07571942176419384
0.09379927215852714
0.06997887266983906
0.9116320196500085
0.9261046406222004
0.8892339271474115
0.938813693541892
0.9530719540196485
0.05607833330557682
0.0142170970835841
0.09664623244232969
0.9973323911863844
0.8541225500904002
0.01371844730665283
0.03849879969922618
0.07745829284325147
0.004641713107504585
0.8554631070048174
0.995281231476928
0.9417533348206971
0.05800343225562325
0.1052562491772128
0.7766080894033354
0.02380518177725515
0.05578352357770154
0.04686015536507211
0.9728412690939497
0.9965433500582848
0.1760728224602227
0.02110391776663132
0.05108744672878455
0.05748097633798555
0.9931167556846362
0.0296661986898498
0.9453738464394792
0.1248738547082853
0.9217423020601911
0.9778918926686648
0.9799299547332624
0.915477596738013
0.03183830021844877
0.006920841113438102
0.8796707565657993
0.1755577467507612
0.09144159558940938
0.8686550297211271
0.102069022478691
0.9762730444178795
0.9571355982683434
0.06236668146051706
0.1155576375339064
0.9338763011464897
0.9306825897941845
0.05421669651303249
0.07428408535254744
0.9646330127560709
0.9180430660285971
0.9539761552501237
0.9400031070496615
0.8338837593959341
0.1288010385105276
0.9074544700383274
0.9019760525641642
0.994812396681948
0.05840216954962358
0.8308596720825638
0.9786582968079809
0.987920739152733
0.9706038552109801
0.02084909450375637
0.01914232241122311
0.9920160871066507
0.1286306879784825
0.9069598737968878
0.0315844493252104
0.9746283446627168
0.05044007005584895
0.006813449726057261
0.8668485497101103
0.8076439094839316
0.8835742533735529
0.8594716447991653
0.03422705137973232
0.9726354692896524
0.03001886749678998
0.9575456065778492
0.9930519151500611
0.06439408302341777
0.9664915003488757
0.9474642361342802
0.2143712407110576
0.9897231570466681
0.9276703149943292
0.894703424387409
0.01895475210160186
0.9730546786216985
0.9312560019616688
0.02053666713895659
0.001254515918771737
0.0600521698743455
0.04208413097038734
0.06834803049733632
0.940648284450377
0.06268097350110359
0.9664410558791314
0.9899700636692601
0.9371004281024976
0.8550107343262574
0.9649238469791186
0.9836082800136194
0.001313728945093252
0.9031609902141354
0.02623114101367565
0.1069311973093739
0.07358242801744258
0.7721556897354402
0.08416777461924425
0.1618245951415141
0.03403378949576609
0.005280433663987835
0.8704996511319051
0.973640474189201
0.9619499034756887
0.0746458343903345
0.125810111969989
0.153820411513242
0.03242756186027515
0.8599209531462892
0.9348360543163349
0.0595837248265361
0.01248061648890646
0.1197225791031323
0.984246181379541
0.9231359697254905
0.08473716811548719
0.9902208417636331
0.0705392984816225
0.9674064132446654
0.06647831439290786
0.9836449014203658
0.9825010090034941
0.1109328723089664
0.04190315987446936
0.9719064717102022
0.9757710734419391
0.04676820900448098
0.02016600918878949
0.9093643754701295
0.8510365925022199
0.1713864704243278
0.8977514581734467
0.9947803867103077
0.9932786984609719
0.05645377581533734
0.03222704542419495
0.8884933713237531
0.9879169446828546
0.9653111582211936
0.03051104627184551
0.9411057454023178
0.9631781487926696
0.07226947851216511
0.9104626366621668
0.06291859950516492
0.872637376234241
0.8592690055727136
0.9401505712147956
0.9818788136321539
0.9075289699378741
0.06144875687878609
0.9758868532517669
0.04986643119568245
0.0256978004373937
0.974251117335104
0.9333708855582031
0.8368507778727999
0.8501020499925979
0.9958418298850684
0.8728831582343561
0.9508200032613244
0.8183134931683042
0.003224320928364869
0.04818640392019891
0.01420753083171528
0.1981263308578348
0.02934621297195304
0.03303886061531457
0.1517886798147981
0.9882230601826771
0.9930405360243217
0.04375510540644032
0.9653206670970261
0.847924215897854
0.02765303243617881
0.8906431603421578
0.1009264253072574
0.02214097032732273
0.03706302380306162
0.03342408520177365
0.001481862057820993
0.9413738508899937
0.1084284066204228
0.02621004382038724
0.9769059185600738
0.9793833991096458
0.02057257123998237
0.02416429974880255
0.005201053772396966
0.9854433474220446
0.06615926323625018
0.08770376350251916
0.9150097669391556
0.9007188764002015
0.1114890412885436
0.9085513078842058
0.9388483451521982
0.8526322350678152
0.974036543879747
0.08258771044193587
0.8996958147968623
0.995528784377398
0.01817890956293109
0.94663371501345
0.8831324110981406
0.936118817059515
0.08915937946181055
0.09787112839092192
0.9158904783418743
0.9763437448075611
0.01920007595802077
0.01704028360923057
0.02041713196111392
0.9451311238684923
0.9737459921814821
0.9639832501941354
0.05454441639571245
0.9875735141212589
0.05165215224978981
0.9956587695617993
0.04211098455899037
0.1216409177623376
0.9117782646779515
0.1145958670941842
0.1447588548975783
0.934906741870783
0.0001129276715640044
0.9742186226962467
0.9289558440982839
0.8683917231993769
0.9380620112143743
0.0182827735798811
0.9564007041975222
0.9790804883514833
0.9893503719401318
0.04106004220168834
0.02323060737118867
0.9610775538956287
0.0458900182837773
0.9072757112716059
0.9075203858992663
0.9890497146712669
0.03299490390773308
0.9377481696848065
0.8940742008377722
0.0263553648071607
0.8193643766122384
0.1348969782337656
0.9877242778581095
0.8267577226182738
0.06615800011187445
0.9207396591599046
0.9507142378445351
0.9991919781901019
0.9291073910848018
0.9434460114962503
0.9160146100135872
0.03890793004599457
0.0726469531420552
0.04663456202843085
0.05157211930105863
0.02653447504627661
0.09162298809935253
0.9031128936842041
0.03797376708052184
0.02794520505823177
0.8704335388494047
0.03018711547248969
0.04375770691958976
0.9890533941704948
0.9985453255158252
0.7740510068384587
0.1315793826679044
0.9606691191660003
0.9676465725926828
0.8581442270780097
0.9949555532460983
0.9930119483442591
0.07519937008274284
0.8354383438425862
0.8872164412023563
0.9162304931899685
0.9441242521508791
0.0205605074622548
0.05506667955368497
0.9276892778275171
0.8522564756638533
0.8509156270510199
0.94385489234873
0.7818669676113641
0.08997277778429705
0.07082581689360333
0.9892176943105334
0.03785440811312443
0.9401193141800677
0.08753697776190504
0.9297505217578363
0.8986082282368408
0.9299317526900421
0.05755933032713415
0.9681457641925726
0.9463150734439882
0.05095168792821866
0.04152053948352105
0.9877921127352328
0.05990296278391288
0.8815009675534968
0.9716971782951339
0.9556610761723557
0.04403188512082941
0.1483291210254224
0.1456889827709117
0.08756979911939636
0.04889141266258332
0.9046847730896295
0.0740920439592898
0.9231254790939445
0.04818230464987565
0.8845112735570283
0.04603779534067689
0.1373860906442304
0.04674156756971867
0.9860843459851887
0.05352746517223682
0.9838341829503323
0.9840199139614962
0.9500875400418871
0.0280010636356334
0.134264563223745
0.9981085518356695
0.002273382589305695
0.9309005331903973
0.9602913127659535
0.9642107586983272
0.15985722391939
0.9836351529129568
0.9869586955949506
0.9360641764634349
0.123304091257122
0.02352116181788174
0.9953093706696546
0.0899660400427585
0.9702913513853735
0.9409979079925499
0.01035460865147007
0.8374427652115144
0.1102270077974651
0.08641320196896123
0.0914327108070916
0.07170651121847367
0.04066061712600081
0.03152105419809324
0.02002993011220149
0.07749437658415913
0.03335823850494426
0.04670984269281628
0.9596247247582788
0.9310127889855365
0.9175528704882573
0.9519274066051813
0.03532972913808361
0.9454039940592617
0.9757281055691982
0.9842660742255668
0.9466643573670512
0.9707515334152276
0.05144655754397703
0.7623450425259778
0.9837904758933367
0.1214773613279097
0.00619098083675302
0.8772656387613049
0.09917579458693711
0.03377698481170158
0.9937966275901666
0.1354697502866219
0.8826015845967822
0.01725997533099101
0.9812490908988273
0.9795888143491269
0.033937423845439
0.02630532645708552
0.9049195089266904
0.9825872671220215
0.9897202468396102
0.9022762095426452
0.009571290259523418
0.932601402667218
0.9953686345838351
0.04753058188951358
0.03423403995587514
0.9638177883718518
0.1042205413318607
0.9578274941144382
0.9711782994292982
0.9343106801195789
0.09466817740894934
0.9710164358587421
0.9862646928293103
0.9438383149118584
0.008499499304909763
0.03725993225892518
0.9554680953245881
0.09596173876395835
0.1244256708469023
0.9113762266439324
0.004118716551024186
0.1327305152034328
0.9801094233447423
0.1745490809990665
0.07421544895128925
0.9247494444651767
0.01542920091867694
0.1435532628497929
0.9864953830978664
0.9598256587766396
0.003647682836120231
0.9903937415478514
0.8854678423521524
0.9003272419845826
0.9995665844895976
0.01570861503074305
0.9717205890764002
0.8996297977051636
0.9254576613745774
0.8658135025132498
0.8626562893695982
0.9427154858116622
0.06791166962960764
0.1097787048297312
0.04676662805481865
0.08624231423190476
0.1036611291644016
0.04679503412980435
0.8622287032405083
0.8892123548023759
0.03675955132726855
0.0937311557928383
0.9285585353653928
0.07133224202431078
0.9398166125029023
0.9753995055359445
0.9445266736791244
0.03299947576387508
0.07497361811996439
0.160828140506684
0.8905209579101283
0.9135439546867662
0.9876179152817675
0.9266431177948027
0.8904427836585107
0.01412425146271732
0.1377539251200068
0.9415763531119361
0.8644445870382829
0.08390594509743503
0.1402587657669538
0.9804578600144682
0.04638248405037954
0.1282672478393376
0.04867149405723284
0.9806670651691094
0.9611938792757366
0.9030554395605289
0.06885488650421262
0.003115824752944036
0.007974074857828431
0.8574782301135784
0.02472842054465126
0.02355185171064587
0.007181886778251311
0.1154459441732631
0.02357360663008305
0.953654490910642
0.8416853052627945
0.01505009850818708
0.02240932334875418
0.8619333001685111
0.880908051552368
0.9533478307836925
0.89839541669598
0.9611245920332323
0.1226232803249554
0.04871949813377635
0.9999621163354755
0.9046779364896397
0.0686426876788252
0.08521746249315541
0.8475671534302369
0.9369075862825236
0.9848119330843098
0.9525384176547532
0.9696060254565482
0.09345843801656754
0.0684471694542904
0.9815414240438993
0.01845275021805683
0.047406013151129
0.9591057132276041
0.9287863769938133
0.006349057661312016
0.1248047101034547
0.9493816692711793
0.03756089528859446
0.07416226246364657
0.8544219746255194
0.9654528902951113
0.02781482713457576
0.860802294907668
0.981786268264068
0.908533303179262
0.9201730395274459
0.03435605956435418
0.02342547053910589
0.08821499266490479
0.02376934792305834
0.8627978424901022
0.1216052261627349
0.06241045130588178
0.07559525385948716
0.9491315394727287
0.07888614781373145
0.02234683816065326
0.9709679080217137
0.9372364013738583
0.9830339031438639
0.002838513594026335
0.9664534333830951
0.04634743787915739
0.9767345875777743
0.910319921823988
0.01166200644688852
0.05319751601248804
0.1111525180440304
0.08621391046574076
0.07408691610180723
0.9960770213968281
0.9914990826753429
0.05217205648718604
0.9714481554622406
0.02070993427276832
0.9602684964431575
0.1549540548980569
0.1016247795834543
0.9607966019809532
0.9336960658784396
0.8165430463285149
0.01935401595281796
0.006141106660645331
0.9148232888314892
0.0158030740885766
0.8930506964656366
0.008855395961839506
0.003739968715358118
0.9535275345945993
0.801639346891589
0.1248322284944366
0.0529809031925907
0.07319755060913181
0.999078816146114
0.879117035923872
0.9745313809056543
0.8573890088626608
0.9439024580314004
0.02516159658661041
0.9030835887068619
0.8422482717363959
0.9822028207082919
0.1486499939396629
0.04244643753620906
0.06730255877977923
0.02991194372761949
0.9808274509255529
0.02228978634082053
0.0470907899604974
0.09239548155455125
0.02567021197352518
0.8845319874572687
0.8712616639686027
0.9367369117584872
0.9418375521642124
0.03656206569648816
0.9387326558969884
0.9631288864549783
0.07396112506996122
0.9835207301324267
0.02109816685954535
0.1460966269728525
0.9234441922464321
0.1341120333601231
0.1648605192927623
0.07491151409711329
0.05017000807863324
0.005780330088248334
0.9502540336291035
0.9112415776929539
0.05999492077961279
0.005495718116743689
0.9532722149676598
0.9946143304629241
0.03217384870605873
0.08043295831041598
0.01696545055143225
0.9767578810755128
0.8480551855348986
0.01530994480029521
0.01953370290784045
0.9936776437452963
0.2187697472703934
0.002257601365181755
0.1361813909645443
0.01049432459201967
0.8863819066669469
0.02340441355050581
0.9734840934039672
0.04795539306553515
0.03017821181531863
0.9590909789572672
0.03125902664572221
0.07622905220716837
0.9342250400537467
0.1458056572979005
0.03080687759554875
0.08333513390326185
0.9383446349042318
0.1696933448794232
0.8346460098039623
0.0327603288226999
0.9556292186452507
0.9528365001964687
0.1886251800276584
0.1606134242400241
0.01974628385675772
0.1458314200364788
0.05979274050584645
0.9148635516382724
0.9372209468835988
0.01472816155742841
0.02109265454818133
0.7842816925794883
0.008598268354369143
0.0697046746253689
0.9877406818527271
0.06708454898995092
0.9947296927101614
0.934538045254656
0.9005333589508724
0.9965582456502271
0.02870661417212174
0.06367965300985542
0.01897908031054081
0.05768910003147561
0.01079765176723139
0.9085938554361106
0.1370427366583313
0.8746728104476098
0.9915482165924578
0.9747721970611554
0.8375311968175441
0.7914376779756285
0.989742757823437
0.8084495293289173
0.8544138840695945
0.9505253859791324
0.03015727613458295
0.04952806111574528
0.979435079097812
0.8523014878322572
0.05881181362090837
0.05890092521761144
0.961735667632636
0.8119550996553846
0.9818657874655231
0.02044188983534324
0.1152320524168376
0.06229422455037997
0.9109880792621461
0.0361065924129345
0.9994933952773949
0.9503456737892197
0.01291815268422307
0.06609414238868913
0.9253989061897805
0.0007721478478823684
0.01169298585486181
0.9683455763889455
0.9030225955338339
0.9730774728302914
0.9715375204597514
0.01651002391876844
0.01997602604346764
0.9779349995897679
0.02509283866066802
0.07014088756586306
0.113598345151577
0.02415856074876473
0.140340019600703
0.08893021646363317
0.09860374068475475
0.966285445189106
0.9398477480218989
0.02655082339464686
0.1913924168946547
0.02928712644640058
0.03112256360892495
0.953543015045272
0.9338748682947239
0.1005901555335878
0.9863782511223507
0.9984002316777784
0.04471670816973976
0.976224267696936
0.9988657650093555
0.9602674034800827
0.9161984192499629
0.9009298350318912
0.06512907493018291
0.9266969178678335
0.8970872350650072
0.1415186536876311
0.03550459358909262
0.1075373959960093
0.06961728295669774
0.9620894032878302
0.06987888683494324
0.06255364913936708
0.0684611817261687
0.9595966489734259
0.9052290041946056
0.9451129239019314
0.999364844388053
0.9571376062534823
0.0261753849098593
0.002057491311639447
0.07332606069515679
0.05331273652413104
0.02901766530293306
0.09844455292912868
0.0306887703635044
0.174764350907669
0.9558250390435472
0.9266963488869537
8.464950978248658e-05
0.08450116483481176
0.09099422603787717
0.007823487207020658
0.007292071402315001
0.8627153426090428
0.912866005457468
0.920120921230624
0.9844448302238583
0.9235986801697522
0.03722427774625813
0.8564654317062951
0.1506130500908833
0.07076816101362354
0.05318803751154252
0.9850826553247832
0.04803040180969578
0.1904520261402549
0.05183357722556683
0.870723126387169
0.8634364769634177
0.9952704185185436
0.01563709794659272
0.9175669772858688
0.06982660343481537
0.9778405684939495
0.9399424135159853
0.02234535933201613
0.04503615046041243
0.01254329355491684
0.04609121841984076
0.9787334750597382
0.9589812612356197
0.05720026681320969
0.05806138600403852
0.03445498772687536
0.9024703609139156
0.09740049285271511
0.9613818107254269
0.0894955616557
0.859534498736339
0.1571825232639827
0.07396704090317277
0.07422493677385048
0.06957281939840068
0.0898406192926563
0.9558352183112303
0.06937514357627919
0.9866036508157726
0.9316957820709166
0.07080759290021375
0.9120057498228463
0.9978751081789962
0.9963014215641717
0.1037884179018309
0.04073922945717903
0.9522494219336132
0.8301991901983365
0.0589986957563331
0.01523467308334497
0.9867891753562827
0.01206674836904414
0.8386789808380963
0.04331056986708444
0.9861809589563282
0.02793974949775327
0.02170317201876009
0.1402769911454413
0.962574755547335
0.8917203974274529
0.0159144770109698
0.9681556457903389
0.9590995428259929
0.03284667410165426
0.9739458629117009
0.915726071248472
0.03858106202706973
0.9981056608224542
0.9865096345021745
0.05993264672546201
0.9816132077792781
0.122410786556821
0.980041773979539
0.9460121856280307
0.8721951854111523
0.0001808906423941395
0.04224006450514788
0.9667360994962534
0.998451230971734
0.01761475931906648
0.007056171488348841
0.879734966686176
0.03920790000672055
0.01921158809860132
0.04015870980127154
0.1307622877817469
0.03987789742617259
0.1816352519394511
0.8937539791141615
0.03107704863743256
0.9869794189121917
0.05065775138379163
0.02125160773986937
0.01115392653682088
0.006916250013723923
0.0165977751852711
0.9836414708261764
0.03032977393647808
0.03887980248710702
0.1060558990889732
0.9428402337479842
0.09360086186479755
0.03929979477509515
0.8358559762533042
0.9342800625394895
0.05623819709098777
0.983314788857561
0.9818264149430745
0.001529409885497664
0.007473062127333133
0.9683036243075589
0.8468348904010752
0.9794311805682329
0.9303128974433245
0.05530059029113426
0.9979274419850541
0.004613681092972747
0.9647505889611552
0.9547875724026715
0.05073999874460382
0.9467960355370452
0.9666221976444251
0.9253732289102697
0.9891813694939824
0.01498069701780628
0.9664117754215601
0.9211466692075098
0.9048016657967333
0.06132420300971428
0.01457803078629187
0.9781054759877923
0.9128699438511534
0.8220630158638654
0.0601430243511626
0.9437612142035445
0.05429958896341991
0.00787844627507015
0.06144313621384808
0.9701975360970042
0.03619245925734797
0.8067087657615495
0.0137285628315179
0.007998225546747086
0.9272289212848874
0.96473665826468
0.9798869570787033
0.07259257587928616
0.8682419770724884
0.9986397266197057
0.8713234676954154
0.9661959640205345
0.9964602506346628
0.03317521683644967
0.996022866206897
0.9379981494595893
0.9333002844674266
0.9511093910678197
0.03640484337173582
0.9477617400780682
0.01909266439200251
0.8931431510449714
0.01995486038828959
0.08007039818840918
0.08814881830198536
0.8028753856138326
0.0427003297841727
0.9337028085431862
0.04416596724789529
0.1449580913009924
0.926982817647741
0.9350316219808203
0.1118516272865048
0.9653015157957338
0.09946731478358771
0.997686434513615
0.0176233424381875
0.1268167886558577
0.03996280350081099
0.02565734739735316
0.1025579489572817
0.9157551778535988
0.1023614173371299
0.9996608752643985
0.03329124185068708
0.01515783028817264
0.0876116564129019
0.8940976219677823
0.06512103735580904
0.9944837596261853
0.1165793393935087
0.1533881661533415
0.06347893826940432
0.03177026068940417
0.9964736390895554
0.9847412077911017
0.8740093389567944
0.8640805856034373
0.002686074972149234
0.1170416833346205
0.04045671322153997
0.02895951052420524
0.06084816273733711
0.09695368118170077
0.02569643969877834
0.9754992241165464
0.08779331118538383
0.9792627580336233
0.9755732173148107
0.9423147115130942
0.007692263326477803
0.1379192245055385
0.854064664430731
0.9768439680602067
0.8895681158540861
0.9511376192354146
0.9012412709466495
0.9525346537690519
0.8501212100345128
0.06080294749728335
0.02575199391483701
0.0171342114667325
0.1357621642663828
0.06910641569731066
0.9535516304708714
0.9558900229350531
0.01073657285828958
0.9291159862953087
0.005124765724873447
0.06788247502576683
0.9530891892295805
0.9755090849178292
0.849366779196028
0.1896557958783381
0.03205805995710163
0.0990687353775291
0.01831654386923948
0.008917678641377396
0.9967238915148556
0.9246598601546906
0.9288072953270515
0.0605323007828916
0.06396651205203818
0.1086602643454842
0.01277520588339361
0.9370791759669149
0.9652933192867166
0.01621232060497757
0.09430390343528418
0.1053084690012251
0.9074699336107372
0.01700610423853931
0.1475267809662626
0.06493225142373742
0.09382815899397101
0.1250403039619451
0.001012763811257621
0.9813686868261978
0.003371022389146246
0.01786721591957141
0.03891793853811715
0.9968025278987525
0.002779499188446689
0.03193546406450801
0.04465605129768512
0.01384697136556868
0.9159366462888743
0.005552437536542501
0.08778239731580652
0.1323880920059713
0.9261648909783932
0.9705006466303834
0.9693720370827854
0.9607423498058171
0.9799871705167154
0.01588159528220773
0.03130658782879607
0.08120922652387234
0.08220217917625855
0.01635301668478269
0.8242152060653358
0.003912214241260772
0.07163562463145376
0.02503799561875876
0.03559196147472632
0.8857854503157696
0.06230094314954099
0.9153707774626962
0.9637303656797782
0.9168281970270966
0.004472879007024168
0.1144902242874134
0.9882713240366642
0.9683024029373086
0.03597691800724528
0.9151698417522897
0.1375613977753899
0.9569432663680489
0.02933646172221852
0.9976927259382578
0.03224814244054004
0.02563449373942393
0.07392182071784915
0.0150609734976054
0.03484527141060605
0.9745561043587858
0.9625140925620982
0.9782555673319192
0.9035934778916273
0.9629187912090829
0.02741450377112711
0.04375446868273601
0.1586272586933377
0.9565123029788006
0.01518512399630175
0.8999164088148821
0.8868093972327441
0.07905599332247369
0.05764541759351164
0.005822390837108294
0.8728774010909324
0.9774967756172437
0.8067631981672577
0.1785246209574071
0.9789464540245482
0.9899605004466552
0.9444273053565779
0.1039646821950232
0.0128820549382057
0.9841608249167512
0.05981767416873006
0.9595484588982341
0.02640102000538789
0.9290102817278943
0.8409095953285272
0.9330010610083298
0.1048433284303805
0.9377695575690306
0.9444505364007562
0.09159788439419451
0.9281677486708968
0.08990679266074465
0.9886239454032633
0.08059226852221418
0.08782614677369611
0.1136153978217415
0.09981963547236873
0.972821011508766
0.9689575002746873
0.1137972165375897
0.9571459183387092
0.9333426898508979
0.9749013552244354
0.05895477356296496
0.03829580483742822
0.06770567493564372
0.09952321884239174
0.05620062369223394
0.03965660685133589
0.955400659019402
0.09140658125415994
0.7540746745680394
0.9460125459593812
0.06156205427116786
0.02922128858953303
0.9956025577937446
0.9302860593802613
0.02741924712484494
0.07136210043185426
0.9803456571739662
0.9072747771573195
0.9255859386125009
0.1031964825829473
0.1139218360695704
0.9327282512997866
0.8456093016064807
0.9979775480181758
0.04778763291687797
0.06438365489118708
0.03356233800959155
0.967664894737009
0.1002409461464783
0.04109436090855897
0.0155199082783111
0.9131234048570677
0.01907651022282884
0.9807740252157267
0.0551548713799024
0.9611320351537223
0.02017289820934122
0.0604623203042297
0.8887813962065806
0.9683841803489919
0.08476673734136984
0.9698631322334391
0.003996910210380285
0.9315309517989537
0.886897582258034
0.9874909788675286
0.9281981580262895
0.9449493391400468
0.9299297886415162
0.2196784184966392
0.06462682003304342
0.2050210874957932
0.9247277089685949
0.8629771597614171
0.0004067142637868606
0.917448336186233
0.9296958545435863
0.9717760235779411
0.9554395819726011
0.02381185770716173
0.9019435475494201
0.0006274131989604828
0.8999851294968344
0.9397349213466694
0.01342439270625946
0.8992008991018041
0.09122136142932544
0.9820509242163689
0.9367418830389617
0.08255559208717435
0.01980890976698692
0.9997072934597275
0.9362380853493889
0.03399869470784816
0.9706953664660541
0.1472005286238816
0.08420243373976455
0.08885842031882792
0.8945705930840884
0.09249370452906844
0.1116366674444084
0.07361292919696066
0.03930229744666924
0.0001720119046514191
0.9609789159669396
0.9479376628509314
0.03077241652301979
0.00154326937774005
0.0932848871593594
0.9711717595096838
0.9826585576279973
0.944566453307628
0.9750439972589061
0.847176236605518
0.0724530003271922
0.1239962444249826
0.05581721856045892
0.9744497656307854
0.9533300182694479
0.0775614824417324
0.9386626126118672
0.9048977118522937
0.05237136056743935
0.0041651220584397
0.9999235643754681
0.9646095727362112
0.9405473824516265
0.9351569859606818
0.8080070015063969
0.8994483665350189
0.9398814326619398
0.05624455490985519
0.9021365381247538
0.8890967011646735
0.9071747358646908
0.04747596449963376
0.08998631022793666
0.08327952986026288
0.887625266271439
0.04586133705051332
0.02054776602322881
0.9337871089731862
0.004430747853914808
0.01585607946969148
0.08885392277982962
0.9208234731253636
0.04103715699545609
0.1100084067877503
0.09295130826301291
0.9455164279141859
0.8206093040666564
0.1539312774579051
0.9484849990368188
0.9718329692436498
0.08732618517212064
0.9050334414131674
0.08433732019754872
0.9918642360554947
0.06307162591449511
0.9183139642533668
0.04358495306287872
0.005756308712792453
0.966726698770343
0.9647491955746617
0.06642218259225344
0.9359631609557558
0.04810950842485697
0.9650755356007726
0.9935034596602335
0.0955261526895238
0.071486850776871
0.1685058573431309
0.08129257344626688
0.1050924083960753
0.9769007336929499
0.02571638712923665
0.989058653566597
0.9808078621266054
0.03166430453052011
0.09428569677937608
0.8308194439740033
0.910454652898244
0.09359503774324726
0.138921676766543
0.9945979274506673
0.01998302408504001
0.8736807120157831
0.06400658423499889
0.9200401507609318
0.9413710851764943
0.9245712398349072
0.9712261518350451
0.9643447381994142
0.9763897981758445
0.938649457163406
0.9772227544586124
0.9965098155153786
0.006289295517202895
0.07898599694298353
0.9543194603793967
0.0759589997641745
0.8836135295323531
0.9903322641973562
0.8791575295294815
0.05141256427125851
0.9954978228267003
0.02474978861520526
0.08967230496274725
0.9709142157211772
0.9531512594731006
0.8236694889117611
0.009431482289662271
0.04181126947833066
0.9584172319246707
0.9645848363862555
0.992039126513132
0.876602330189436
0.9666141217801292
0.9103612780052318
0.001444172943233978
0.04689107781879148
0.0833235438082118
0.03930065040542795
0.9005758941227489
0.8165412386627309
0.9454163845997667
0.8518947403040381
0.0664841001764814
0.9438635406961079
0.9930808400007642
0.9844025312770077
0.999287286294472
0.06288740431649426
0.05493182380977611
0.9508519113727119
0.8380246753198457
0.03393515698759852
0.9882092812043417
0.1039194252649307
0.8604967166075004
0.1120120094497921
0.001222130463249728
0.05056938950200213
0.1473626858237664
0.04305922172780074
0.8705800969860806
0.03301514066374348
0.0672761296093251
0.9271640892017218
0.02481303222286558
0.09774345079618829
0.9448566977375586
0.1068685037928537
0.07581340524380208
0.9671273585221852
0.06685578240271489
0.015889110519647
0.9893286130017227
0.08121083548892194
0.862600347728559
0.9458951087485994
0.9771708732765324
0.02427169217019238
0.04500694190082796
0.006186116971988013
0.9761607720611314
0.07750442646532327
0.9685684077795703
0.964197304482391
0.03732366402366916
0.9576405609719244
0.04319127902856566
0.8683346541143352
0.2172983233571845
0.01569057174424759
0.002452427695022235
0.9366967215078762
0.978358364772561
0.04784237661287735
0.9361665303536296
0.9840471472855243
0.9989520971015989
0.1267083736835673
0.9950688297831439
0.9905253403875737
0.01417016396123513
0.0530468740539434
0.1174767243954205
0.06187822254869792
0.02684863108471662
0.9792861775153281
0.05648874229077569
0.9163552351062529
0.9946254102134764
0.8351633394427161
0.9564151512573076
0.8492837579769594
0.01135713127311337
0.9904685905926586
0.04202522503512688
0.1395969451709311
0.9994611779308678
0.9921119589798324
0.002847290469927067
0.8777579665298687
0.002540231356616763
0.1129018713533963
0.0606595302611969
0.0712714681225294
0.05501527066249243
0.9768893550970745
0.04411511961862954
0.02259860588658364
0.8683150575648307
0.06131692585697664
0.9241790178891686
0.991728874821747
0.993173070694911
0.2210394913437569
0.9897640666110514
0.9737688094968725
0.0567056371187897
0.8927903785269052
0.001489248247956846
0.9017365310699512
0.06346194514633774
0.004893036979347216
0.07011731796040853
0.01244993902760608
0.9983754644259034
0.04093271330329327
0.9542653268780491
0.9338352908742267
0.9409348156158435
0.8547759034532558
0.8493986200429451
0.929912586213532
0.05082522841681598
0.03759770130102727
0.01121688906296368
0.9402308046102669
0.009486476845635448
0.0596288998347864
0.8761275404954153
0.2372779657870882
0.1021387239271851
0.0554045025117753
0.0237394135116491
0.02536900741314774
0.8279049135656948
0.8597557055151692
0.1698473602292231
0.06614555196951702
0.9666488746930133
0.04412807006182528
0.9410732059383354
0.0315655725258363
0.1850495827926034
0.9514391081700634
0.9053726551019681
0.05333945368469208
0.05829828397625205
0.06695645207809797
0.9760850856701306
7.100060496716563e-05
0.8913609903349347
0.9907661147156201
0.9230054814364766
0.1264981484499819
0.07798067263905466
0.01346918703962022
0.9394105832867524
0.9716502469375801
0.02469611086552453
0.1452783390537887
0.8785788485215498
0.9017985011038634
0.01981701217020337
0.9418843805353903
0.8737081428196376
0.1134838218311684
0.05327205807695248
0.9002668194148218
0.927238500876044
0.002607347913784114
0.988348250957727
0.1002313154465736
0.963260177447743
0.1035151453238284
0.01377810942649019
0.9667852320770279
0.1296903921544929
0.9826660275052894
0.9044813859106643
0.1332212797922102
0.2361180656775175
0.9913306742507357
0.9701970406380894
0.98427401488223
0.9123844266993621
0.02114818518489311
0.950768369438833
0.1045710368741948
0.9615631871401935
0.9460260062832797
0.8586357698386169
0.1138166687356262
0.05792546149765551
0.1443525880757568
0.975780760555337
0.9382354842548009
0.0724232826121104
0.9927028473917241
0.9401416823493536
0.9288552691238472
0.05127576371416787
0.02680670229252564
0.9378265567877145
0.07557386274163677
0.2599318092149953
0.207394468683564
0.075747923462109
0.8779974084564413
0.04507947349806469
0.9840160707029929
0.939491862566584
0.03817222566290543
0.9825129221920615
0.943678761154883
0.02559630355316074
0.01123956294372767
0.9458774589433174
0.9670328337937169
0.04753361282353388
0.009375997918089081
0.1277703463404802
0.1157078232532827
0.9517298569153164
0.9363206143843031
0.01042401342117072
0.0646302813420435
0.1128568133182025
0.01979891622485437
0.9766981741444846
0.01356984730738104
0.917961175459586
0.8097385000102655
0.925342802151868
0.008386794712025662
0.1202988227727412
0.9946581103543256
0.007520742996294649
0.1001961216483866
0.0971478793838836
0.9581046149492569
0.01779477899785885
0.07539153577697463
0.9373347507535531
0.9155195425300552
0.1350203603435335
0.950770966690304
0.08709789955510093
0.1030166291587476
0.07466493062376663
0.9604139051613804
0.05998162439931018
0.00578502733477391
0.1131951091605704
0.07821267179665424
0.9364404268842554
0.9798756178165091
0.05928416441316126
0.9753435602781154
0.06253390227937825
0.02020521134407543
0.8760916378455192
0.9086905437187466
0.8574414599244866
0.08657635773552583
0.9457545140650504
0.04359566115970333
0.9523194303697236
0.9517490821470718
0.9271489729120402
0.9726181296602936
0.1138880612798402
0.01056946026296698
0.9714736526205879
0.8433440917629285
0.1385073761881093
0.07700218127808135
0.9269683347471537
0.02335008800344763
0.9471361187379709
0.03044396397926201
0.9710511101934711
0.04856946627496891
0.9626068375974394
0.04407851808384898
0.05793971569813026
0.9361894920547528
0.9683879330580836
0.9878081562408115
0.9834832124798636
0.08663908129721434
0.006241592033046309
0.848298611914482
0.8268220779256403
0.9399797940153736
0.08694839259453291
0.003610058513259651
0.9655931245876735
0.111803122146159
0.9079847799960438
0.02274809305919899
0.06641154251817033
0.014551459697031
0.9611544055651997
0.9318045064778072
0.1625665725416952
0.07053562396320123
0.8522816097311763
0.07937145604464338
0.9467139243585693
0.1353186689696045
0.9752276398981584
0.9314633609685008
0.9018616044424645
0.1095228212650007
0.9030130157018772
0.02354724174670722
0.9179062325927684
0.8872065534725712
0.9563854600526153
0.04008701680555094
0.08543624202600376
0.002335273994703171
0.9472271410461165
0.06197686296724531
0.01135220081166632
0.05143510468049595
0.1637428260040619
0.9966989997695294
0.03255183913142651
0.9740562015549444
0.03313310571520623
0.893377213134111
0.9382604072456636
0.952379333544121
0.1464596996759463
0.1178761640001921
0.8486951335392854
0.9597558703853295
0.921944997669728
0.003701009298966801
0.9601210618429131
0.0164893799156589
0.9334464157264168
0.05675702024351856
0.9705547425903102
0.1194957305772904
0.9585882074021076
0.01178790294044886
0.8538714868648829
0.9664466389772637
0.9623611483119727
0.9915818441119886
0.03059224727629249
0.001444585245188313
0.03148285013088976
0.9830981212562017
0.05483587650718691
0.000815782719542304
0.02928223233828996
0.1132206461808049
0.03359952002553121
0.9668115436364367
0.07221335826607893
0.9886453708920633
0.1526617141033456
0.8401051729506832
0.00964405967843509
0.1120957390170031
0.1281847727939609
0.03159943617359894
0.1205110871339303
0.9555034143277927
0.9759541764746269
0.967697634912117
0.02926105454937025
0.9367006051893253
0.0335528149666516
0.9341737419990322
0.9070763506517276
0.8077823872666907
0.05627071604946075
0.9811658336756782
0.9386924516724042
0.09718359225057531
0.8685233548113688
0.04275860249369633
0.896566417542011
0.05410320088471129
0.002010804999658276
0.007590506376981071
0.9443352346055224
0.9922889642235633
0.1180480088171419
0.9788535065150195
0.08324832254600649
0.06166140646111667
0.0152667958089326
0.8903728773148046
0.115656306965114
0.8839015838140408
0.973403972269965
0.03994374483826545
0.9148298568872069
0.01061018898375832
0.1253768119641261
0.05057128907934454
0.8548065572949729
0.9346009878890945
0.9652595833784436
0.9901611817061182
0.060512387362361
0.960794495965147
0.03102089786511495
0.9469332760653071
0.9525966353014881
0.8692810603114693
0.9568179203233453
0.9893523347792558
0.9712209125792483
0.9740645977980389
0.02526385319836657
0.01607060323637481
0.02275759514686084
0.9474200262907029
0.003961042823945265
0.8320214584364843
0.1041826234541612
0.0959086322841145
0.1299189520141668
0.9262974833827343
0.04222009326539095
0.1084530172593137
0.9071712020517362
0.8781729726492733
0.8900013885817805
0.1229445154830961
0.9846098103819578
0.1037365063291982
0.9957671201847503
0.9571552075548461
0.0009905219895569668
0.01795997233138905
0.05031371447674331
0.03321171360141718
0.8779147218674065
0.1070864194750664
0.8922903873450255
0.08662909353087045
0.9210856762504829
0.09575088143841215
0.8979457970264543
0.1071488031505821
0.8701899144858262
0.07207045337781036
0.9709863424809562
0.9575113839183771
0.2180288163766123
0.03426241899932079
0.9293967365833972
0.9852537492379471
0.8558255034010752
0.01819620649093537
0.02576151614556321
0.953697053982676
0.1367297861833383
0.02712936126626413
0.9967561470827734
0.01326953531131752
0.047548511556092
0.998466499816933
0.01284570663338559
0.08396080719266383
0.009538093780973119
0.06925671212672853
0.1144064507329795
0.0226776853607466
0.9733190995194969
0.9743450111395182
0.0769327245062239
0.9632177222181536
0.9364807372095526
0.09351169455256671
0.9908921726001244
0.9906123506534587
0.8127071841232694
0.02831638423655344
0.08735894610995364
0.004623901389627981
0.1062187399655457
0.03076466722562925
0.0370556238890444
0.06241577337831685
0.130274099581372
0.9359885304677024
0.9603654135703555
0.9883593008369493
0.872501443364349
0.1145433232605708
0.05989834877494698
0.9194512022547732
0.06024002522058219
0.04783897196719407
0.03966739803825672
0.1431215536772119
0.07052521324479971
0.08520878674534432
0.02340002096151967
0.9909648137508594
0.01323815386822985
0.7973377324910329
0.0154286283368478
0.01721446964724618
0.9450061322065745
0.976437974854075
0.07269151025821315
0.06327466695014997
0.0871548006769627
0.04054802567230658
0.2334469202427396
0.09215485337557372
0.01966676949923929
0.9096947470670812
0.01612662931431053
0.07688162777957419
0.05261591138633757
0.002560872926517107
0.9386233427170676
0.02992003735538509
0.9953001633102434
0.8916682653177389
0.9931981665618402
0.1477059392573957
0.06209401738167637
0.02381136769696596
0.006346595047996262
0.1035567816867381
0.04112381507610486
0.9828706327218717
0.03773442815321095
0.9259313963722124
0.1057061062488045
0.1422231630762639
0.06448589100159689
0.987858936396982
0.1335608062808747
0.1537944019593349
0.01600620782470226
0.8803589389301025
0.0231876436097315
0.01197267057122782
0.00634851800932128
0.9528410735727626
0.03547093859883148
0.8572073119403275
0.923904512962161
0.953594648844346
0.9828098769373177
0.9841460101175855
0.05381978430107963
0.9358286083978632
0.07240507629814942
0.9779735889185707
0.09664467320113607
0.9439378394281154
0.8771132036366629
0.9888742606189882
0.8818977648218466
0.9391861024508936
0.04558763437012669
0.8686154707551399
0.9856526200326269
0.94490626514916
0.06095957682174678
0.9806542138518689
0.9028733698786957
0.01963893592674767
0.9490463184783221
0.06514207225612821
0.9910702571296633
0.9389503058977365
0.03199874637739236
0.8875728013511874
0.06932235271159452
0.9854201272518686
0.04390861375257262
0.1017012904371362
0.003244572936063858
0.9468210533656787
0.01562181266690847
0.007754291887699326
0.05444858231915818
0.997545281435123
0.03953662024059044
0.04561628983447363
0.9383099215683193
0.01193860450372954
0.04710449207225525
0.9885844029516381
0.9645235220005205
0.9837618958696717
0.9956152469816076
0.01309170984619424
0.9874666730945653
0.04075016675643887
0.9222241124415923
0.9950157291084231
0.02086568640404694
0.03571317332268646
0.07150200590392204
0.8674678539196177
0.9439825940739344
0.9827603238423087
0.03405652884903345
0.9264602091591572
0.8591825333482594
0.1170422041441744
0.08976002308826898
0.04432828066425926
0.8406272950153946
0.8895123361505319
0.04897235279960459
0.03301680442561118
0.9789772871128196
0.9937764940494921
0.02477667063200739
0.9965790720965567
0.9948299762153803
0.1074982438917959
0.178742805282501
0.09995827805620057
0.8059688492984656
0.01630023465966184
0.8715850086338585
0.9200859532606688
0.9592918131391692
0.8824785187626132
0.05798103918820595
0.1214275880281408
0.9613971214874745
0.0635112099604594
0.9167845488598773
0.9195295256941687
0.04182596377845568
0.9318315599069921
0.06612708757205063
0.001056386154089062
0.0123793699196749
0.9900749981451515
0.01320574380710526
0.9516570752099094
0.9060062721737779
0.07212986533675987
0.9979339288796965
0.002030718791199444
0.9086298344798067
0.9520714051960021
0.05658038363562143
0.01294085173710269
0.07631503396939976
0.9386633916843898
0.1262101673929493
0.05960296561747528
0.01366507778869177
0.005307400227767405
0.1297435925699705
0.05806645146786887
0.04921742905604208
0.1097540388131316
0.9854447575725456
0.01465716170478231
0.8288782766376122
0.1919640274559657
0.0358852722653244
0.930923958712384
0.07851474954889434
0.07740246344422037
0.9903017144285848
0.1473200649016345
0.02431368269044744
0.0447045479522236
0.9259721585869781
0.9699013653433204
0.9783424888119697
0.1027246323364298
0.08987925328148805
0.1885107974680716
0.0215228382995776
0.0950221965703951
0.08298779816746926
0.8509350503584797
0.07742788482681491
0.9263643666061842
0.953210457464315
0.9005393006107925
0.8661540787680811
0.09438298632791405
0.9745790081577538
0.09032386024971205
0.7788435999838715
0.06124920041927033
0.01755711416121382
0.9565526569893112
0.03719228201255763
0.007436318401352678
0.03233016055384687
0.9541558990035656
0.9594002648152719
0.9221637994739346
0.9834183692786804
0.1257525355336009
0.9955388452467179
0.07372633573053841
0.02191080767808466
0.9031229998585748
0.09288036627674862
0.06361198017048011
0.0006110184954204784
0.8628838674738809
0.995328003987012
0.1314077694507151
0.9988545363733471
0.9588444400218165
0.924912039913284
0.9676058073766588
0.1124285119719751
0.01954456838018281
0.9834628732835086
0.9577821063461328
0.9939120418784715
0.09309593012796674
0.08356960367904666
0.07549996347973414
0.9224289204728067
0.0869037418278476
0.005601539086048011
0.9484950035347889
0.9699688753229575
0.07618248369626425
0.8747761886724226
1.698497885700337e-05
0.03648163134878023
0.2344721134235278
0.991955192154038
0.01118341363415957
0.081434799609291
0.9109280879306503
0.03072277211049462
0.03777338032926032
0.8722752422775747
0.9773100197260016
0.9913715128503222
0.01170080945504828
0.972591793546034
0.9093197410897214
0.02232130694442208
0.1509607567595621
0.03031049700797596
0.1465453328207432
0.910065225117141
0.1765358082252166
0.004947270379976135
0.9475180594928576
0.9948675649976697
0.1686436374854728
0.06995968845964569
0.9786791536619469
0.02877872235272183
0.0768748714883466
0.02327399344930921
0.9172390723024074
0.8911817636166827
0.05949817252452709
0.04487659609078543
0.8310119859422562
0.1210136324271753
0.927564265542751
0.03302645526671404
0.04839172178135687
0.9926344543395617
0.07450467694958358
0.02137834581099502
0.04531834652641772
0.9374411906533567
0.9955440236018538
0.01352797354153544
0.9647702181738936
0.9422350250905531
0.0592198129735359
0.001928159532676581
0.08352457317158272
0.9251194135199652
0.02436254405023605
0.9233319134937773
0.9090062817028878
0.884772251519415
0.0823518195169218
0.901005770958208
0.9550983180773263
0.09122366623013979
0.8732214542853098
0.02024311963250888
0.8966092028531296
0.9445462073839952
0.9299449335802037
0.03794911400202276
0.01577561308106766
0.9716624250049773
0.1963325728905647
0.9574650379461548
0.0915287149293992
0.9265178549621842
0.05280940804134159
0.9443599227984225
0.9475060823216593
0.01299938359864234
0.9819228208849452
0.979326486082001
0.1348730601724369
0.9628473040476758
0.02136958658915575
0.9698670850008594
0.1320692388861017
0.1583653371224539
0.06042070590114786
0.02216205849988265
0.9188064444921048
0.06788239081334883
0.05134653822773758
0.07873663462261407
0.9728823691204408
0.003420625719879158
0.9478831620347379
0.01312522029474714
0.04851998851683131
0.9701545505234678
0.05510295840922555
0.04621261314413173
0.9460626742144026
0.92794155726636
0.9467477937786996
0.9764763553489556
0.9953964710640074
0.1715284867527029
0.9452416552091827
0.09400233983388777
0.9786402893013552
0.9592431839910999
0.8406960311078174
0.07450389067686106
0.9794940615217225
0.939059615273974
0.9720534356500923
0.1133672261247496
0.9539922879755462
0.003614167601842821
0.9296723912780338
0.9635268734359899
0.922428704051715
0.0763753748620728
0.1031797261509054
0.07162524164691879
0.9646267911627435
0.1118786960759184
0.04353411093199922
0.9234906927932889
0.01225198618041022
0.03485361676692283
0.9721086244086367
0.9323590511948799
0.01985159003696665
0.02013094089536884
0.05428773450993966
0.02568658104614612
0.9790361102850459
0.9909516702155162
0.06084771777055886
0.903831978625686
0.1041225661235965
0.08480027836136367
0.9260154371632535
0.9726006553099844
0.1534471023673412
0.8588236910044358
0.09714788287193506
0.03022237053999698
0.06976461204385383
0.02732670924788409
0.1006524071900335
0.1294131057621518
0.05176309775762342
0.7797695253170707
0.983461300991179
0.01813723812150302
0.8708476836578006
0.09217490729502163
0.006004115839842171
0.05327493333988898
0.9548086611221158
0.005789553964307115
0.9238398442507553
0.08861282081464415
0.975455235157187
0.8971463755530207
0.1141179616027006
0.01045257025999683
0.9889616035007753
0.06148105206671987
0.01355857549618567
0.005157288835708569
0.01306424126901515
0.9903698406636372
0.8849584536085475
0.9862924214516658
0.8130948529488476
0.06028394578971517
0.9892365177432735
0.9302943576791028
0.04113121604482044
0.9464295215266608
0.1839672254495804
0.1354051359117431
0.9914011982045366
0.1165770394366924
0.8862974371948349
0.9145272618457443
0.9938324170107341
0.07782902523782916
0.9973489324045707
0.9995930383714444
0.9880065165324478
0.08736256281736489
0.02361751395381407
0.09525179555397531
0.1630775846208373
0.9681503320700092
0.03478816561093569
0.08702256300832627
0.007975660709818892
0.9290420395988268
0.1300426065921323
0.8784980529756348
0.05126701360415269
0.08583021156430017
0.9956194717413402
0.1518644038546731
0.9065986490212338
0.08722023669493809
0.05881084402078358
0.02313573214804831
0.8595703623001721
0.8670800607954254
0.8999721781009693
0.006853468850288316
0.9323611479370691
0.9855718576127988
0.9569870853266351
0.9725254292971994
0.06791218381751862
0.974007599810851
0.1531710405745667
0.04878734870664896
0.03109040874712151
0.9688148450306654
0.9714042513023398
0.1401116164180059
0.01236807668190733
0.1508734578425394
0.9537253634136844
0.9798495629761165
0.9803275507353948
0.1657813259640485
0.1046784909473411
0.9718723206689437
0.9955848271636168
0.02781918951579329
0.1090758707722926
0.8934620768987138
0.964642220548114
0.9792340467529578
0.9915824278812048
0.9057410257229557
0.9026517550101909
0.9944677549524884
0.9495830268149269
0.08324477796221745
0.9270928803708485
0.07515473613351539
0.9769848310401574
0.01470251137037168
0.883426827085887
0.0948451464129364
0.08042626188225539
0.9888581492084697
0.05855638392629398
0.9973424744894357
0.07650452229802306
0.1269338468238293
0.9536099977486261
0.9622133651901641
0.87186943246685
0.1239570239249856
0.004429143436614321
0.8767224146453992
0.9287406067100132
0.1088874099054672
0.9837571454942066
0.006407957040049162
0.97389311781977
0.8488585167440155
0.9164311494343876
0.1121043793679046
0.9812928362520795
0.07882243310301268
0.9296472877885389
0.9675948016425815
0.0520887670497269
0.9891970250717308
0.9901659480986192
0.9055976438307517
0.04156334589643694
0.06624380445273234
0.9182593476587849
0.01007195772542485
0.02965861573483878
0.1356609541635721
0.02007107880047326
0.9271982996136701
0.9083917956555156
0.1606029537463703
0.001538060015315677
0.01896669755299627
0.9964637395056525
0.9710288990186582
0.8972812869021338
0.02952014360905696
0.9641950883689061
0.9741066228864937
0.9800621383895767
0.9574356535906522
0.9757850330209685
0.09172448108498042
0.8420429952558577
0.9928238184717982
0.04399351447823636
0.9345332328202209
0.9612949946880024
0.1615231898976632
0.0147763861975572
0.9953870559233543
0.02002831854228639
0.9739843769020465
0.004461801534108628
0.09877805408029183
0.8225353879962407
0.8912558392597625
0.8944827334235107
0.93493452256059
0.04570786267441054
0.01149497063410339
0.9312667265146447
0.05807187487967978
0.9632048703513165
0.007199353727977
0.959500245900098
0.9347618600350167
0.0511723219250438
0.07361532770841989
0.992722757052379
0.03729835978805415
0.09039427527440747
0.9776234592993808
0.05017501360577006
0.06058321910980412
0.9449886080814414
0.9393599419640509
0.9547779007717148
0.05214896281912597
0.7394521834834257
0.9682607636399739
0.9260931953566947
0.1002464997110595
0.9151261945969625
0.04963765738899175
0.1181119641880756
0.9760569055837888
0.05997511101233837
0.9803000097861259
0.03039618009868554
0.903940055656072
0.06377884453662913
0.02406390453486884
0.06188071120138017
0.01418040674865948
0.9514143205796503
0.9098166400717209
0.9643699635810259
0.1557481278110272
0.8885520952703078
0.9005066983286676
0.03722516456935088
0.9360442662006162
0.8860417126111018
0.03844226232355873
0.1295120002903821
0.9733920420729535
0.8443339622919684
0.01378839017450837
0.04752239800179753
0.8410185104304262
0.0009325779503358744
0.9742108851398891
0.9436583419789423
0.02234194477708378
0.9975035366139053
0.03534527978555486
0.09276317932939777
0.0851246708563529
0.03044819595832438
0.9310801930368983
0.9818104287607334
0.9848096698019342
0.002393104308018389
0.01459156966740691
0.08997429611826016
0.01279231172369049
0.02580704741035381
0.9599457044335585
0.915134217688387
0.9772538480564043
0.9670214190071724
0.9123658923708429
0.09544610382565001
0.09298052392877353
0.9668967813017242
0.9308484666822486
0.8457869896435826
0.06752991417725339
0.926806639212341
0.9652513122321857
0.9060440033980957
0.07909111149385466
0.9785461716041739
0.9512450040633913
0.07038547970221994
0.8820087869861897
0.1142339753967928
0.04106803725857161
0.07304120127636089
0.01764706279762229
0.9538752399973764
0.8542606672538668
0.8575083777879964
0.8881153586339899
0.9892539866487676
0.01859189943531762
0.01228817695699493
0.898785819889033
0.1081581666677211
0.8702632745783053
0.9083894471559961
0.7939767691050481
0.01514904490213892
0.04647951324023446
0.02568759985377043
0.98456855469844
0.06612089972249023
0.9897310180593155
0.989214735836208
0.915076936259599
0.000764687929213068
0.9822244460069253
0.9152796179477725
0.1428504753702048
0.9723987756289038
0.05050603136481223
0.9035258800455316
0.9325739938248669
0.9506860529050174
0.07186611903970806
0.006592854961108473
0.8981692076718882
0.03559150720228309
0.04554847164027848
0.03056374446313093
0.9342601196853555
0.1040943245313527
0.08457435464882346
0.04302718613457973
0.9634876911525699
0.06378794005498309
0.01902008760567962
0.02668473230299288
0.993882053757962
0.04845505780838347
0.05682589806515509
0.0001609007397728891
0.01133707680625536
0.01612362481167453
0.01854306603645844
0.05875686583861797
0.07455799897960497
0.08626046027532197
0.9115361783236924
0.9538692386384742
0.9357343738240967
0.01187007198643376
0.112786865189658
0.06930771691919503
0.01797346241991182
0.9228160375633484
0.03816622691839738
0.02587384872907926
0.04558206027682307
0.06939365031548564
0.02110686920578053
0.9757781764496994
0.9785875638783644
0.9381964352835134
0.03353946093656315
0.09245042642079501
0.901797729190001
0.07109706578999994
0.02200658209696802
0.1244978358138619
0.03821130197449479
0.9274873885422605
0.07962079302126594
0.09428294545538567
0.955534271820122
0.1100982587022998
0.1225584800850072
0.9181249144178192
0.9207122680615165
0.9732894302012518
0.8835758482944482
0.9764158418878972
0.2363940712574994
0.9592085920459762
0.0334537853082925
0.8287775012147383
0.8732987794286666
0.01364036393255356
0.009307177080975244
0.0302489818093424
0.9769204565368483
0.9759905871168093
0.01633360038929838
0.9888784538881128
0.09870869669622162
0.9971929268732408
0.8738411575646967
0.1032354150545656
0.05751632884290814
0.9634133058196693
0.0263734749922652
0.1369342323438907
0.8531379047518635
0.929773220927526
0.02923518683954246
0.9802952686816695
0.1037002988230518
0.8628092300954809
0.8761568670289788
0.9920578858326408
0.9570940365812793
0.984140851596637
0.9238691584060599
0.01343330549839196
0.9713806265653817
0.00499298439665181
0.1272362381200301
0.02744828093730754
0.9766688318700479
0.8478605512987903
0.9949393408336108
0.04390004646530602
0.09301007042286953
0.9021307532382076
0.8991592572501884
0.9417196435806232
0.9826681882140641
0.8400911629245369
0.05006672551672675
0.8672665918484267
0.02485652710722514
0.9471679156026424
0.05468784529138977
0.00667546224581456
0.9374819916319316
0.9700522598950031
0.9977941750904517
0.9822048592898196
0.887154830850694
0.8931266795404676
0.09833595094938119
0.0002608219429561772
0.07292656285643156
0.04137176965681759
0.06550738963905231
0.9242737016795913
0.09943601820607224
0.9619875921741938
0.9825026929484025
0.9340084608061338
0.9931748566593964
0.7198108026483231
0.8874253682882056
0.9579902190135487
0.1280737033354847
0.1033428140978169
0.9440531746344695
0.01577489516627567
0.06552339762933157
0.9305763029219803
0.01902726437375502
0.9261397018275135
0.9740275686970428
0.9669776294434321
0.008213205552453386
0.1146610060910083
0.08281493325482782
0.9187472607331799
0.9202548469349767
0.9417706035998127
0.006938505030001763
0.9652146781298231
0.9043687895758526
0.03220296609381665
0.07334934984927301
0.922042283416141
0.9804518860337413
0.008115446856509998
0.02573558795348476
0.02387146116027966
0.02163128267451259
0.8854010832772753
0.0842752411828072
0.03431783301484507
0.8779105384625211
0.02293834388381359
0.1084077578950925
0.9621691031630215
0.07167687967188602
0.2011078318134503
0.9750349223383568
0.9602327552833022
0.07334350224531773
0.9485902979441323
0.04699044309127236
0.08708197459078497
0.004635402604364246
0.9610109112373786
0.009223421270111748
0.9304475186899456
0.9934808011553526
0.9919395032816573
0.9120759819836581
0.08314130251053889
0.9370080429628921
0.06056044761761925
0.9262957203419221
0.0671651056556269
0.911680307399279
0.9156941332097397
0.05157308516882008
0.9682104429846595
0.9967911627626147
0.9876805319670561
0.07743560188659646
0.1068598552761232
0.04266429546166215
0.8624041392747228
0.1486860619834006
0.967368445429124
0.05678603547534305
0.995512549068716
0.9036909487957012
0.02354426842884135
0.9641115964785143
0.9435531110047266
0.8732132764341242
0.865340775995195
0.8835487655062166
0.03032297603029016
0.9760206266465195
0.1105723089713071
0.9469646531329333
0.03469980741241858
0.9328052608056465
0.0426703379661456
0.004795499019733195
0.9984815277394027
0.04721001669327661
0.9173167427720867
0.9095538099977011
0.8743187871258647
0.9680276295844582
0.1253761238572415
0.9961399051659794
0.03046528381508675
0.9755194698909412
0.07191535724175845
0.01111521539175132
0.01234841029210203
0.9439019927097341
0.9144903620776659
0.8935640149048203
0.9749771600321467
0.1158236369734379
0.9966128093123868
0.9606994725570319
0.09424531544881556
0.09388287380090543
0.110500070655863
0.06298017408620649
0.03662962423118669
0.1621682211923158
0.8866045995973999
0.9549087172819195
0.926964850886708
0.08302663720178148
0.01747031997546548
0.8587446293011011
0.1263933860248429
0.9427219133273502
0.8889636216288141
0.09289682070573224
0.9708856156339457
0.0407724354112823
0.008906005786335956
0.9969775799075786
0.08565337999941568
0.9661976030979256
0.0246538810856065
0.9976506889687421
0.07601198452651095
0.1023972703622535
0.1219833650908071
0.9057710633917206
0.965495139316226
0.127040875996404
0.9057413970246655
0.8679510421931201
0.9754979761276963
0.03779149256481022
0.9467576737850131
0.02988666242111492
0.9718012241659618
0.0546735005323767
0.04762047389378563
0.9290312745269698
0.9998434281619669
0.9419212110818718
0.07313159689984713
0.7594184305427369
0.06203421471508246
0.9479304341519903
0.1182726419466565
0.05557278723282008
0.9526723471902538
0.9650858648071163
0.9235377697166749
0.1054034881762233
0.07466071021378202
0.9687203270091446
0.05175122473247356
0.06792519315506952
0.9619163587833022
0.0849361564752913
0.985773880879682
0.0003330772187132024
0.04384575897038297
0.1000290271983333
0.982362806673843
0.0854031345542947
0.07433388674826598
0.08898416896565747
0.9921609528930878
0.9637240915077888
0.852525439423827
0.8986529747250832
0.8650089949646587
0.05545858770891397
0.9976847618395117
0.1495601265971138
0.9818378952378854
0.9583643215063301
0.1406348267063602
0.9442440568416691
0.08914929811090852
0.7643447490639427
0.09665584039188639
0.05885372592668239
0.0894899179241455
0.03590577489004954
0.04904901339867143
0.9844266798358123
0.1213540987709216
0.917911229979432
0.8714026137935282
0.1048183850448832
0.9581378536175797
0.9685648089073056
0.08977299807215966
0.06182740225042482
0.9592216904492776
0.8763668135858209
0.9919835834849876
0.9273162398116379
0.9996674043043926
0.9999400270961233
0.0461271790302915
0.9205262832134867
0.07050480650663632
0.02855584263650358
0.9964036151032609
0.07708568427867957
0.04649740485712604
0.9439979821940961
0.04072954780709091
0.01072163317442316
0.05253114461506841
0.9369011877477826
0.01720721153012656
0.8960624599580835
0.9672082345004938
0.05757852106039388
0.04493201684181965
0.9188000338644344
0.08034098372246215
0.06098975145853645
0.9202381145013475
0.02070119150721922
0.04476055239151392
0.01011581484614101
0.9952362677421711
0.9597399926990151
0.9316090473119235
0.9453726953377615
0.9448805956375381
0.008909172927031191
0.08172842351589181
0.9660087850087307
0.9676381165883814
0.05168469459107357
0.007441684087761057
0.0225581512803882
0.05556440873680003
0.06506370987009819
0.8653014132366101
0.04702677316921009
0.2186006591446859
0.2413321858865387
0.01494630677455689
0.9596865530582003
0.9716899051965338
0.9661511890461574
0.9432002788528558
0.0907706748628273
0.04402533327343486
0.147209897414172
0.851890565305553
0.9935827237323511
0.9936706590323799
0.9659226474161506
0.02518594032683711
0.0427246129700554
0.01169436672793072
0.9149541896954944
0.03346916879016674
0.987105995626823
0.8723376269558116
0.9007745028366826
0.0051797689853859
0.9731014403826608
0.9626777888783251
0.1313164253367193
0.9250915711085212
0.1332629801280989
0.9663040927033939
0.9296606477919175
0.980850631684444
0.9978626227395857
0.048627933921918
0.01172754722792175
0.005620736357099949
0.06149525991573934
0.04650314319285113
0.9902218187806023
0.9287355828061833
0.9842341484364756
0.03701319144185605
0.9624890840338216
0.8482130216161704
0.9861033695340181
0.08571052402053507
0.9493780395889584
0.05723869059527374
0.9143414450129764
0.9336813284855521
0.985111989277541
0.9719901941960639
0.04416804871299239
0.986232286844453
0.8264136749529136
0.1073422338967914
0.03628008971604564
0.0188800823468024
0.03012150539083275
0.8804674756301579
0.02318649401322989
0.06318528682552153
0.08877862850746696
0.00228388659716435
0.8855799311286153
0.9257482393265842
0.0537615756015536
0.9203056868395226
0.9852188779048056
0.7125630736947224
0.9646835012272499
0.9614018043278727
0.0994110656558589
0.01617443032822432
0.8942755109768519
0.8699263871124472
0.9992896797685867
0.03350919419280439
0.0419736004179042
0.03730032034543928
0.9734243644383244
0.9295096762342782
0.9782050161956286
0.03712116550003139
0.05924734028401678
0.1049042132627812
0.1606266384694663
0.08179204623427115
0.08196051570112291
0.943650585557709
0.9365095074021044
0.9380200678273838
0.07839424779450412
0.8982428272574823
0.04316525160113873
0.9569518036023428
0.9983421154733362
0.9806329080968753
0.0117525255693945
0.01234644341859172
0.9159477157367482
0.9320617883619031
0.9650583402283456
0.07668885192451455
0.9465983921332052
0.8755898303414857
0.08682987486885917
0.0241899591821777
0.07066342572264674
0.1725425694043081
0.9352578325808347
0.03968038207041533
0.00977816854312302
0.9347643475214128
0.05365135444888951
0.025393535784394
0.1835289106717632
0.921232667450708
0.05543956043834419
0.8218397854207289
0.9985835569189383
0.9894351042311083
0.890350850666404
0.814002798337137
0.9352402377995823
0.01604682570908346
0.1292804578339003
0.02457959950497173
0.9913152085005725
0.9800111795110749
0.08483359546663652
0.9385512079546036
0.01345941776160873
0.9803604195735248
0.04809750042525441
0.0706951720378275
0.009377077107496516
0.8689292904837677
0.8815840488241827
0.8531869853626339
0.04475772797876898
0.9371376404547227
0.004704844690355866
0.926642694874619
0.9463951457007809
0.9119881653663037
0.939291446496183
0.0847772526005596
0.9829427111752338
0.8293364520513051
0.9425518495559441
0.9776450998528552
0.0542121935743779
0.9985120444922542
0.9814284334162063
0.07287029515197761
0.05835487640894615
0.8692929164540415
0.8962601198235147
0.03627947129137955
0.06051385063753867
0.08321959636689875
0.1326415750237368
0.04584881554005103
0.9938947903211331
0.8347013139233953
0.1338781335543021
0.1131595687849086
0.9332469985713034
0.9219169514300853
0.9124268658171688
0.8637383162285662
0.9963658372922759
0.9570024332397061
0.8199553021417239
0.910081309719134
0.06187475457172315
0.1331152363760466
0.09538061005085499
0.9721876251405064
0.001152019095868933
0.2145844302627534
0.07889636260442048
0.8887067513901737
0.838643944056161
0.9515413267391098
0.8539572308252781
0.00979260550358679
0.951370879402027
0.9812319696551279
0.07769160982692523
0.0177494057679379
0.008553327456558067
0.9326803638598703
0.9160991072403843
0.02187010562469214
0.0591484808302946
0.07424122582089533
0.9789870302484857
0.938284095714039
0.09664542889171847
0.1412137189010696
0.9113421668598842
0.09797574329061964
0.1864821125567803
0.9780651653528682
0.07955969848393603
0.8291127782347781
0.9903839040113214
0.9330824040889969
0.8563391658670088
0.01695186056647907
0.9834469693986133
0.1011627522198279
0.09372902970084682
0.005955033875575486
0.05946471228862692
0.9413467815743428
0.04194713411624994
0.943063123133394
0.07344093862208818
0.9412917840688161
0.9284749664141526
0.05003531552849069
0.9509667625124495
0.1863514398989814
0.162443281165954
0.008622453274993063
0.01588333882266374
0.9274490136647757
0.9888728899595816
0.9206795235341413
0.9721996559707394
0.06492899777043323
0.8972543103002137
0.09167516162253118
0.8958026342786699
0.9698704082223224
0.8938669192074996
0.9878727590642035
0.1234121673244932
0.9558393355057055
0.01283850267194808
0.9851422568317728
0.8554128751724349
0.07566384850291345
0.0679190078529022
0.02692747585246127
0.9127718580905961
0.8704606162605534
0.86902757379944
0.1343484081361761
0.1586479253663134
0.9707396267825418
0.9833341927001519
0.1582919687917117
0.9817741372187904
0.9668294275218031
0.9734663142016993
0.05142316072763145
0.9197531058468377
0.01882259715195963
0.03066924980551595
0.2804638859050449
0.1272220882025878
0.8991854468646675
0.9644605361982053
0.9284448831968614
0.1116339825046907
0.03348147384947342
0.1164677615067684
0.03925192724341532
0.07202051217851754
0.005630114695451155
0.9883091213040931
0.9687409842890538
0.05055301636204287
0.04532393092987724
0.9724662653595026
0.1102751007622349
0.9275388212736553
0.9580162677505047
0.001581189225001976
0.003737113677176704
0.9734369059694359
0.02999810491423929
0.01071867928388377
0.9671989434649375
0.01948291465697112
0.02725446699223623
0.9254581280847334
0.01380153066599638
0.9705703161577676
0.04858763490608668
0.11011544379841
0.891882528615967
0.8851476506557043
0.998089127889474
0.02121161125271851
0.05454697726544494
0.965226493365792
0.04946638752672988
0.07220659227394062
0.07575314488203057
0.9857324466069353
0.01616109822854975
0.9486007552115382
0.9730162033782047
0.117450969155992
0.9750678383036179
0.1030159244789602
0.906644371667686
0.9530161769831451
0.01748356768153841
0.9591280390252243
0.03704099869977932
0.00525167207735671
0.9812460183337689
0.8478268942010655
0.01243975014317123
0.9842096628950157
0.9279569487940476
0.1127436098960902
0.07748772293470405
0.8770894295115149
0.8673830940040811
0.03824582764078364
0.1609687102836878
0.8920422460277779
0.03056142621823598
0.9626880208694366
0.0003805860545281852
0.002483970744092393
0.1184717423457743
0.02750384786805804
0.9437913190045006
0.9597045659757064
0.9519570707224155
0.09399469382917282
0.9113065646759498
0.01372670940532915
0.04805202397535603
0.9887423276948306
0.7460745250519802
0.9619288863348755
0.1599123187933911
0.01190767194737327
0.9365420023950831
0.792963090169595
0.02004626247406752
0.0490184137900458
0.1187405329459422
0.9517811533120301
0.1207734018763384
0.02633215254369025
0.02007400932033197
0.9484639184023194
0.9054521227982238
0.8289565003062223
0.1042770826241856
0.9717731271408869
0.9579563581747076
0.03509958131903492
0.05086133942116745
0.9278673271649517
0.9439249687111506
0.963062088090444
0.9248289476601893
0.8197485612397515
0.03505568155319446
0.9543116126170833
0.0519057793700605
0.9039682944642965
0.8735057268183473
0.07616865714717781
0.9910735913081755
0.01594600080450103
0.9186338247508754
0.9950246128387987
0.9838477139971328
0.007291143501682337
0.9655956589117721
0.9588378032026607
0.07492655766182703
0.07468964142650408
0.996667970575542
0.03557528107199306
0.1146112873916542
0.9541215894188921
0.8485679657457622
0.0007698881278260566
0.06751100754683051
0.03908888993579906
0.1213591408702508
0.9452140869339075
0.863506720967884
0.05662535480458074
0.9485857119524309
0.1470228141135188
0.06023390227295043
0.9881503581949755
0.07569436619402746
0.0298082661037881
0.9876525387662488
0.9270446285956184
0.9715495730643907
0.2282209533037798
0.9120779448737892
0.903722287561494
0.126138056185152
0.8561270165332338
0.9981963528278472
0.130256029551975
0.08159161668796382
0.9638643341372864
0.02963444959157313
0.8990302513454256
0.9908020113001295
0.9906355889753299
0.07989817515155002
0.002861844167887864
0.9467981774263
0.1671266359012872
0.9862646889714517
0.9393162638388733
0.9922207077953505
0.9665986120259312
0.9997589439355121
0.03328609914479694
0.08272092755224435
0.003789120255392757
0.01278086273484889
0.004546847878613957
0.07544698412001344
0.02693657941353105
0.9185906381675063
0.01799388200511704
0.03930418466597565
0.9743832217299881
0.05092638848336886
0.8510408257127384
0.05673532257080877
0.07388128456722189
0.8111026481332979
0.05964607588597971
0.007337890280541122
0.009983267577508786
0.9581535324909581
0.05973997171117479
0.9153548489556604
0.004465959453727093
0.9991221114618255
0.09436022266597212
0.9325666708006659
0.9595918014378458
0.05370314291443361
0.9698597754330133
0.9425769403276636
0.02566397355558262
0.06250568940639357
0.9909258320338185
0.0684311775922095
0.02118908471684083
0.0627385500813984
0.9239044875890725
0.9099597503276126
0.9322173829583866
0.0244488026872699
0.9931543311595618
0.9460152485919363
0.02172835857829257
0.9025473192138346
0.1351742225526342
0.04658966731059671
0.07351389510195604
0.8877431453049416
0.8718595567650018
0.06632632214582646
0.01620567284044137
0.0641364561642587
0.0486182251253276
0.9760096937824907
0.1001881513073818
0.0566267871912088
0.04784996909979978
0.1642384761523994
0.9432832698780033
0.03875202401970185
0.9947817075222074
0.9329973602011167
0.01042384252866893
0.0786012213933768
0.927655560145388
0.008700540747298167
0.1280223349748721
0.1305253604398497
0.0503236827878871
0.9805711784889365
0.9620904453760505
0.0360027330234763
0.06326320682582096
0.9068845729212338
0.01967473321383524
0.9746722392257071
0.00396774795311881
0.002563255860657417
0.8243730485578904
0.9305893789653835
0.04204796665219992
0.9710283057625345
0.03722793752901867
0.03161395122036564
0.9487134536692282
0.06946079772058171
0.1074402292451765
0.1317374140625588
0.9468644595588058
0.06924349660775712
0.03666929587377558
0.03800075623888212
0.03491511653865206
0.9524880298829819
0.009717472654773176
0.9020906523764234
0.9306016755005564
0.9530646683818278
0.9771043459486942
0.98809776730899
0.05189894675866105
0.9658339318997752
0.03084570088240437
0.09191629030640196
0.03789161058654076
0.9887294361892687
0.9540438606825713
0.01395641148600333
0.04680844490874689
0.9564564238132566
0.8531028292937817
0.03128314226827694
0.9752685744096455
0.8384995701508878
0.9397632583485923
0.9674592830809674
0.9122120060501503
0.086508361366961
0.23836031690829
0.08969674222445492
0.9284356273399813
0.05391981571826643
0.1770650799289003
0.02318450618968135
0.1363291563964419
0.1141431459758671
0.9291772964359871
0.01409456133721191
0.8971169399075964
0.02569280931761373
0.05046057333117289
0.8460208560015431
0.0811761484752922
0.05788886848759558
0.01816261065301648
0.02153458778453525
0.1818554835978893
0.9091459149453931
0.05417003912181538
0.9675002113657395
0.9335850063354793
0.9525293279286465
0.0560115740625875
0.07913693875927906
0.8909917942842871
0.03079276954026858
0.8888323759750766
0.06545455334682926
0.02882388863852664
0.00935765522036083
0.01104004646759427
0.9803371622888983
0.1250619840144607
0.9738972407817574
0.9684178266906276
0.0574980846689358
0.04510531863453029
0.01917328730487796
0.01708129997612841
0.9586694060383951
0.07641732113266982
0.06779325465215856
0.03839330383704531
0.9939390069647076
0.03087329717517637
0.03107422276238617
0.9023749369389543
0.9895635547256946
0.9242485817517414
0.8916033713309321
0.9755602880724821
0.9259424677350265
0.04560111044990957
0.02461731447633843
0.07585724358858059
0.05204908086581133
0.8988173810607363
0.9258227739848995
0.09863132858819831
0.07755270870776453
0.007297565602723865
0.9759888656903833
0.1344132228425589
0.8928643706700391
0.03320761017852162
0.2426549923810151
0.0006165365313296429
0.9864247725854149
0.1390840410629255
0.892721422016336
0.00186326141018278
0.987426303564924
0.9188363297923532
0.05394958669912281
0.973741957711582
0.01335883891437015
0.02471118591986324
0.9273329379528681
0.9325780246762926
0.9231009532971927
0.8928813833349601
0.05998355682720925
0.973510445997535
0.04342352622447643
0.07068797006903951
0.06311681442831452
0.1292191354632981
0.893346253310931
0.1295099391471258
0.02300220946533441
0.0587558391415044
0.06248193452746102
0.8956181119677469
0.01368743781251887
0.03003581021424101
0.001286402183135378
0.9626548930732185
0.9925152626929439
0.01052288810023958
0.00193984672265462
0.9842511390686849
0.03675308775711836
0.993759774116227
0.8931412459731041
0.9416939714536375
0.9250285162656262
0.9396738895044812
0.06240157004813009
0.9310190113905109
0.827041862217633
0.8560076601245435
0.06532432043557383
0.9079068117431687
0.04879715968333125
0.9536407010697585
0.01904650094898296
0.01308760327704677
0.9779962358361419
0.008470385784430936
0.9385513861425531
0.9926927756693458
0.07805464292901566
0.01754238446348988
0.0639794142786719
0.819465028354964
0.8537518761522833
0.9001025160567876
0.04650700550090733
0.031400855486719
0.9022106950340412
0.2138628138921356
0.9970370616762412
0.01764755706555456
0.06368412683835933
0.08779820219197956
0.004268366256770609
0.07459362374005561
0.9865403238198592
0.130883675346451
0.07623875829199661
0.9278263320265634
0.001013837895214003
0.8539417622336793
0.963142620671205
0.004624794669549836
0.01052873892200253
0.01464813117192671
0.1102043551897666
0.8907340011956858
0.9571153491024056
0.09087198376754042
0.9831681138830823
0.8886886618610326
0.9822381113511345
0.006341653611309185
0.0009689465816053593
0.8905315431900059
0.8913843407995767
0.1413333504979517
0.9534424920885949
0.1058139483686283
0.8819287453939356
0.9848092150172468
0.1344054274551633
0.06109084792837156
0.994676997673244
0.007754187755142864
0.04431681702670146
0.03298182917672658
0.9867579701511151
0.8900220882273429
0.1922199343276974
0.109607841923605
0.9543414156995881
0.01456631667604898
0.04456673039874841
0.940260153124001
0.9555582212658215
0.9954562756846528
0.9707919911257387
0.02383862716310839
0.9428034109886575
0.0790807066312245
0.1238472859031631
0.2643311183455375
0.004399860543330366
0.048554591400481
0.8737013896395165
0.9819330796709045
0.9839963019135523
0.08153225932144931
0.9178308020655095
0.9140469271950955
0.9677713472995486
0.9455664911800948
0.980825158235527
0.01381858960444783
0.05658749379604542
0.9752941652037364
0.9299681985739366
0.9217599924846541
0.9638900129408898
0.01228927863463028
0.03822533207858675
0.9632469763352351
0.04747211448419271
0.08422547848292146
0.08631168329165421
0.9444901653993913
0.8929970225386822
0.9143978416330836
0.1301394066038228
0.00804144840728597
0.1122740494779181
0.01527863166660922
0.04354030729601405
0.9891595372486178
0.06020393038214149
0.06111562901217765
0.002512685252164198
0.0447631183033781
0.06363017707786904
0.1536435010918364
0.8499720638959182
0.9781541116082978
0.07192810478600613
0.9298194631059611
0.02632593129865412
0.136782986993109
0.9927369378676542
0.04418593405121096
0.1022496574285387
0.9958618947990527
0.9679474727477313
0.9168414671908034
0.9888866892813306
0.9585094748088224
0.9008376955804533
0.9059214949847889
0.06021843816247512
0.9918907687507758
0.9535666431416334
0.02213581560968137
0.07201161736512283
0.2423009656379366
0.01806169897015274
0.9966881508608386
0.05214213950492778
0.03324235116052224
0.9743713821735819
0.04252491198816526
0.004959747799659041
0.0261096510709134
0.1359775252911483
0.9832713743641819
0.924079817059114
0.990933478091215
0.04144339794343686
0.1321840602770754
0.9115211514463809
0.9814096704388473
0.0186281729940436
0.02756122815834111
0.9664992938523793
0.9456732450261973
0.01242341650462786
0.9105234765890918
0.9722561497299724
0.02889074596324136
0.9738301826599938
0.9972538595853221
0.9774846623486733
0.008082616892523082
0.02265480385442065
0.8979572243095799
0.9034286869070143
0.06220650422887175
0.9314849335291051
0.04187539396610238
0.159469880126259
0.02938206268396716
0.02777929639622266
0.9696166083712905
0.9806747315058583
0.9007142656001662
0.0950592856501053
0.03637187970400377
0.07935761670056947
0.9841365223036693
0.02694179553745428
0.1004250461908418
0.01252381175864067
0.01208554818500039
0.954398401281593
0.01748805678938983
0.9022726220490976
0.1400774788333824
0.9331576552174379
0.9035605044476848
0.1147922544217943
0.07451797709071736
0.0404217233823328
0.9627928102673612
0.913590017499706
0.01363744018452665
0.08123100292157917
0.1478629300379601
0.05058198280890714
0.9983174392746192
0.9954064970806114
0.9919640678683016
0.9815258191120031
0.02642013131930273
0.09833849130236155
0.03140429146330376
0.02615971895688881
0.1091808436892683
0.06185508329858585
0.0329510386562827
0.9949363304355959
0.9204837140838042
0.04344667175101814
0.06615316183200677
0.02186018459367667
0.02420341379616657
0.9009771787298655
0.9119118456688795
0.1389931527145651
0.8908614376162802
0.987763702295965
0.05292925487136309
0.08086684294094579
0.09178341115011834
0.904129683770422
0.06517365899514563
0.9543695952128027
0.03865843373118698
0.9925439182358984
0.1177442408662226
0.9354711697567427
0.0611176486994822
0.03856564722820434
0.9641899390413681
0.8857604577519035
0.8842227005486676
0.01660311793794838
0.006937690815362761
0.06521059938234344
0.1889936560547271
0.9035515117878049
0.0003531978600995218
0.06777465814972998
0.9125926583832508
0.03182578747532643
0.0931283142478835
0.02668800548064599
0.9899911526063119
0.938148987957112
0.04375696823314985
0.9233371731673444
0.01874046096607079
0.9288880077137549
0.9533145900095833
0.0126198540345402
0.9717410400819071
0.09970329330873973
0.9664947090519532
0.8477668208928673
0.08173511490083182
0.9052226404339555
0.9686763534105363
0.9908034967159757
0.8519086531304216
0.08668150421227903
0.03006552660942699
0.8906104772197356
0.1269409494050297
0.08218463487744679
0.1841106067396037
0.07758647063073904
0.08730838642913291
0.8957201542512436
0.9364427873039145
0.9715121048270943
0.996097241193507
0.145672779571658
0.8772310222456348
0.01335478207709406
0.002806788048584583
0.009737445606149638
0.01037231224834793
0.1330592206705582
0.9185538425512135
0.9371124064725743
0.9563281999810618
0.9700979881388722
0.01833040276556102
0.9612291285945169
0.9653371252485234
0.9813406826500042
0.9332466386596951
0.8918088498880099
0.9778849732938304
0.988106457175576
0.08056380220706492
0.09288165676737174
0.959218018432713
0.90830201775524
0.009130429805558513
0.0234281148862335
0.927171345943193
0.09029606402758213
0.0667432216030163
0.9898503693892011
0.9750987639046629
0.9644811843355822
0.09249580658978745
0.03017258910227792
0.03064650736059837
0.001918029649756775
0.01639986463965661
0.1833755493522022
0.0563694763955755
0.9105579112483894
0.8756440072153955
0.03712684235936888
0.009358099788385569
0.192618380738666
0.02716352859256628
0.9568734900178075
0.1207574644559284
0.9520972215924132
0.08913925012041529
0.0114787367001048
0.006954210832233691
0.7936001255316454
0.8614961742723106
0.05798277763093999
0.9475585986575691
0.9690604988764874
0.9918464082029538
0.05973404017289929
0.9934447594848739
0.9227341716651783
0.1477643559433319
0.04223748771767034
0.05176104014155745
0.8732324010606227
0.1340148525648347
0.09937820580064219
0.9941620566634186
0.0708776808760586
0.939334700455703
0.9207063833515787
0.955889257910127
0.04688472649024512
0.9464350848360313
0.9614009416984156
0.9990677814229699
0.03413510293554774
0.9096053631215717
0.03887256881667513
0.03155966833147486
0.9436465659993589
0.8553005377757366
0.9649578804645002
0.006326032436511969
0.9990098576240556
0.9350199099175909
0.05586211704094032
0.08313207142194022
0.003989544966063801
0.9446398386513056
0.9310848815445556
0.003894733183424823
0.04051746085281781
0.09000042277115332
0.08305061938874846
0.8928979970819129
0.04520385781059484
0.09605699190505484
0.9815966831777359
0.01942490976837363
0.8686657497013477
0.9972957391481553
0.005161890836075619
0.9904891300494049
0.05211131504888587
0.8847701519338171
0.8449808622165763
0.9180833725946663
0.1221367370746674
0.0780897295076627
0.9515110223596279
0.03598971872549289
0.03985137815137945
0.9644026476275356
0.8648190269184457
0.01675648611798656
0.8787745251645787
0.01473186494405252
0.987043163116948
0.8795797857885401
0.0673094793796656
0.1509386439114827
0.02785120458458998
0.8559566030653059
0.92795704047237
0.943281638639677
0.9584828973856875
0.9644056380608346
0.0200167390607262
0.001380209808751049
0.9000803137469734
0.9789313419959135
0.02352179299724128
0.9881196362600175
0.044280388518593
0.09105354636699874
0.8929041032543703
0.0006282934513205868
0.07369924283470644
0.968068560273917
0.9998252153730437
0.9055994574521374
0.8432173560925575
0.006219792345028635
0.08441912633744121
0.981045053204436
0.02062634785841281
0.9526131285409646
0.930575036878303
0.02579939101849774
7.626902617953812e-05
0.01884991398602226
0.1063934437798114
0.8963753315885507
0.1134638629319408
0.9057263182844739
0.8597043902136299
0.9666028230302925
0.9981808316329032
0.9720679858236302
0.06995003921417102
0.01436242735755756
0.1160452626387274
0.1573708908876665
0.06322978487671897
0.07359894949337313
0.05840029330714477
0.05641588669516643
0.07084611918186111
0.1598623518676096
0.9364989727627488
0.00211798940321702
0.8635165672378124
0.9595285596524102
0.9341104563039058
0.04616669940965799
0.01880010778903303
0.09339449897081577
0.9104742445278223
0.001234311533262113
0.9618500434252882
0.9916149299935738
0.06157769103369217
0.03688111892028894
0.05296276682704011
0.0770405339911699
0.08327734377799778
0.2184293107399166
0.0686494322069739
0.9110551537253077
0.8079314874123606
0.09169765813601377
0.8954731228451873
0.05894056915426497
0.1359562599025118
0.03183696130920761
0.9098008432022819
0.005071583859497396
0.1879174300711283
0.990712603746941
0.007411722483427601
0.9731571680165189
0.01389786267764792
0.01468252330028558
0.8324177021474527
0.9511143502704228
0.8955924929054263
0.9617152727906414
0.9905037544826742
0.07118234484945925
0.9659291726888862
0.969369278446033
0.8398566997535599
0.0210121783629606
0.1479851960933455
0.0506475463359694
0.05212583667078094
0.9776140275193101
0.9573897861505789
0.9466757904547985
0.08859453900955899
0.9721376464239401
0.04581442748814783
0.9316263105604736
0.008110789908427089
0.00681837971264297
0.04716118203074098
0.9562761292341737
0.9287252402806203
0.9225450334394686
0.05217564730681531
0.8886058734649581
0.04631240794997361
0.01721665848151303
0.07226270330453484
0.03533728841771255
0.9106436295789088
0.01976791906842017
0.001894297298136955
0.02071472617791445
0.9310815607528747
0.09855477306237713
0.9631591411749726
0.09026523545086729
0.9201066815872484
0.8948669984778171
0.003290150282563131
0.104808253095502
0.9218441096475374
0.07721927239633342
0.0327712757208703
0.05289363026757614
0.0349302498423542
0.03648145771691114
0.9956664403809908
0.004238361682868431
0.9237723472525271
0.8409872163536998
0.9351442792206952
0.09095526913260671
0.9926601715670292
0.004789731915813133
0.9119313362553864
0.01174669551717001
0.009462177044733733
0.9838159897692819
0.9792582920853293
0.03539005972486638
0.03143498398345399
0.9692263983169692
0.03097119593551874
0.01699163073350096
0.9480403512161786
0.1379235581755297
0.993798608484258
0.9681587700292675
0.1148463802048629
0.03757291860420266
0.9229881666878952
0.07189566046793072
0.9183838874555584
0.07403162364814264
0.02312398506173194
0.005793609556201674
0.9593737720266529
0.08122662773255834
0.9604713706199168
0.07399322312476828
0.9923169397991032
0.03803931284442245
0.1635367739639982
0.06255434193894986
0.01731606930090102
0.8942261595992119
0.1242086160955659
0.87429738131274
0.03984438774802002
0.0738689634451649
0.02631723739891597
0.9237140961268092
0.9268037835896463
0.9079425930944133
0.1688753923914318
0.04483786260678031
0.001640799720929036
0.8658959733647822
0.9938037115095324
0.07832929905303614
0.01427425548808429
0.1145749465419
0.008051265368697243
0.09663686285266841
0.892378182936032
0.9566958291524569
0.2204380064335882
0.1455403344438872
0.06215545462759919
0.988678803754885
0.998452511377826
0.9544101064994165
0.9729659328638365
0.939138643310169
0.8443384731463437
0.02930677448521191
0.9831817808033053
0.9687565489839485
0.9309388144169095
0.02411379877222571
0.1090131793634362
0.887533096367271
0.1138666304947708
0.08193445370634647
0.9379951592280126
0.9701726509068072
0.1535266861036101
0.08275987976740304
0.9306267654646865
0.129729518916862
0.9348713519215327
0.8523930251605093
0.99694613378279
0.9589372761652137
0.995249178381012
0.8232362760312477
0.1093821894145285
0.02706420021320578
0.03427285332877552
0.01445535726032812
0.908133163902567
0.07458117747103031
0.8625760121290469
0.9594772504158382
0.9509319487906902
0.8918855892859265
0.09218301826703432
0.995589176179967
0.04833013014655291
0.8839169290756432
0.000872977014420015
0.07882955647406811
0.1469645643465156
0.9517146925900289
0.1211077633968092
0.9737357727041374
0.973474159744635
0.9002547158027412
0.1303084284272427
0.9797873329845896
0.1683980198886292
0.9802207367072058
0.9809555459320125
0.966176082329149
0.8105653588326236
0.9605170365193212
0.07274446818458223
0.9697054389652389
0.0113976819548644
0.1576497382912445
0.09234867364761333
0.8837938503545534
0.9953334389165625
0.9848589634517827
0.9893246518368822
0.9817404525371172
0.7985180283958656
0.0005063047668436254
0.006056858312965708
0.01182438877082226
0.0560323856511234
0.973214025574578
0.07537663041798423
0.04754243551430015
0.04685584134894104
0.01851856390007929
0.9756682575595466
0.8684307509517742
0.1540871420740543
0.9880515541087009
0.9629135881728637
0.9884999360603132
0.9287317979089771
0.09820415872719993
0.004514120866939586
0.07752047664807978
0.02824880200718888
0.7335367631603
0.9142503488393202
0.22659013780848
0.09134692607623322
0.9816851045543666
0.0424054548251457
0.01319794891729019
0.03689002154531067
0.9338191905529416
0.03713624746148935
0.9793506005371868
0.04577716511986909
0.03155849278078453
0.9797332603719068
0.9884386916211105
0.001068518457583395
0.007071654406121501
0.001248087528990778
0.03813526613011183
0.05710095986759581
0.113408883557287
0.9921732627548085
0.8962685577126838
0.8174046751252299
0.03245871931918506
0.9522458501723564
0.1173368482677007
0.9850002919621436
0.9920499842934561
0.990857717721249
0.9548412152816917
0.979588518372813
0.0813589843847139
0.953736498729124
0.9996896653175966
0.9957278484936691
0.05316700381824501
0.9381985221281536
0.006024035048926183
0.9949863039008369
0.1080954405550876
0.9359662891054026
0.03131632256592617
0.8699372235472497
0.01627864228225667
0.9918846633989951
0.8717843059817407
0.01522283517343732
0.0363728303740741
0.9944265704358318
0.9879576611444579
0.06854055866520281
0.06043139719782899
0.9344759909757224
0.1326650107673669
0.1283349048124778
0.01329552789803462
0.0464981968003766
0.03601991996903245
0.9970034764660382
0.0643198410796359
0.9590658884258384
0.9458017845078602
0.9677031339662834
0.9568912056461433
0.9609564777880975
0.9015817966929621
0.01813147938467858
0.09454707138362865
0.107574602728918
0.003976998900817531
0.05923561652642368
0.9699288325197121
0.06393510666375424
0.04901121273321921
0.8507421898371428
0.813457587632831
0.8766373855242183
0.1067849593687443
0.9720092572904677
0.1461709009762728
0.9441559676719263
0.9060941080833069
0.954447241459957
0.0735351934920082
0.8916427827217306
0.00618874820228648
0.0934022894197416
0.03488440669059047
0.03137245000142278
0.0978387587610175
0.9743032207204131
0.0201906680385595
0.938823560380098
0.005270513161907581
0.03013439702397938
0.05993134700097733
0.9318383910633159
0.01885642257383125
0.02413144009185359
0.01639124938210291
0.8563291752209532
0.9910013115221606
0.127713753461249
0.9516198014281559
0.9494241751804369
0.1073947685922521
0.9621893772103572
0.9193664567207713
0.8993338948518589
0.9083741923643486
0.9829492785361025
0.003283960796545929
0.9848134993193666
0.05044174051168022
0.05448894308976637
0.06909438092271707
0.7415242586940813
0.9868703222182748
0.0004876541098115071
0.925496365014127
0.09877709446070039
0.9130574599597379
0.9072059947636554
0.9160100751037681
0.09646307030212625
0.9476317502431955
0.06839117680641543
0.9799623226822328
0.9939152321665697
0.8821541728539862
0.9962413690733171
0.991885448070803
0.05116278826780912
0.01518732554466552
0.9223277868021974
0.1270175872861429
0.9494395197601928
0.08075262830935284
0.8556110862756487
0.9057943479466362
0.01834202303006414
0.08850249538364689
0.02178861071872036
0.943011548294722
0.01056329760884694
0.04529569242584162
0.9614215766631712
0.9391846854116326
0.8784056811892172
0.8241378178936025
0.01212602133829549
0.1303309684759345
0.01439563147113882
0.9256842984412726
0.00608830681327103
0.01849060825231429
0.859944740394176
0.02628211958028291
0.07653343925272389
0.1374269157853885
0.1610200658334993
0.8723114588791462
0.8905264692407253
0.9395659747329272
0.9563212667988372
0.03438193140251425
0.1569919034513423
0.1163139544382732
0.9701335691972958
0.03634027567287974
0.01365930587071541
0.9137376276453689
0.03277314652780506
0.02268213905545834
0.0257801805979043
0.1068423366388327
0.05947428306946465
0.8779786751193028
0.03451941029849551
0.8998255496233051
0.8928771717565449
0.9318815940101736
0.04916732039576376
0.08266336600485887
0.9860173073608542
0.9050063293285179
0.9580517415409103
0.04733586622159058
0.001659370083090082
0.9362089965165741
0.9162553687802757
0.00882604424157827
0.9007230524478015
0.9782197098360459
0.03278769035975652
0.001209154382048043
0.9585882073292382
0.02685912375153287
0.8557401737829002
0.8668835393580615
0.01152870497590592
0.003016865179006767
0.0386684749774824
0.9646959738041289
0.07860628260815215
0.08808375684543941
0.9825407285215404
0.061315468420782
0.9990066212232699
0.1273324003092495
0.9682092442894166
0.82839633798252
0.7648872271421847
0.01922026467566104
0.9747505582431509
0.9939112803719277
0.9556973392472699
0.2453004561970248
0.003075314854662703
0.03985404739252239
0.06017876350885492
0.9867604990098249
0.886166946776099
0.7944347294068894
0.07178097526758957
0.009687921359050018
0.9708800755653495
0.253197332508049
0.07052581136645429
0.9355338687940893
0.186789400250353
0.9980276888632855
0.9459324383571761
0.04511089932165926
0.9862410159998606
0.9135472820230085
0.9844343716533003
0.05323097544780417
0.0439456038193223
0.06895062686192724
0.9609088681053013
0.9417710683561865
0.9554579416046978
0.9400440437367228
0.959341584286333
0.09646229037804924
0.9937832520581804
0.178088179340321
0.9255440362628341
0.1308302703805633
0.859927867615251
0.9423668831760647
0.1435358397787549
0.92813029640748
0.9976458347757795
0.05088643350019325
0.082752818595782
0.9423330989435884
0.9681096658311242
0.006490125408610629
0.9465563656162795
0.004089338469106505
0.002885766209529014
0.1078057537178375
0.01592826007690633
0.1278352775546961
0.04558712650085219
0.09523169221136271
0.07421044503228569
0.103555541560696
0.07529305631690336
0.0407951019586057
0.8901330066155178
0.9326513681364121
0.9212907758645443
0.9531666156853044
0.01234747076880982
0.1077925408912662
0.054731042103132
0.04882861535983518
0.9788727859934854
0.008525871461934863
0.0540691412305453
0.03174660811799067
0.9434462110266734
0.9709605155274597
0.9012608180715314
0.00109615218396728
0.974163954941539
0.9451990112317744
0.8417381323138058
0.978565305011563
0.8222471105475105
0.9439844392679424
0.9400167071786558
0.9839310294033051
0.1127453683544257
0.8895507677222736
0.1179953147799149
0.9901512880551815
0.8656978340974122
0.1209079168700082
0.9893691876068865
0.9154138955163416
0.9410632635565241
0.02485460532860804
0.01688081365754494
0.1218978448430529
0.1217267449251472
0.0005969946491813154
0.1070753863934846
0.1752313506903135
0.1048008352532701
0.1134094680616182
0.0527423766958527
0.8671468247307659
0.9980401502565115
0.8104632959671068
0.06158402592226607
0.9058782694292943
0.9084423918247044
0.0668602765824022
0.02078820727433351
0.0808166350534754
0.9078061943782303
0.02737311027382589
0.005550131355921283
0.07462485471765637
0.9315510995809113
0.8820634476771262
0.8945271777507791
0.07942387642844156
0.07015038367024974
0.9403381580156045
0.8914987960960044
0.9391507212028599
0.8894221903596893
0.04883282966469211
0.8435082464040595
0.9235159348765027
0.005921107716572393
0.009478168089138568
0.1150206475395996
0.03565825797720946
0.114190163606531
0.1074283922822492
0.9693138152413033
0.9939914957132201
0.06128386544632004
0.9563289762495928
0.9572980763806739
0.07352897805752694
0.9534614790062002
0.02341116128365731
0.1052946640849749
0.03910814976043193
0.9528322487400652
0.935419521081301
0.9810348087777863
0.02587293665910996
0.003341528351600073
0.9583336634826124
0.07473906106705305
0.02439666426416128
0.8986061018640861
0.05168153825478089
0.9290608297214028
0.003648724631607373
0.04565911743142263
0.01158948953699124
0.04613735578275768
0.01831141589857672
0.9531084375758002
0.8857858039369103
0.01479519683586685
0.1693351484964214
0.9631854265442935
0.07968720938830372
0.993109528763605
0.00805459783938371
0.0233618506314168
0.1177015572087505
0.9618702444420489
0.03210856316629095
0.8951122269431441
0.04337576335166647
0.991975887013198
0.009321266384580779
0.9505569407111071
0.990077384837924
0.9275981587520163
0.08646829223258205
0.001705193982656427
0.9643012680302961
0.03035989775275735
0.9915226294661842
0.0948647535470892
0.0777154133562895
0.04748825052847425
0.07358289807636846
0.9598954138401117
0.06793786904890095
0.08931065061666531
0.9720987740405115
0.06420593064309553
0.9867670504983855
0.04052468512967524
0.02072875802701406
0.06442072240551594
0.01459622558622741
0.9749862743999147
0.08806486468958202
0.8236809154476122
0.9995797062787931
0.1473952136527601
0.9055742357648645
0.084993724762416
0.8907357316144597
0.8688014662985504
0.9816341766403942
0.8946204892752687
0.9388066800341545
0.9403728430806203
0.1020663685983684
0.01686134695929339
0.9938719310464443
0.0009613704925849155
0.8649171785676988
0.002284390622489813
0.08002013020766324
0.94499423883351
0.9358730182509936
0.9688408747140018
0.99241212512489
0.901682907778036
0.9949754908877957
0.8476675430766316
0.08224649534728895
0.0743194387225115
0.8816147076975251
0.1608265881205502
0.15410294794164
0.05478032542626645
0.91941922553449
0.1365702005883324
0.04587769044653196
0.9805010310561103
0.1458488136953358
0.1140218656718631
0.1575530466930992
0.9623714371226014
0.08888282784176141
0.09860620559610386
0.9188582649778837
0.0503234894398685
0.01396633245463145
0.9860281718998626
0.9769622426555513
0.04879546175187731
0.9514352320753374
0.09254220867088948
0.9781143194827172
0.01051934276978602
0.028834340265474
0.8887178247817845
0.0891922176733492
0.08852013554067427
0.8901594924500332
0.8422580236820367
0.02001845894400352
0.9549496483837517
0.9617929501286778
0.9778143567848623
0.9992254949854662
0.969231115657884
0.0391606741655456
0.9144760710513911
0.08111536522115664
0.0330191057111561
0.9021189025410459
0.01845828713465491
0.06830368346267235
0.9571053068161008
0.0662319150138628
0.9218192085435766
0.03234940060951053
0.04126030769758765
0.03069869567024584
0.8407879865283147
0.8380821201161933
0.9843239330691717
0.8829575631265177
0.03148057298861515
0.01724622172752264
0.0997355760366355
0.9888000964785585
0.09106961822431965
0.1607481648202918
0.8211625035636491
0.02290008562181761
0.02592263361140746
0.186127147648006
0.001045070642382412
0.9347113053518921
0.9299717821190641
0.9436063303511333
0.8269092459859613
0.04174438014379021
0.9876475411995052
0.0240811333944102
0.8474391250562171
0.0957119995705845
0.9633948730251781
0.1376976640672846
0.9138353503845047
0.9220434800016449
0.9079402640639763
0.08815791482336448
0.0558693417111515
0.9297041897447883
0.0973741122590187
0.04600949716148545
0.9492409284011949
0.9933675824179367
0.07340750502629324
0.1109825872710759
0.07155105503949301
0.9516464495369906
0.04198341862055425
0.9842256435839231
0.02724901732389163
0.001451539545276822
0.9967408586213394
0.1809527756298618
0.9360816414339282
0.0588538769322217
0.05259214303825593
0.04560675453789048
0.04959806217363228
0.9678704513043215
0.9565449973749226
0.987504526069988
0.8657196485374206
0.9053374372942169
0.03167733302258782
0.9195556617478747
0.9921330059801783
0.8759592743216142
0.07715465337273746
0.1319809096312172
0.9713587844719793
0.9152887173142226
0.04019308451056679
0.9280675650317228
0.9104031796128018
0.7960691506240991
0.9333765724252704
0.9200770663828247
0.9469447559061377
0.9529988853902
0.08578499161255493
0.9691958432170678
0.01627676163768514
0.9094529060560969
0.9660976037268045
0.05449909621654832
0.9304905342848593
0.08131488383552675
0.8539370561474435
0.09087729319812106
0.09370966827957254
0.9426630110995647
0.866779891840958
0.9779600375091939
0.01598911811295456
0.0723770427728752
0.9237176376206224
0.09076094419439519
0.0123282969047282
0.03311545921743324
0.06110691980960068
0.1249206562089333
0.0528847795878751
0.0267256300726959
0.1365304993589392
0.04469507417348605
0.9905753743158419
0.03886554435098728
0.07734362925143014
0.06338685831200795
0.02485993724182151
0.05076785472125886
0.9651242733083824
0.9645139006211328
0.9951729904948673
0.8933443004625896
0.9684663603673302
0.05086792286221651
0.1194659090849256
0.8492837683504451
0.909139292391111
0.8569251909421698
0.971248996012606
0.9507875301089033
0.8999800296305964
0.03636528174816221
0.9982915108600621
0.009005398399662804
0.9757713569679994
0.01462044430493022
0.1647371634261654
0.8711762501507943
0.8947159919061747
0.849369637803538
0.9506745096503313
0.04986030268916266
0.9935100003682521
0.0370865890537941
0.9715668063868735
0.9393205659204971
0.07364959041665727
0.03926733138698515
0.03521667823562735
0.02724563533066712
0.9283871932207065
0.8585776771527476
0.06627984426989042
0.04085528585593621
0.9569201110288921
0.166867301229684
0.9373215793583883
0.9517487691894564
0.0205229989718129
0.963369000975792
0.06245683304182537
0.8759720667549502
0.9293725741711281
0.9871880854521952
0.1480042246225174
0.9847787281319479
0.903954695323
0.9483837560195687
0.9846268072593382
0.075730979286108
0.02190240175753033
0.08044253009042727
0.9676200214919685
0.0466967264447482
0.9179202179209511
0.9358477523910905
0.9860434046128395
0.06616296970113254
0.01610993957924027
0.9646703129365245
0.1434104325409274
0.2158750520767802
0.0606672669296855
0.103460464707218
0.05849245355183096
0.854679244283955
0.9728256367618714
0.9656383309679056
0.9521722744870791
0.9603723024334333
0.03843433233518544
0.9549601712195661
0.9689923471736116
0.07373056372500761
0.01881513044945011
0.01594590717281742
0.9560725602228418
0.9294111712443183
0.008361374300988858
0.05891632486234515
0.04582723605227362
0.09462913332514127
0.9538261046376222
0.07009762048707695
0.9534024951160454
0.9530339186334438
0.9888283410058829
0.8436995018871836
0.05013313353849073
0.02590698648309576
0.01301807694766105
0.05017666074933082
0.9699476921317444
0.008321399956763875
0.9825563075392325
0.134032456429242
0.9273943746290433
0.9582434655725794
0.9248935939471635
0.8831921803702999
0.9896380107473868
0.1695241393882636
0.9664352607338027
0.9354838691674852
0.944145202066597
0.9303823427317625
0.986295317190655
0.9997824651411934
0.9892785840211188
0.9696606169917877
0.07047792014400997
0.916755886347378
0.9254194353097659
0.9071375251105653
0.01398674264504032
0.8650557055811127
0.02677337316663379
0.9999118784710993
0.007385647273052246
0.9577470585700424
0.9555291225498942
0.9046515867197463
0.9959772420405415
0.9288492251084284
0.1060700727992244
0.9890167990179644
0.8972758918346311
0.9458860144554023
0.003516691165480869
0.0830167961510898
0.9564888949974263
0.9554735759263179
0.9176022172919023
0.1641406841287643
0.03327671621879603
0.8881897938534011
0.9362951304493288
0.8597292661957682
0.02300417300362809
0.1455784912115015
0.9941254172709842
0.9756564595333487
0.9893369726918313
0.008046016373205197
0.0005226205596293307
0.8840272271943856
0.1504216262751916
0.1166974271766626
0.1447408042243219
0.969258149551337
0.7931095760091349
0.08157682112352918
0.9897824122340309
0.9764296943048189
0.01447423648466402
0.007868987828623867
0.009333593923370891
0.9352394691661544
0.1556328492498805
0.03970486880746226
0.9663875428272145
0.1390197325857541
0.103850781795213
0.8710015837477997
0.9391027946861129
0.8858148122361237
0.02832155144285551
0.07436428306755832
0.01631053047262125
0.02962742602223148
0.2474589725968035
0.02182607038866738
0.05434420836428926
0.9417625824735858
0.002259176850838083
0.1631180072709956
0.1616867699670499
0.08073867304571294
0.06050802308930259
0.8558397114412784
0.04400510135976471
0.01080240770792298
0.9925823973647249
0.03312517528202689
0.9264575677568428
0.8981402954918712
0.9286694721339053
0.0657519050003476
0.9299101812700498
0.971497665741101
0.0476680112687517
0.9030967993451955
0.9859435119013947
0.08676370666045174
0.9233706023431317
0.00751587455286414
0.02862965478162781
0.1183366443339363
0.9333524608890326
0.9499360679432834
0.961043673467841
0.984037160371984
0.9106176559591146
0.9065705990784527
0.008704938648966092
0.8296927760553413
0.9868703105491552
0.002696154173508604
0.9243746744173996
0.08954992773261576
0.03305930012026069
0.05969183739080761
0.1734044518888953
0.02609048942233224
0.04978378509737762
0.1605710143872519
0.0586790134736335
0.1210083272246007
0.8715899677294494
0.8417799715577874
0.9797180403657189
0.9631541660807338
0.9769404724743506
0.004537267448378771
0.01997116191471112
0.9360004850876146
0.05404563327480007
0.0319229845058274
0.07560297184503517
0.9647347068493936
0.9215575156455535
0.9141551774145572
0.0255541475698082
0.9642804333991654
0.9862280168579025
0.2096651485492813
0.1472014821673599
0.976472756775452
0.03682532494304874
0.9365863231458088
0.8511289764812588
0.02743521530213274
0.9675056356451502
0.1899154884738976
0.9990459019426874
0.02523960464767186
0.9710134178087094
0.9399454338190019
0.05985405511561881
0.07516348136779719
0.05312172261390459
0.1644778685394415
0.8009868825651671
0.9795935758649923
0.008632614193660652
0.9820342930896657
0.9693311574726341
0.9015109934742863
0.9397685443995913
0.9632858100159251
0.8657935510702528
0.05594057616848685
0.1451282117722945
0.09504257681165759
0.9965655124888994
0.07806144808074553
0.8800300895411259
0.06216777316482452
0.1139828542285484
0.03884302836039698
0.9722428477387296
0.9239871229254143
0.06260002865695584
0.8308989564371971
0.9677819310218535
0.01233752474194783
0.9593424929066308
0.9083385485121652
0.9789498448178391
0.916401663288475
0.9774365892614092
0.08862218939624128
0.8905710725131444
0.9373943873283415
0.03664395997731679
0.05468754295898459
0.9917167698978724
0.8709820283751175
0.9538482563939438
0.9905857316084236
0.04709184596202148
0.9018557666034421
0.921699745179008
0.06308271685859963
0.05226025783830648
0.03163790369812237
0.9609607700115076
0.00523966916997705
0.9309182751980051
0.01580003564313867
0.02251411687945983
0.08908836531629254
0.1017091495569265
0.01629576403851804
0.9050738904825394
0.05217247563559501
0.1256219997256805
0.00220237824896393
0.07600213606079984
0.03044400666245956
0.006980310548456852
0.9739788042040711
0.9631630367211286
0.96355316488347
0.9546712610798225
0.09504694268297234
0.9782080871176094
0.1624074074342362
0.8128417106464124
0.04391767008997741
0.9478908149775649
0.03199252554075784
0.983993001853377
0.1330978887702422
0.8507762789153311
0.8613452134478736
0.02365015725845056
0.06172744248071031
0.02777764812784883
0.9454205113684006
0.9941129450643278
0.9579003717081348
0.03023945706803065
0.0730116490116867
0.02514788456118578
0.001180591023926111
0.0365831578591673
0.9014126644628535
0.08273205672873393
0.9634731044668052
0.05425017210059114
0.1101115718460193
0.9938563241530651
0.1240391364226223
0.9057287485871861
0.9856676303851721
0.03333229830054133
0.8915664848114454
0.9025625790065411
0.9921804473614477
0.8111110473896661
0.8657128857703609
0.01629994317063411
0.9831700010722377
0.9197996502362769
0.9466266980415027
0.9418491220081079
0.02047687834615325
0.0007725897608320903
0.03952139787747237
0.987848344343433
0.8957704886612811
0.9214273498374301
0.968570588232172
0.9543716866717469
0.9889751988991031
0.03955501129432736
0.009281675872596852
0.02279635480292264
0.02083742791016036
0.9642939370211469
0.9739548000193903
0.9831136228924119
0.1347914955205735
0.960921415244449
0.935962448041894
0.8462178792495816
0.01395546893434407
0.9330605728083342
0.07965012814484014
0.9144759618898863
0.9870434481425004
0.1005189513235081
0.9956486119103484
0.9703472789657719
0.9008402614435814
0.065058157097902
0.0686419463303671
0.09865479567045421
0.9730639637624352
0.9392739786846135
0.2279961329105899
0.2045390239123132
0.9390904116189126
0.9902628835480846
0.0530205185130885
0.9411181650631548
0.9431752954002207
0.9526770980217177
0.9751416346411301
0.1023566404599639
0.984581389768707
0.05342671972522049
0.01668838388467172
0.1369496038542592
0.928214072151139
0.9849095326620289
0.9127570971134509
0.8541439466738789
0.9277659622005796
0.9674526655038346
0.1259206281410382
0.03798273097519822
0.9798182707688488
0.8963086747270947
0.936910322133452
0.05174241291282698
0.1021155872490896
0.06824538681392812
0.08071391175745948
0.07098224752697209
0.9574183997428046
0.03592426288103496
0.1192111780257653
0.02554539112333367
0.1400771948339663
0.9967849970659257
0.08698896306102799
0.02508840447686699
0.07131551802072046
0.1059076747248632
0.08447087567218123
0.9955197233549624
0.9787622171131111
0.9755685608442347
0.9395944429422931
0.1146355102316324
0.9496798824685244
0.0671079711243413
0.0661533875854673
0.9881142574669398
0.9559516783072853
0.00713292356338857
0.8729355486371817
0.7694366633657143
0.8812508861356574
0.8990530022063906
0.9672253958162224
0.08073480949068776
0.1152403780007047
0.1468284402689004
0.962816704891799
0.9856323502875608
0.02638980676243771
0.03118890132523804
0.05404127024903294
0.9626333391169745
0.8376569485159234
0.007444973735989345
0.9656195053335623
0.953843849628018
0.9787788083974676
0.9453738805318591
0.9402167513415018
0.8522320472239625
0.9497967344795295
0.8514490978443531
0.9084037339445645
0.8999894667634315
0.1554396295958811
0.9361328743433158
0.1517623092429616
0.03540154713995261
0.0554661869656236
0.9875012631500502
0.08424391722320873
0.004261217768545674
0.01312912675412423
0.9374964641025575
0.9874293882085202
0.05201940812881877
0.0705798329709222
0.9950993029880758
0.9438550678736366
0.07651713216589585
0.05525894130006983
0.09860016672073833
0.9821476375849586
0.03497463208060733
0.9748063852646945
0.08363525425319752
0.8934028222624556
0.9193186198247766
0.1842067392129503
0.9845982056806838
0.229541759203287
0.8308239949555689
0.9604451927932414
0.8959164331057334
0.9524513550197917
0.9593325600796478
0.9443069679470533
0.0002765582707166222
0.1012249594181021
0.9556305140499268
0.9158156487002229
0.8869930822205564
0.9094415125843283
0.960262763645704
0.9347181733155536
0.9603097311860858
0.08523528195696105
0.05415800405736536
0.06917985609794697
0.0438511810897228
0.1992397191833877
0.9344150504054557
0.9694699306759988
0.9192251093352318
0.02896029420669869
0.9296767905287123
0.9207829354754744
0.06628747145215039
0.9949610393331878
0.9234788689336035
0.1817764140503442
0.8451050257134459
0.9913418252750872
0.06441941192477628
0.927458024659162
0.07093753669533351
0.9234411683290411
0.8859948123324504
0.9502939484019799
0.9912191485215653
0.903623523084639
0.9809695378049345
0.9907441988824797
0.8130593722576189
0.9361922250873709
0.9259640984533012
0.9518403902290349
0.06917297149320889
0.9463275636835374
0.004884768892058096
0.06799856279536953
0.03542169806782258
0.1120043950118691
0.1644234809862521
0.904450500628325
0.9085946720511062
0.02366556748136112
0.06641198864119767
0.9781313296474341
0.01450959703617195
0.9407982061717199
0.9798951180046336
0.8528106851354877
0.9891998793628307
0.06270035790812577
0.01888899976063555
0.04161520017720254
0.8801400740201258
0.1057702076638261
0.9892034956327467
0.04598459791673212
0.9571983698326245
0.938489094225166
0.9177395247462721
0.02088104765550437
0.002594747751066799
0.887423484878652
0.05480764131958732
0.8643236510521217
0.9768209995827232
0.9827986371793553
0.8667548669854148
0.9328400216861111
0.9229271542725657
0.9567239631039861
0.9776320031689129
0.0099102082233287
0.9348475681268505
0.9765596946208182
0.9513006205283417
0.06716801786731762
0.0103194054637461
0.8871031427027012
0.923083635620886
0.9769598399707068
0.05359130636721975
0.05291474813670236
0.8658718586022944
0.9428407264969088
0.01061438911049289
0.01061758067700129
0.05721580681937791
0.02534016626633543
0.8466030930883665
0.9512045770525365
0.8311573776886372
0.1204147894953861
0.03969068604678044
0.9157784542656974
0.9995005209871591
0.9621830586639026
0.9579030221049427
0.0147031329620767
0.03547123880950129
0.9990412297091651
0.02557034811386072
0.9272443296835453
0.03409783487760816
0.9575959975856444
0.8469206878276306
0.9197282216285176
0.9617257433287498
0.0675157578295686
0.9228880629156974
0.9714097081454376
0.08683488776515111
0.9224694757969318
0.9811314655959988
0.007567550697958535
0.9607306234063502
0.9730925252643806
0.04343888538272157
0.004813520333968147
0.9704865793107479
0.03976289885314711
0.8827110596660458
0.04980429482634649
0.05047893505170079
0.9852370606845479
0.07581006043773594
0.008266399046410073
0.9744506829515507
0.9755686764930951
0.91478257176922
0.8811922190025195
0.09662410058403928
0.9998246468303775
0.9634818021187553
0.9549148870122992
0.0655138396558537
0.121808408121886
0.00400170597072086
0.9233611139491043
0.9318106139514267
0.9566603425088515
0.02175841989722044
0.8807321739276491
0.02526601393287809
0.1216407300277126
0.01426498079053436
0.8464660185839832
0.05463549169048139
0.9279194823612776
0.9741094013820722
0.9328482577364658
0.9129452364855248
0.9902197994208422
0.04484803586083141
0.8877435413926792
0.1060561772574767
0.02582140287576756
0.8630523875505933
0.9727742329989345
0.06382603499625826
0.0193129178415276
0.01465205399550703
0.8406624244104774
0.9972769446342287
0.9225039597100952
0.01287374634696025
0.815249276346582
0.06365461046196605
0.9054864161178926
0.8567102882683768
0.009441843976203172
0.02840878391184739
0.9494662445204882
0.01641164224261096
0.2292005217579968
0.9198817897715017
0.9082395805062845
0.9344281021589765
0.07033582078877164
0.09387894279241689
0.9970911598455917
0.05069240112868423
0.9630706476689841
0.01800477123727758
0.02614209614699062
0.9105421807440974
0.986758722924871
0.04649031571797569
0.06166566810949351
0.953706071816149
0.04963879011620571
0.9808715790769273
0.9322896348744905
0.09235470987796036
0.03220239179094228
0.04445500975679007
0.9368282974259865
0.02831397579935851
0.9976893558804043
0.9384112119369206
0.9914425163993102
0.9972206706011224
0.07489146534735393
0.1135597389181999
0.9403896644841885
0.0035970476974135
0.9066859463480497
0.9655502292528044
0.8758345816631979
0.05221082001322155
0.02112861381647102
0.9702192414326508
0.01905045491929182
0.151888605429609
0.9953350232970742
0.1328222548309182
0.1970431762690975
0.03658884006614047
0.05622111682965866
0.1089856289390812
0.0780622958534263
0.2064605041428709
0.926004254382636
0.9147282275208167
0.96181247708362
0.9444188061795921
0.06271717741281442
0.9529047741041253
0.8404654715196385
0.08015050460443066
0.9931186686264207
0.003356403092786952
0.9709172242787646
0.1252267619404006
0.03121291088880137
0.978016047869192
0.8245333660758083
0.1046521431259369
0.9566468235815422
0.8623429998905027
0.9080856241455288
0.7980818948791016
0.9494829744889483
0.9174337662287098
0.9778862058838778
0.06934460175718708
0.04428169482380753
0.006422876593815108
0.015316575568177
0.9514004510936439
0.9507659755723181
0.04155146703657032
0.9914587946475979
0.9765819746067542
0.001370524561761539
0.02248534776850232
0.04139796625326242
0.8836172841940899
0.1233388219926255
0.04279254564166169
0.0323588077267534
0.05405307356318677
0.9171127156982333
0.9775061356152223
0.05677303203949784
0.219530148444791
0.04820539843030333
0.894364982532695
0.8820184332854509
0.0639626801292925
0.07908749557183521
0.9847491553088341
0.945679073465769
0.0129741978393392
0.09163394261303816
0.899399608120002
0.9337120639222752
0.00025731909126475
0.1048168201071741
0.964686670872384
0.9844916423409853
0.9805055311957415
0.9585942177049477
0.9553480383578332
0.06466416942095406
0.05554238601262203
0.9830184308142454
0.01079580292316825
0.9793296979616305
0.9995259223419013
0.8400929175908575
0.03498836503350097
0.9862262492006459
0.00790281702266415
0.07832042950765257
0.004493675810924609
0.05907787164933868
0.9266929589476136
0.9080655627919876
0.9516720817835875
0.04615824095254904
0.03452235626992657
0.03689780588791147
0.9950040165516113
0.945839201021281
0.8943454523012397
0.9955314846512939
0.8236115168209925
0.02047841276304637
0.06048139032681588
0.1198428437750969
0.07602608281787573
0.9139063252218558
0.005942846854782784
0.04455421560226028
0.9884566888177075
0.9698601982738557
0.01302205259488086
0.8922475683044047
0.01285517428869213
0.140057068798835
0.8548280331048203
0.02412166213282553
0.9893661503036129
0.08368269700189342
0.9604080467410248
0.9989211467180824
0.01489323980571297
0.04786242558984794
0.8992989889325903
0.03648853916970002
0.1076027747589668
0.01633619069403247
0.9369703127994877
0.9347451461633342
0.2015591944163406
0.8879577415144326
0.02425765791476467
0.8595476158100186
0.8618907956793038
0.9485462171515532
0.08837716298920058
0.08927669866438524
0.9455501553018337
0.8961064792374439
0.888342082520107
0.01446153232534566
0.004946651722621397
0.963095829021884
0.05233999323151887
0.05638331877587496
0.9822097602254591
0.003828473118031564
0.9785563553301314
0.03858309839174885
0.0087134088555883
0.07757178868573672
0.9590726622371902
0.04181164590775114
0.9923335658791708
0.9754213003329467
0.0129402731729136
0.002839044154102098
0.0519023405919567
0.05988995365833474
0.127973031989775
0.9326300562413614
0.07644550392313491
0.006522812872357306
0.9969169486429015
0.9950055514031875
0.06274518954472644
0.9912928591910054
0.9611312467771143
0.04202337479588063
0.9173610868389686
0.08074682882516719
0.9415797874859626
0.8915255159438134
0.006596072784468253
0.0649378406209609
0.9417659404543633
0.9398423812116397
0.02753955801992785
0.1517857151866803
0.1979027815528698
0.04179285477007019
0.03410222924648141
0.02316898831366062
0.1821179755842384
0.0566899680334478
0.03309532851285603
0.05803384213245183
0.02986046730630369
0.008623894879067555
0.9813373618059531
0.9655630137573358
0.1000309637993706
0.9122298783748815
0.03078980480628506
0.05309948195348851
0.9479033970748613
0.9636348772601026
0.9609034106507113
0.9783162601448473
0.08603432009881024
0.9737962433238555
0.9861449675747339
0.9963586781803384
0.03257022889188998
0.9779935447771624
0.9923164934561289
0.9508571870468052
0.8913157344548208
0.003677801247420489
0.09273978781469128
0.9775466356724086
0.1367768270662421
0.1079130163620041
0.2143750138939619
0.9392929324049597
0.9138573191074573
0.1700158385816331
0.05222917050488537
0.076399228607862
0.0293174689708302
0.994105307501815
0.8765004623731707
0.001993818931257153
0.9862320031133862
0.8625621045627039
0.002535054703909851
0.9381531331630337
0.9736516194240069
0.9475250527602259
0.9980996163634928
0.8550916850636954
0.1516131194101375
0.06784842156201046
0.9207412343334734
0.9514771178752077
0.1411794433780034
0.9349698148130847
0.8413274254306655
0.8910132176238427
0.9530676455379504
0.01069792789634522
0.9985151297036984
0.05883835806775817
0.02460979424777825
0.05449891930353884
0.9488102525716374
0.9935355091847262
0.005156079632694091
0.9002111164087406
0.958487858680172
0.8300806621614037
0.9756039922069007
0.1317204691553399
0.02992151459428413
0.8483892509395448
0.03272759363394879
0.9988311670376389
0.0814259132772736
0.9049858261014718
0.9860951642948664
0.06742081430245567
0.8535588471221346
0.0927094554549926
0.2186495862878385
0.8679342487309823
0.01446458058873917
0.1099146584298816
0.05129054163884933
0.04086073563853369
0.9925835295904479
0.9519414313091878
0.8995657380573616
0.9188068117644532
0.9254625912044163
0.0598202416855638
0.9913001924110265
0.917011120340433
0.09362579404568074
0.0254413049562373
0.9779178079376976
0.06376959138973073
0.9320656959467994
0.9467003584767969
0.0936150407099319
0.03663302369712091
0.05141689811668769
0.1157365349405813
0.9977734771472636
0.9570775590989669
0.932460924627736
0.01975657287814231
0.8668140603599239
0.9579274080673658
0.02823450002626622
0.1166664001331879
0.1292112379925553
0.9473264640322836
0.1377752477119984
0.0004301899326361597
0.8956944982777304
0.004161898377228196
0.023971125134987
0.06995221448113471
0.07315427953938873
0.8772610286783823
0.8962369910179955
0.07593301236022929
0.08951261058848249
0.8929435309585297
0.02606800303348248
0.9753759212412512
0.003246448499476161
0.9851306234509561
0.01486861392879876
0.8728147652122996
0.8552149700833289
0.9621176158849317
0.01826195155591585
0.9785763076651632
0.06447171227324607
0.973482727803743
0.0140996644792143
0.008273841786019967
0.1172211817300043
0.9856199685195536
0.9697860156255917
0.08609800920175519
0.05401975579406191
0.9848817017109831
0.9072175524137874
0.04155571077626306
0.01303104760199596
0.8984538989861841
0.8734918347813957
0.9587451890844745
0.08086290828130506
0.06974563014035204
0.9623107070356552
0.8955361973318751
0.06661177032754474
0.9831200373933715
0.0526768562817171
0.03983122890561751
0.02640467994877536
0.05152206626804604
0.1125485728769757
0.9260499169007761
0.1217470920242624
0.9937017265066437
0.002800983363145354
0.07821959814624663
0.9327727946202862
0.9148365024307805
0.03389931052983584
0.04915282865953736
0.9239373932881594
0.04842356168795622
0.001379369701910907
0.9356874202957066
0.08615160955133609
0.0002997430134898512
0.9822011965137993
0.08956566822253734
0.01891495323524068
0.1181091127428247
0.9921081236626308
0.9854939752254182
0.002947546685045608
0.9706935810334462
0.9079152117315616
0.05233064872169021
0.9509479632451863
0.03839418655651299
0.9994259117565844
0.08712747246551203
0.05731599534938499
0.9836137217881085
0.05123284370080928
0.08465238685099667
0.910107729733754
0.06672272127173563
0.07528513753096236
0.8020095656141888
0.878777466493753
0.996245456142705
0.9947565670153633
0.04357792420288425
0.9787600012700782
0.04141372062714121
0.05470740926497853
0.9967336365438639
0.113565173597083
0.08140226439840291
0.9372024557020303
0.9325641106179449
0.08934956274345816
0.9930772986310372
0.952036995748348
0.9734166422219303
0.0374727692066805
0.8150929097935542
0.8981998475877411
0.07671570395002926
0.008779538135828489
0.9026386419126529
0.9791396461444308
0.8858567514417404
0.9744105382413194
0.05859408823318029
0.3075866480231089
0.9800985518425338
0.9801557955107653
0.9726462805421798
0.930667574019576
0.1550536663438505
0.03530399884846187
0.9314014337441621
0.05791031617069249
0.02256166911471499
0.1542246560498919
0.04446814407874798
0.0245506764652887
0.001489591264738268
0.1452625837056461
0.8291454063226134
0.9163498781312401
0.08308298954972611
0.03276601533239389
0.9814190266434167
0.8903748692576717
0.1385623580774581
0.9831098026479008
0.09626846815365708
0.8987479237051766
0.992565007124378
0.9652382380666222
0.9349258610817743
0.1049666637653572
0.9676893495783263
0.9881979541200542
0.005170308928055499
0.05707238080106732
0.8550375241060925
0.7728491735814261
0.902785554159453
0.1422442258420995
0.1233631409332295
0.8355777730663148
0.032442240155704
0.9918199732711364
0.8722734023330064
0.03639652175964583
0.9864222122878027
0.8894811028092043
0.1347041478444067
0.9370780086232455
0.9664031475882364
0.8895509709796875
0.9620769573483664
0.06240091032191942
0.9322012455026398
0.8993351658167958
0.03939431057974784
0.004984784638068165
0.04964542950820253
0.9728865257874085
0.8614888066120017
0.9411380109842388
0.9740208932785137
0.05563119866873466
0.9804740039968314
0.9841029151163821
0.8253052051822426
0.1195607963610848
0.05665187028174198
0.9688843681395342
0.9622662887685709
0.007745333605617883
0.9332888679030066
0.883372249687127
0.1795482314417724
0.02378628366172082
0.9639029247383701
0.05138737875254241
0.02980347510397188
0.06401174126671098
0.126802951258311
0.03390060891379372
0.8773547815512088
0.06456148142058858
0.2083354502077464
0.0158457215907233
0.02056224081869535
0.9463204779138945
0.03344259205565657
0.0844830962960599
0.9204210437489877
0.01045733848726361
0.9805777639972276
0.9309921207819907
0.8130259407016036
0.0570673353194257
0.07799922692645148
0.8884273081073745
0.886294069712988
0.9750784643715102
0.9324204755071595
0.9718473561003476
0.8915830362682126
0.007882037672771215
0.08218227852169932
0.9787701413575495
0.1580203369420985
0.07034172004682494
0.06068266720155304
0.1035311601892056
0.07984698686975776
0.04965234302816587
0.9308179873874437
0.9316450363028778
0.06930028348701535
0.9300144474929344
0.0001930881678194445
0.9949279603205774
0.9148815149756233
0.0981335849690846
0.01037872512392573
0.9487925604597599
0.05501924804785384
0.9074850238205626
0.9270517988188847
0.08894767679084235
0.07470053135721906
0.8647676216133335
0.994274130616768
0.9083231422413617
0.9728237952217802
0.100124250473631
0.1233911489199867
0.9870069268859091
0.01977111983973361
0.954695975888006
0.1649813326540891
0.04487716740332255
0.9471637058564004
0.1176171782621599
0.9228349544136835
0.9428421787322523
0.8838386341437511
0.1320606209027694
0.110178685292801
0.888510834864467
0.005009329214764935
0.02006287279465228
0.9423721643013525
0.1212534464980736
0.02492128455743877
0.9847979181078048
0.215195784307748
0.9319899851075418
0.8727487082216367
0.1151360702303398
0.9595253540951083
0.1595583422299892
0.04478470973650312
0.9288956421175505
0.1537920059159881
0.9449995282071149
0.95576779479064
0.943573194224773
0.112316258811249
0.2383352922257806
0.8703396716755935
0.9972480450335722
0.9749857712638763
0.9648406227940819
0.04608796131911462
0.959359266443033
0.0004113658713962889
0.9692100049610516
0.04434909964703414
0.9756218871781364
0.8931447197764864
0.00779353200073376
0.927727718516143
0.9803934798303224
0.9958924228108209
0.04650225075181657
0.05397686302326953
0.0003411845815293354
0.01596306238170458
0.9280949082126214
0.08933247420058377
0.07581469107817435
0.1168113203747343
0.9471236342993806
0.02287380013620039
0.9952590282259884
0.2153769849300986
0.9532839170861777
0.05712891380756552
0.9639479151337325
0.9866860055913994
0.00572713728628086
0.9542441542212582
0.0593779483879785
0.9205878939649155
0.9149462752496267
0.88967381829129
0.9469578569939697
0.9061432186869607
0.979593004576859
0.1006085088055457
0.1008416849997563
0.00171595088645127
0.2134156161089196
0.07144171087159845
0.004101922178415019
0.9783705695809528
0.860739605982352
0.1268605837027126
0.8487238593943263
0.8533610232560178
0.063386744924863
0.06530550864729744
0.02483591885905473
0.9198136714191857
0.9183244308889952
0.9969083272644899
0.8914767667423622
0.9891333348916103
0.006809582481437104
0.03092221069998209
0.1787969925597163
0.01454773695638744
0.9879571608569316
0.1039953265154737
0.9085586068308317
0.9468566943345665
0.08259518110298827
0.8818382945275048
0.1051792762698792
0.09766405539334044
0.9908130177218767
0.06302798125893397
0.8922864459504776
0.1238808007534019
0.8540501208516782
0.8877402039939691
0.9914842878085004
0.9174847072518258
0.0125650620072888
0.01126058910724739
0.9987048159884547
0.9728640802850302
0.07905427291968056
0.9515136973589733
0.1114627712163079
0.9539436712000576
0.963623044263276
0.939869766564858
0.9117070643637889
0.0785859241198689
0.9440355873753896
0.8765457965983556
0.01654513110357553
0.1279198166292971
0.1459436206023968
0.9853258522021846
0.9913448503076236
0.9728255811102002
0.9592433620519389
0.8786422971048392
0.9569025060023414
0.137065488559043
0.8306469162744055
0.9477727739750381
0.9938609080972712
0.8983244806917867
0.03885311955907061
0.8919744416365771
0.133645646672431
0.05060344473593864
0.04153870272785696
0.04381114628245584
0.01830602754510978
0.9734545773553295
0.8677404300744773
0.08216706957354905
0.9849284939665001
0.8192858881791336
0.1380438478545374
0.01209250136281758
0.9408571001896952
0.08113065777453057
0.986014006809011
0.9941480261279925
0.05231491795473403
0.9845514163676528
0.04876027532005994
0.9857380085002572
0.007603795819505151
0.1149480196419867
0.03957671047207641
0.1398142548629146
0.03704913868175976
0.9261261780569221
0.06483009454580582
0.0926308888938679
0.002876458978347903
0.9334408195940788
0.1433368070896544
0.1272331991374347
0.9884279330941075
0.9203823932978836
0.8911582876966654
0.02590894656877091
0.9382859326260204
0.07553501898872857
0.9217438982096813
0.8925478664616358
0.0729690198789914
0.04018397722001222
0.8827116469091247
0.9916801163433758
0.03475623236796457
0.9820368779155921
0.8305463494904156
0.8800483753382681
0.03944615939432377
0.1098227321192635
0.04203025617281712
0.08640216709223184
0.05070481812817909
0.005192409283345769
0.1165074934608313
0.9315875645176744
0.9721123472625218
0.9988910343879955
0.05854564620288142
0.1351308625501552
0.1070543246872457
0.9092223295255711
0.02694163448287244
0.0232827315456835
0.08550407415946795
0.0375515258592515
0.03116240800289766
0.9438816981748537
0.9044637616359948
0.1398127056274848
0.1002251646112505
0.09655333860117792
0.03712900405753256
0.9311933606442224
0.8906292263774449
0.939616259603806
0.9346783372005676
0.001462459522516709
0.05848271749549791
0.1028301612447078
0.1059832994000394
0.9519663554544271
0.1302633427148262
0.9478655079687508
0.1102760923189213
0.08662731353168461
0.9108631709004562
0.8927231097240063
0.06976866486411026
0.04818069337154106
0.08504319725776782
0.9503610533060269
0.9955866382494133
0.9817128473531394
0.0212667488476555
0.969503507714248
0.9385704919758329
0.8830732816681999
0.131192896197438
0.9563298641988813
0.06535099917138154
0.01088734054064278
0.02051353141180231
0.7760464509673165
0.0734229895452967
0.9552394378009694
0.04281765030781472
0.03241473169981838
0.9817178873170016
0.03585028255449634
0.1178906071238097
0.1280964198031886
0.9668250463266431
0.9610357362507326
0.9411963150353062
0.9832149205434287
0.9775791631464413
0.9270960327747715
0.02672417711052352
0.9845691601517726
0.02841214511693236
0.9581656406741003
0.01793209486333061
0.9056477473201613
0.944349886574712
0.9864195522098741
0.900313747088219
0.1141765891530266
0.123059046002632
0.1082517995397622
0.03000610501852064
0.0517847777830339
0.05905459050597736
0.9609708245371091
0.0192800097483517
0.1512961295070877
0.03987337517320701
0.9827260426834116
0.01009887957815483
0.02057947957555058
0.008041279281623789
0.07017004979702204
0.964417189388912
0.8650742749259148
0.9744658979385596
0.1327709043671856
0.1262247005763226
0.9741204090809682
0.02112515660782885
0.897823645750448
0.9686065708313423
0.9545284386341029
0.9097254992449952
0.9719719664463352
0.8559815308030622
0.1036237616540755
0.9776698676710585
0.9814481384517892
0.8400017087941742
0.114652237583243
0.05238089705334998
0.047897441795388
0.1348456330780419
0.9569910349701124
0.9616934454178352
0.01153811747617574
0.02037370651548387
0.9951148484103245
0.996896236428097
0.07627312910967057
0.08211162058771362
0.03724894041399662
0.01953287281442702
0.04961299564079839
0.03289247220089723
0.9448438888344342
0.9356900556442946
0.04000224741921422
0.8711496446325919
0.1464231407303871
0.03844534682861063
0.1258287750960051
0.1142188002652406
0.06491500718411056
0.9741543420131171
0.8832868763137169
0.9876542948707954
0.04420530982524606
0.9337484912916004
0.09943478396997282
0.9567509279248474
0.02999012033904848
0.9007368107214134
0.0223466804084678
0.9921745483865478
0.01951882051583337
0.9909253738595533
0.05303994897327149
0.9014382529753815
0.1015472326462507
0.9775124091239998
0.04360927118687313
0.04250938294823531
0.9775174094339573
0.881944086391172
0.9744102179501608
0.02454680799402997
0.9782545052321815
0.9716625105717526
0.01583463657852374
0.8902750588038788
0.08566370211754518
0.1442423636698463
0.06743033621308389
0.9924042421712026
0.0700082294721585
0.06516890853540035
0.8708569257136061
0.02386278126938549
0.8596277828817596
0.8969646899417698
0.9941835345356599
0.01454716417870469
0.2272480779731484
0.9505643037938367
0.002171121799376725
0.1059917688393856
0.1712185697492913
0.9637501946110223
0.9872965464465238
0.1166257275168826
0.9398175264288863
0.9003894538544374
0.1107741330466863
0.9076867765669908
0.06600561452911509
0.02061635458624338
0.02408178646841037
0.960099502496435
0.04194097324739926
0.9919075370850565
0.04745018117012143
0.171886610765294
0.9474376592346915
0.08716064041872296
0.9368124692215027
0.9853618358730697
0.07144376139907681
0.0446747232295367
0.04560521711605024
0.9720919319688283
0.9864067034635291
0.04649708836801224
0.9642075374734471
0.197809882697992
0.9370120343228827
0.9231558693863482
0.06392982233255674
0.005065212907470632
0.07932347984230571
0.8884109512269018
0.05557406405425436
0.0161087801810779
0.9128867188635225
0.08060458750633823
0.01603239736533288
0.03993227426130962
0.0343424804427413
0.973577678754476
0.1415671218838307
0.9974760114473619
0.9137905524601226
0.892512528310777
0.9960547187198229
0.9998801856166777
0.833086539298636
0.1394598295514211
0.9917492050823764
0.8886682746217613
0.08701438187938894
0.9456050064657854
0.9791751410193992
0.9802888474825076
0.09945325776538227
0.07314568533400978
0.04352211381211702
0.7911575037234332
0.8615777735776209
0.9349462569594433
0.9514831128053972
0.05461021919500381
0.7986375487297663
0.8561999989335956
0.001455921607091639
0.9605759655034198
0.04130800233740175
0.9635709181968077
0.916530120199359
0.9752697847459427
0.9206008743004159
0.1314620731242203
0.0392886160805374
0.04493182071567177
0.9625033096335949
0.1143457107606459
0.07625560525226542
0.04998186126127076
0.9587331211459909
0.9752478306250655
0.9058173184790413
0.9719990733741488
0.9056723111486238
0.01621538030870697
0.1541836103065906
0.05291664081369458
0.04229631180399108
0.02244062234779866
0.07996996324380884
0.9856507019410394
0.2255194484159755
0.09443233845609489
0.9902931466518685
0.869005797482081
0.9749103097009199
0.991182555219202
0.945657053098027
0.994952897921361
0.0820495585641665
0.977418617819388
0.004176861501954529
0.8476395957524485
0.9430685314290272
0.01811617448523179
0.07001149144749597
0.972662435591408
0.9727575565816274
0.8930952464765487
0.9722489046955645
0.9952776505422002
0.92937492666441
0.9350303987689251
0.9569688296969004
0.1131477343791405
0.8539380422921463
0.9672028415746906
0.02795184543259147
0.9796830841567661
0.973919909437071
0.9526098209598891
0.1423689889675579
0.03801108809592591
0.06719140218317177
0.9143430582244205
0.1695249760246062
0.02990274309335001
0.9475893459360338
0.1564389924835834
0.9143227331714389
0.9778374603059002
0.9603738613532303
0.05584816821168963
0.8146943697058756
0.03765721005807474
0.123073556069806
0.004526888479792026
0.01319242065636752
0.9873811959378173
0.2000351994070388
0.08582404507292388
0.06651885796253795
0.07035122621160811
0.9630533522177962
0.8627835392496357
0.8489914950816985
0.004039488277323411
0.03973424626411723
0.00772198244177706
0.03054371702359179
0.916656266229728
0.9218812922031233
0.0686851535405487
0.9463606167194578
0.940147509007879
0.09118118834820224
0.9136864367860639
0.9243758797430437
0.03849482457871629
0.09738946044559771
0.8887567876822124
0.05636947588415672
0.923064750725187
0.8654492716584061
0.08012945045425122
0.0819194700739707
0.8907137451487535
0.9889964379427132
0.04771615552339441
0.02039879350159401
0.8453985275212296
0.01806681198702101
0.03564535991934028
0.1588513428143885
0.0737171130765068
0.9691981182170577
0.0127915055084448
0.8720716473178489
0.9588229848817568
0.9421315521163978
0.1408254944040217
0.01669981134262856
0.9866227517028229
0.07465736954049032
0.8722045075027924
0.0619839132675646
0.1659092813300458
0.1151509897704989
0.9451028536088901
0.9445528675163833
0.04833519555254947
0.01168985123949595
0.02381605761279903
0.07590082352511833
0.9721694907680121
0.05714950732462842
0.986138843648044
0.924371457768944
0.006026263424439832
0.8930057338625309
0.01200427891439479
0.9240984213381161
0.9187999635316256
0.05047164165046335
0.03560854418168768
0.05926549008730175
0.0449062529332231
0.1797654452635141
0.005593000722362671
0.06103323950391192
0.03645775694760867
0.9875016985732927
0.06447409924238519
0.9590468201141149
0.8646953527907024
0.9941489795583266
0.07515919762961376
0.9627409003099754
0.9502237394439673
0.9028532460769294
0.04696752910091179
0.9217469296620971
0.02914264585263424
0.02756181834004562
0.08150579092370265
0.02691551399733938
0.02660467567094631
0.1013565540708793
0.9465969490858078
0.9530979208342593
0.9950269288285459
0.9238654572847237
0.9670707053589452
0.9948977585648435
0.04748795137639419
0.05461339342295985
0.08218708077643619
0.968206193376337
0.9260650108044505
0.05363562725341051
0.9445165471809502
0.9544050818957706
0.02253256070061095
0.02184362872739607
0.9064895291658301
0.9610624995802763
0.9155731021535628
0.9205447628955566
0.9220429394453461
0.7934847249339707
0.006906387620705509
0.8741380998647637
0.9066879114077535
0.9891137615211562
0.9585399906033029
0.06459305547609377
0.06148940540914184
0.02357685607571082
0.9115243986382058
0.02178198468896981
0.01377592623911566
0.9968484920590808
0.02578107699924347
0.9315521465213554
0.9992989304363684
0.03090893770150148
0.9205552288938329
0.9776125903985445
0.9225500025731188
0.1165379280959112
0.8937991323970824
0.06432022437626847
0.930321313176186
0.08166775458392124
0.1247066758695986
0.08298910794283947
0.9926849708034452
0.009449269050688928
0.8213103175737638
0.1091474337287648
0.9988737336592943
0.9815342880286362
0.05777896797524518
0.8745049548628557
0.08651261273463075
0.9121174813526919
0.9090003456420463
0.05214119079818713
0.02033350689993191
0.07429539403517416
0.1117648535603102
0.01335654999846624
0.0373660225087683
0.8931289046263979
0.01730011371760471
0.923148023496793
0.8475784464141467
0.1555277429866596
0.9906932428417545
0.968224303071714
0.7905669351812895
0.06713373059444973
0.9563990322128453
0.899241807942727
0.01744192829105725
0.9940668428035698
0.9938815622975141
0.1524620771489452
0.03779004297496603
0.009636223464827863
0.1598323774561188
0.09894364751858145
0.9663467728977733
0.01852548725363351
0.993879247527328
0.9179341704960647
0.9824373879036832
0.05256577235384348
0.903962890826063
0.9938076703353211
0.9454293729952153
0.9367942444788763
0.04963299912532138
0.8729430223331629
0.217067301973326
0.9737042911390109
0.05888107059462727
0.04051479286780894
0.938114917347772
0.05367430739463244
0.05234039893203628
0.9076257360008345
0.05850250719964989
0.9435879562001194
0.03299772269645355
0.1603391823866075
0.08445320430526927
0.04362035246340095
0.9751333122385522
0.9428403768966848
0.7466064762119096
0.09826930597533436
0.03709269316461167
0.01323942415869032
0.9797331802929251
0.9702548746417722
0.9738974275358848
0.1685925111579826
0.9126952067903308
0.1628945481060202
0.847102943876397
0.9432060038732856
0.04461979097725379
0.9585154848161852
0.9547531473941836
0.9354503557054924
0.9750901192959703
0.0805961142111874
0.9442975764254401
0.9007885840831049
0.05072728133629718
0.009811609264576537
0.9663746401652108
0.03073224279765327
0.9812336063188796
0.01860766974884648
0.04877889283905281
0.04119375524603706
0.02815671902670508
0.9576971066146326
0.03373931552786438
0.1025112933233907
0.004575492573031362
0.02575667069944693
0.01940168737622953
0.9033624867780901
0.9792229561924128
0.06434151583786547
0.01656406117781946
0.9533411816289739
0.959231002256108
0.08747547584770965
0.02129200357005517
0.9370906159960968
0.128664482947144
0.985339503649226
0.9819974604492622
0.9413053100337965
0.01420929115465061
0.1811609430472103
0.03101956819131865
0.07965644013989924
0.9130640238039357
0.003121560971654315
0.04679618168742682
0.9686144046609969
0.01610927120058188
0.8817107376134744
0.03058926902244762
0.04622721846084005
0.9351685641625328
0.03885319032614548
0.9609781357193694
0.9414312281077213
0.04028968133617615
0.9568371352357481
0.8729136233275946
0.9278811104133031
0.02466570742839283
0.9034193050928127
0.08121964462844572
0.05736728021874948
0.02338486263463121
0.9271788376033522
0.0184434253272747
0.9609073086903948
0.9741605523622103
0.0007206784564770801
0.01483549047077009
0.8774010185165733
0.02333542655155489
0.9883294167749979
0.9899672352480948
0.9116074434273177
0.9102878522995079
0.1007782057642313
0.8156686466825602
0.08708406591880527
0.06309656946671283
0.0733135174348065
0.06855588141411623
0.9815680453253086
0.9540818277270389
0.01600209254146234
0.9523598209695234
0.01830898395936051
0.9819064491194623
0.9748354279294431
0.018028881699724
0.03621581910555543
0.9127272563046555
0.07895637439700022
0.01239208925769149
0.9411045165625874
0.9149279980819693
0.9662874123951216
0.1057186550216227
0.07515995626312122
0.1036972107510809
0.9567218939722706
0.9431655622303513
0.8296634754862506
0.188215530022353
0.9654602146421929
0.01823897677608216
0.9181207464522219
0.02566061063475226
0.05696001443076942
0.1290166926593526
0.9226556696214143
0.03933100130962289
0.8439601542932031
0.07091359521143524
0.8452571672039637
0.02976719775632194
0.1071823973814782
0.05859403680607193
0.005088594118311159
0.01500130001235021
0.008631239244530336
0.1503361019699782
0.9328772620117363
0.08948776459263985
0.932282152880875
0.9748607396844297
0.05620278880849705
0.03222290274616876
0.007065650333779156
0.2003736512443098
0.1664166346694399
0.1810531019273122
0.0736140926343778
0.9938048419885601
0.9810329699025339
0.006153902203326068
0.9315630401192964
0.9408265691471707
0.9593579936496949
0.01477383120302771
0.9506621612747366
0.004975867048005223
0.02515483428979465
0.8787131883714681
0.08127954530512556
0.8979290758051331
0.0271294599803508
0.0660770793294128
0.9772811382823644
0.9383886972033997
0.1392680179511873
0.8345560220782987
0.1132839639195321
0.02589449976484193
0.9689428212655518
0.06679921493646108
0.9556821359462085
0.9927401438721215
0.9560152389620054
0.9259744485578223
0.08410628429071043
0.04691973687052681
0.9137877544306776
0.07519349905170306
0.05514619029603932
0.990247423538874
0.07817452209301964
0.04390970439300911
0.958438076958742
0.9395375712461251
0.9316292013451083
0.079225577771327
0.03877441654974872
0.1046307021760094
0.8893120679937986
0.08649545221560041
0.7676025616850217
0.8666801676046078
0.08834577248109879
0.04347555883116274
0.9685803333005145
0.8763177547766706
0.04162556445343764
0.9526897095325212
0.9807140117637124
0.008201128077315812
0.9844712534259387
0.05978995327420251
0.01697437955589598
0.9297589791803881
0.8230787795687597
0.9208493081223222
0.9924415150810215
0.04427614758091167
0.9324891666402398
0.999042682653073
0.08138469290645285
0.923798832309903
0.940919016860412
0.9831936805330271
0.01587916446536758
0.936607829042474
0.155407157318531
0.9980953807332971
0.9889821195973296
0.9819167274027142
0.06492530402985082
0.9662122745264677
0.950688525998318
0.07187400104091009
0.9188484221652566
0.9310680016956059
0.05108563547915088
0.9934653023136161
0.03436497638790155
0.9770669582489949
0.9177392941551985
0.09976768986141009
0.1016945011249481
0.05452833110355308
0.997555428920308
0.9783946974790709
0.02353971273921466
0.2059184832629613
0.9324167076860804
0.8532713643667316
0.06131618870939454
0.9609436803695715
0.1092685673778022
0.02327868580581788
0.9831225164692546
0.9642344675556167
0.9643419038458516
0.08898374791656621
0.03984603192388568
0.04854451650350027
0.8699469231222222
0.967475501574067
0.8765693997019866
0.8820206774206791
0.8840596266234303
0.8565810054209277
0.9373130518424689
0.9589109817557493
0.07317041296664278
0.9479549904489493
0.03143840567868806
0.1155157691280867
0.02521186146639224
0.9565474522129549
0.9060746619499275
0.9998056797095056
0.07782623249395243
0.9844127957612678
0.04941008512352658
0.8747862288494019
0.02918128403942945
0.02304794118997508
0.9675429259041846
0.9872235104103928
0.06447840117643514
0.05037459010456389
0.01985723773362839
0.08341943540775341
0.948935762305925
0.9375374300295758
0.03653209710399595
0.1712665025566412
0.8976789326497203
0.9905182380411782
0.9033272570840073
0.8297725331862049
0.9001069951261296
0.954023745296041
0.9990930080513926
0.09512025058748189
0.04336459582271554
0.01662356725766359
0.9667587449577565
0.05175816415039855
0.07378937722081458
0.02441945291408135
0.9879088326214954
0.9500998067546318
0.8830978057209498
0.9685331268992428
0.1512491246633264
0.005713220153211859
0.9783129261811156
0.001108756906181158
0.07095081390502955
0.9557311789691216
0.9873285153566197
0.9204125201458166
0.05537963320026285
0.004600373465252438
0.9886663738042057
0.9888843979834978
0.9759256536771701
0.9935952073856843
0.8991759342674605
0.05362360890046133
0.01072615060553638
0.9771529610807481
0.9466154800304765
0.9282132902824913
0.9985254891814858
0.9218487496899623
0.01925342200732737
0.9390201100008307
0.0386611801772556
0.04366688965309276
0.9205147261624103
0.9693069609581085
0.9833857388446763
0.9435857184592241
0.008118562992206237
0.06924978234157823
0.9951285244389593
0.9626756549237334
0.0803578174724445
0.9746924058111737
0.07594479396880956
0.9634755889034159
0.05162322272784198
0.07802843596905891
0.9823380203128221
0.1903783838502033
0.970886902863004
0.9491681177121257
0.03187331772030919
0.08930283426714082
0.8942679207952302
0.9686906232556156
0.9336209408160709
0.8397076504587664
0.1184956685072575
0.9907734926217587
0.05763252182088102
0.8938251139072897
0.2030485299214513
0.9795436952791008
0.9952314288869798
0.06798613220685627
0.01634897739263181
0.1233351966411683
0.954680474655822
0.9611857408749923
0.7769084426562409
0.01955329650017568
0.8427491007579129
0.9863193874561423
0.9471047698024617
0.8281296986897903
0.05373916333373192
0.152927466040532
0.03083255847045204
0.08122836654860233
0.9179964538765717
0.8968300114987983
0.04020668912631443
0.9770193976481951
0.9072080926470548
0.9475599734498004
0.9621042207784477
0.9522761090794616
0.9053128566772249
0.9019377271820865
0.232345121670877
0.9583908708790855
0.9646395154454686
0.9118895079739748
0.0910985538034202
0.1590989279512098
0.03886893893662068
0.9334479070036492
0.8576899393001549
0.00826608431982336
0.06678107334166139
0.8403621357195422
0.1638557380783211
0.02901395938512855
0.9434726982977581
0.911056673318301
0.9966515999201694
0.1420552877471006
0.07578530692904842
0.9746030807898558
0.000473686733448388
0.882320797325639
0.8995248932767372
0.1257739389494837
0.02009006436612966
0.1441017828643518
0.1150582775345589
0.9158378143441627
0.0819707996839034
0.03703789190140066
0.003901457507960501
0.902929891761001
0.06266813362391449
0.02763543069482816
0.04800238122933001
0.1307299979551143
0.1605422447127674
0.009830477918042318
0.06071045674541838
0.07334301114811762
0.04735708030039054
0.9581607832013553
0.01870193957218078
0.02471491531311359
0.002820656904196538
0.03221186409749763
0.02594477451131348
0.07126601289733232
0.9401284423656296
0.1066573561380642
0.9569360973803875
0.04954456494469381
0.8779983472036184
0.9589641296776111
0.09757141715276454
0.07186819677456996
0.9279030836527341
0.05763855705655244
0.9576919843572202
0.9682989659064343
0.9171398277635487
0.04124165607872472
0.9738521344929305
0.8858109351458419
0.9347269038793563
0.9989110212311717
0.04699899844396624
0.8937160848984158
0.980288116706399
0.9485604041340284
0.9243700291104712
0.05340135727876738
0.9527271805092097
0.9144900329704423
0.9976607171759135
0.9288101081139046
0.9506754971022751
0.009364917039832272
0.01230099204549836
0.9397296753098522
0.01330902678437072
0.04535181017520269
0.976402793547394
0.1280585579757431
0.798598486895632
0.1423191717598116
0.8501863237564808
0.06142755479402532
0.9297870961287237
0.9788919358464798
0.06167747622643578
0.004826492930820409
0.9312016607820304
0.9287871511199145
0.05126860370293958
0.04556427473582964
0.03834577323798589
0.9303741954006421
0.9565788946465456
0.04753662022641141
0.9313070834082826
0.9147574805876935
0.8416851694063481
0.0299185213780246
0.9504368366180043
0.9908809592124928
0.02406172764460624
0.0870294711790455
0.07371433123540215
0.03024405166466732
0.06782802142312062
0.02380576204570603
0.08329039014078664
0.8885266850232144
0.8762216818005698
0.9323198996746112
0.9602349986811243
0.001977111732330967
0.8876934087984042
0.06178610857384447
0.07241206105125622
0.04580370804672931
0.06870994645290733
0.009348451606503078
0.03170947309297435
0.03430499350745263
0.00497198935749136
0.9032548447188226
0.9639201737894256
0.9161264346354021
0.02906092604762505
0.8032167401064041
0.1189584244738864
0.9837715783489179
0.02985295874463278
0.01902437060133425
0.9603607176628333
0.133200237592907
0.99384442126447
0.1207215335988796
0.9098250724270484
0.9607885189504144
0.9374269952377454
0.1488649861812456
0.01538403782152493
0.8741366228654041
0.00810047008294143
0.05393220863070876
0.06709067179577466
0.9635690739679431
0.9202956041763997
0.07865692202895357
0.08702925395626682
0.01645959709904599
0.01060497143849996
0.09922005050114172
0.01673650447619465
0.9909588432632576
0.07653988312312854
0.9855227520184587
0.09737324034246982
0.05781326299537841
0.8224213521633854
0.9809924341568423
0.04952474607378145
0.1328988071027074
0.01095695300379575
0.9492136730830413
0.9364757909990541
0.05785205186270537
0.9862838680033931
0.02478604302424733
0.07300654354140598
0.04383006387401485
0.01874110938005687
0.002611524829203564
0.05058061328311998
0.1564316143931211
0.06968267644643969
0.9306850371918272
0.9344722548355797
0.9692213919486669
0.06300293847257621
0.04709836596805795
0.07717103197319937
0.9496702933548227
0.1305546945931129
0.9384842686729401
0.08805098301175741
0.9574415606635495
0.859084814058785
0.9749318813309469
0.8923938188553981
0.02163362282462731
0.9681573228638602
0.1126144880963318
0.127860875096916
0.1150742418520026
0.08201669988697972
0.8331797002619837
0.8668404146707743
0.9798167345359221
0.1425649171630389
0.9773033485464716
0.02290669625515062
0.9385049534231508
0.003000263045628286
0.1138907148944854
0.0317350629594386
0.9209484203744382
0.957274492454766
0.9413786021984407
0.9812073274264864
0.9413256037132108
0.1460630979749422
0.01072495862809021
0.03899181090960274
0.9908489367751947
0.9002156516166772
0.9111233753223364
0.09791010515383455
0.1233007639038209
0.01140403607612747
0.9489242174449071
0.9434628226616948
0.9216990083734835
0.9385104682589316
0.8665066173465341
0.9652830052853251
0.05582711775906485
0.8627461716867761
0.09794148361138237
0.06856501853611878
0.8388175423995783
0.9906694349464786
0.8935822424025236
0.1444310805548496
0.06755225106518571
0.9515241581314724
0.982491927773626
0.1447199517988377
0.989367400198775
0.1038129062140869
0.0701157063623453
0.9811145761572011
0.04422082991200567
0.07642987496832067
0.1117281245367054
0.8717889238666804
0.04297169045778742
0.9448714268433349
0.04265535898846833
0.03050236143542666
0.9162293978110595
0.02309160451438467
0.9445986577012346
0.03153441933627986
0.8921372240896177
0.9352212547167211
0.8716594011769006
0.9593314381655492
0.9602781809645516
0.9090014784539232
0.003752220804256332
0.9518141711473879
0.008329101666575333
0.987545267188502
0.1218001079993355
0.03697598897184743
0.004376121206916715
0.9312452091587955
0.06486524355301788
0.07339564147087331
0.9485504670890279
0.9959972782867087
0.01972288946848122
0.9138052296103619
0.9097319160600088
0.9819963128126268
0.9773743413648389
0.07025221028393194
0.9828498273138341
0.9780725282758365
0.9198723424267903
0.973059367361238
0.1690173291828589
0.009076821124840248
0.02908670674729011
0.9543237901572258
0.03361830689708013
0.116095893474183
0.9847771760734373
0.0126307994016034
0.9374012498152767
0.03881640268936484
0.9341261378229535
0.08130817275919566
0.9376217478774252
0.9052677709198909
0.01953371551292456
0.9322657386539852
0.2030204373082524
0.931967413502902
0.08810139595285767
0.0608065816040805
0.9866611468795143
0.9102341722069974
0.9210240113602216
0.009773564629506282
0.8692407180754197
0.9611506124805906
0.02662336577828276
0.08621757984149016
0.05362155435162772
0.8290774659971655
0.9508593218613193
0.02265100050936783
0.03132291394625306
0.09032737152337551
0.9399711667108152
0.1206617599156378
0.8633271623950749
0.06352298596185314
0.07902202371766777
0.01455056922668287
0.8221215977545395
0.9687925880649307
0.9955607863337853
0.8820429103652083
0.9701853791134436
0.01101503016350245
0.8514348878652024
0.9837882733921104
0.04812914695774702
0.9124854490018112
0.08727149505057735
0.004924052213068258
0.9337972103599791
0.9280216632380055
0.9586542515408638
0.9549958152418085
0.04948702448272238
0.9489849617361642
0.01097651667443373
0.8826737252409768
0.09316136977829258
0.9805961636249587
0.9342920203870642
0.03582710827269889
0.06117932337762542
0.9905336221787928
0.9636805690098432
0.8326574985414011
0.9969636788728553
0.8515813785169899
0.02778868337807769
0.989867956595292
0.03668244003474147
0.962728479862757
0.01769807216975503
0.9301409747430924
0.8977395568471792
0.2159155947848484
0.01894914866517605
0.969816935634974
0.11822902970945
0.9119832124938472
0.01827062084986097
0.9166175779571277
0.1420109700905715
0.8962019782937594
0.006013439237029909
0.1091161082674143
0.1221195632383703
0.08819949855074914
0.05322214921196996
0.9076597113772513
0.9661623059996451
0.02052202876111626
0.9791784006723471
0.9905120067445337
0.9274760300702535
0.04512875503222663
0.1005860453404307
0.9299384255538462
0.007483193677259985
0.08443448279905086
0.8904511648208342
0.1351418811009973
0.9071208044197163
0.1433596034857663
0.9394945878314755
0.006820604334813731
0.9196737936919015
0.0684935168622913
0.1311466992093469
0.9633470000726599
0.979844012040858
0.8805032783600617
0.996927469302746
0.05665418250552447
0.08363275870368415
0.1902088948334025
0.9422126287408487
0.001191490963004354
0.04364152973184528
0.004614581566937483
0.8807479420664199
0.0429422287510776
0.8661842596224961
0.8994525361885659
0.1864871578788036
0.9932386956791227
0.0005401522139081936
0.9927733564998695
0.001824113081417537
0.1146466738535217
0.0987415685414695
0.06055218811328752
0.0943831732095892
0.01918926729030212
0.003024536369470677
0.1544067653866067
0.8497344684827246
0.02549383662863706
0.947832105593745
0.00312220299123381
0.02287603421561207
0.9911989948975435
0.9714065329073617
0.993687961176986
0.8843960967574293
0.9042487269417956
0.1317031039192655
0.8778825683733188
0.07307835910201291
0.0385364798495391
0.04029197321028891
0.9299317902424401
0.9791232056159959
0.07174485370317857
0.1277284142126166
0.06985418760535964
0.9407030955239867
0.9247652191679395
0.05372545597708366
0.9660930105601225
0.9790837794893207
0.9681991754323107
0.9963271508027425
0.1207035259130778
0.1048536174538926
0.02225318858295501
0.03171451448986563
0.003218124040653546
0.1209944645809097
0.1314463867571748
0.0005967095008928685
0.8091847189357055
0.05334785896058853
0.891903060701984
0.9673054615171743
0.9212464092297401
0.9932083542244281
0.9773607970040795
0.9848034626507262
0.02817024491560391
0.9189618020416706
0.8312788582178292
0.08342935960160273
0.9655218404074449
0.8490281068480064
0.002772135235748238
0.9071742983759961
0.06465537348985055
0.004577763874696764
0.06050947053887652
0.8930856121793976
0.9479913768595618
0.9792070797288485
0.9708985621959867
0.9711287225339809
0.0008489706418886095
0.9750844982473031
0.1407464527077894
0.03623960115969063
0.2299048801717414
0.9274588842447553
0.9705330670892348
0.9936875116641957
0.8525670145961965
0.9233270540747537
0.01720562520079358
0.9671972548914534
0.01684850694824357
0.1311625680089386
0.9600197228067033
0.8764418934954105
0.9734499975587119
0.94133579089636
0.9699282350123574
0.8848134737481158
0.002397766782752558
0.9200176774046247
0.06890715362304958
0.1239970191028702
0.8841265045201154
0.001794261170118883
0.08300729866217435
0.01756217462859919
0.02528296667282877
0.9782908895802861
0.9797429576153227
0.08530580434750135
0.9931808683523968
0.034959180733
0.1504786305530761
0.9242137148132356
0.9472000036866316
0.8954748007550676
0.941759447293928
0.07375546562123926
0.7837397202978273
0.9754489115569449
0.857407397123564
0.08404451418625059
0.06550613687534744
0.9828707831802153
0.8944080599250014
0.9523611041219356
0.9713881019292258
0.977291181773163
0.04396933850936829
0.1281085214806665
0.7982250617969638
0.980699675735504
0.8826515502649795
0.03211758685495134
0.03971205198066574
0.9617422684633719
0.9929760655578636
0.9071943362195909
0.1489241142388981
0.04851501348990787
0.1108426588043673
0.01737982649184296
0.08878153119723858
0.9929135121394719
0.9835192879398967
0.01918958683111765
0.08353632568642043
0.02542186588857215
0.8957721938746303
0.2156793432384198
0.09148688804912712
0.9952643827347255
0.9187562205007198
0.1416298387818844
0.9870927211082307
0.009791314933475175
0.9161970149868581
0.8829047608484405
0.009242450422420589
0.1105240707769678
0.9972182584868673
0.1416595294931258
0.9161427384144203
0.09408358554788933
0.962259800793967
0.9394429969082819
0.9617984424329995
0.253791943850686
0.03719367522608812
0.01983873301134746
0.8990911946305236
0.05210197935247126
0.9428451041696816
0.02623493801291559
0.03538638290712968
0.01779137276601326
0.8794032086268063
0.8630640615886824
0.9309260149159068
0.03531703643463351
0.8567196566263455
0.7660957447278324
0.9697955188115975
0.01376330254146637
0.03286260323319726
0.9956187619947895
0.1030858146056667
0.970758377237764
0.8985961451216826
0.05989664425005199
0.01568981691160352
0.08591425731958476
0.09752365577252618
0.9113117864032332
0.9935265796982777
0.06283287613701652
0.8464160973530429
0.9655833444329085
0.04167153068988993
0.8459775970759815
0.9965831605978668
0.2076637382768838
0.01414803019065357
0.9998556211655071
0.05731862991337882
0.9241813776160908
0.9414012343628855
0.08777655377403008
0.005860436810204559
0.9718704665339928
0.04421424414544289
0.7951294690906405
0.9926856522071212
0.9857434726962788
0.9262241729167658
0.9696648418233752
0.004119794896008565
0.9841339413005114
0.005381937015974434
0.9488507054611058
0.9908328569601377
0.0266571331451633
0.09651340914537616
0.9077678773070036
0.05423413311077725
0.01895884725974178
0.9768648231343251
0.0232684975959415
0.8797159311433289
0.8947480643085828
0.9697483734650909
0.8915270554365399
0.07642427755789954
0.8839505256368286
0.9531196617974415
0.982160215747087
0.06131330270848147
0.06959988039453856
0.9971319630254202
0.04377301401981937
0.9958536737296162
0.9874802333456282
0.9878484389636055
0.9692761038000037
0.9563715830689203
0.01144178616391717
0.8760460575890663
0.1293306691309725
0.02737312402660089
0.02230941382911766
0.9432032774087815
0.0841809743542747
0.004224298278853024
0.9111617595994672
0.8683193872163089
0.009440208317461288
0.07592752556494428
0.02918098415375156
0.8749339960380466
0.06048738602865695
0.03651748904178356
0.1071824646971946
0.8812071650134685
0.9237792786427432
0.0006655938775298147
0.9801197081986637
0.1247140462283068
0.9747411678970689
0.9767487974394458
0.9495580226172018
0.1487634592474377
0.06561547222995166
0.01524298036843179
0.9300040588614092
0.08699738852417835
0.9264513357293137
0.06937824423233967
0.07075334093246056
0.9619279071353117
0.9413254085761776
0.9530570240823473
0.9421834683520516
0.9856913956837594
0.9564346220882325
0.1101609427491944
0.9609489914595991
0.06411750639523203
0.0103845663255494
0.9310324100103231
0.9497668040267171
0.03358929062782764
0.9491229366152921
0.9719391773660804
0.07313236179628774
0.09958037256082987
0.09844602473818503
0.9197113735519675
0.01664629866420629
0.04081532887010769
0.1214836062760627
0.9817771722865202
0.06130265712584367
0.9604291946313999
0.9496060879896667
0.9747390269267545
0.9473288848224096
0.1243709750099979
0.01444989640066521
0.9440490997450757
0.01249016276205621
0.9914554747834112
0.8871659088276357
0.1053879010798843
0.09895967922748444
0.9861610778369436
0.01005858539715209
0.8825372192679647
0.05974953992007381
0.8557172031064415
0.9596214977402192
0.9932453288757208
0.9465839497294584
0.004579323048155438
0.905271399546633
0.8856458345360494
0.9328139244416159
0.004801135295915472
0.06001920014243044
0.8543772887490388
0.8690572297051506
0.8993962231619369
0.02458094716056996
0.9902652554341724
0.04625478119643076
0.07669297012556306
0.02960230046023058
0.0929294595572307
0.02570820574976051
0.06404596899108243
6.228277610337976e-05
0.007560189059346027
0.1766036846201018
0.9017932952125222
0.9482175355850241
0.01898294289728991
0.9623378922451867
0.8999304228897872
0.009043618282967174
0.2147952748164542
0.04064342086328334
0.04386825625593715
0.0818279310115496
0.01526068179393906
0.05759354914314284
0.009902987791603918
0.09469977523558697
0.9648373731726831
0.1823899152403102
0.9603037605828397
0.8969633013769567
0.9451477614798042
0.9576224639404435
0.8990029862277413
0.002223155956393729
0.8462745607733917
0.9494084567262266
0.1254922046174025
0.05967197343801584
0.03110058799575066
0.02629458552537619
0.03369991378477814
0.9977670017052463
0.924979608777175
0.8634431629084309
0.96891711555143
0.06098299340418535
0.08273758291989135
0.9042931812540377
0.9956478008935996
0.06861065749102029
0.9528856516985706
0.008659710207439837
0.9074581133827267
0.07147400211122427
0.005149267816556711
0.1761191395207875
0.9425047414633728
0.9991910946494456
0.1307036509929223
6.663147115134154e-05
0.9655171015326438
0.1248017463353847
0.06221704508935898
0.1030983265967001
0.1107700137713161
0.9277609652926994
0.09797043019616762
0.01353829829879412
0.05130982504145477
0.979795778015742
0.009171354478414658
0.0487814620010952
0.9406541967059984
0.9727999286658264
0.08106664216589579
0.8980856244257331
0.02556948538219024
0.05607158982902214
0.2131602420851336
0.02083721145438309
0.05479251200956884
0.9796899501881275
0.0762846385115673
0.8467724329924596
0.001406668610198196
0.00877758159380452
0.9646115389332222
0.08539500384597455
0.9116670038693575
0.01682410725631799
0.8068158110485586
0.9807603637035953
0.9455991428601666
0.08939986706844748
0.05917369684015032
0.09024357370453814
0.04509948320959278
0.0519008804694448
0.06018857370786972
0.05128407715211997
0.9867674452248169
0.9763721150075737
0.8885491575261422
0.06469063155510385
0.9516642087993169
0.1089312227404145
0.9864103922144224
0.8378764934027128
0.9616797944730086
0.9757274645281504
0.000644082252353306
0.09531125375734552
0.2292102754426896
0.8742386394821576
0.8603992262213853
0.1361356957147478
0.9730222566318698
0.04195473806196387
0.9727545051191414
0.9736819818241701
0.06687796581882238
0.9036516311180105
0.1295216903455071
0.9899663367253848
0.07759218809693783
0.1778482190614383
0.1234726626940398
0.9774452400132104
0.9558751225188089
0.923339431489377
0.9660597077907385
0.07104948878041645
0.09701742080531661
0.9976946377614483
0.01928074662129205
0.02995347251552075
0.1592928640729856
0.02658808450823724
0.9329797245582717
0.08893767459231305
0.9615780498433313
0.1078118107530877
0.02500341958632035
0.01409828896622683
0.9859094867814154
0.9822607025669926
0.102471363490631
0.01927954712196549
0.03282045076367341
0.03499971338192794
0.07240927483243102
0.1578170700382741
0.9601170665022878
0.03091216274095142
0.02835097276917599
0.9553737425536114
0.02158838312431472
0.9141667022348944
0.8938407211591406
0.0897108535944121
0.1537224186130514
0.996651831749028
0.9724384361526847
0.9635893384280407
0.9256440125083973
0.05474801156752188
0.06565653395813623
0.1459701761541994
0.0502813657911084
0.004116006739267713
0.1075531831297927
0.9659459426878348
0.8309331619399473
0.012694692816975
0.02472696693149192
0.9114091680096463
0.9665357254950224
0.1333572133902261
0.1158863953693298
0.107516695027386
0.9827526752892206
0.9476690549702864
0.8981381877267574
0.9216700564834993
0.05944571285653971
0.9798872071964584
0.9106656823175173
0.977159151614826
0.03728316337010763
0.02796276289749118
0.000396395038243548
0.02610184621465272
0.03534386923118436
0.9477288763149737
0.0583506214849307
0.9357804079318732
0.01543219175405393
0.9393847757419456
0.05178944479843283
0.955117448417914
0.9513467673409015
0.05589716577485569
0.034477748257653
0.9878955920097955
0.07952931954289474
0.9842371744993844
0.02627550358450209
0.03498004881836979
0.00892812731906951
0.929781415897839
0.1082845359504995
0.04925877330490455
0.08340946705540056
0.08135971369293436
0.9278180500901041
0.02078267836946512
0.1878282027260313
0.9512660189354276
0.8693291092444354
0.9191973639838802
0.9616439904324537
0.03370879886248318
0.9632957125875959
0.0318116376850878
0.9868823960230035
0.9790314462101655
0.8929139837640846
0.131076175216945
0.9546630331957623
0.9215090227104809
0.03713345474619013
0.9629037246797528
0.9893144176553171
0.05720900736925467
0.9955122908212088
0.04502075767468092
0.9266841673822248
0.9526263019641302
0.9830727381269092
0.9945607529567384
0.1254778916428679
0.01205858483610357
0.9804015394763034
0.9007716827422276
0.01973019844433865
0.02341486960993286
0.1535026092635951
0.0933930317493064
0.0686765586778881
0.9902665143097226
0.9202962144809047
0.08631587427754328
0.9295423343466985
0.9374158888236398
0.1837047796468007
0.979344681627081
0.02167644338969962
0.123458436797679
0.04711445534253126
0.101926814345127
0.9655698114371196
0.9011872108392952
0.04400410135951934
0.9069491785608582
0.03054697007604956
0.9008745678093628
0.1580534994606301
0.9568857894046101
0.9686508435179313
0.0912639937482989
0.9712045310795854
0.0786113062836866
0.8706573111272513
0.9740801886569035
0.05925097302863476
0.902783915734095
0.003914318398200932
0.08677594259730809
0.9798844262644604
0.07942169596865332
0.2039587982671742
0.06936061257228737
0.9812125214637999
0.02318795517456045
0.9835085692693145
0.1190147820644706
0.958087956114763
0.8368513812486604
0.9294678805017795
0.9232143020614312
0.9042636364082803
0.9496960711378558
0.00583523423408977
0.1640991422584294
0.995191649454331
0.008589263049021504
0.0124204984926848
0.9999907358833603
0.02182769577598693
0.04114426035701344
0.05496299874597525
0.9137459359071931
0.9618135547855167
0.1307284680823053
0.06676165208572817
0.1024708298021929
0.1033354201890535
0.03164630225054507
0.01200304475535308
0.8885042051243762
0.02193131839020085
0.8229654298477737
0.8029665720884867
0.8162757801217712
0.9351013029049706
0.9359831494199448
0.1265108551258087
0.9380423187939423
0.09911026650166518
0.04228254563312756
0.0370823773046116
0.9896207568017042
0.0263066432944868
0.940813111295893
0.8016786590882364
0.003343762746005594
0.9100456626633038
0.003960978021317313
0.07770253264258259
0.178116264387823
0.08028057677482581
0.7921877765853234
0.9700793385645778
0.9676696864733787
0.809371081923365
0.01109632115269534
0.975510134865873
0.9656204890562198
0.05181768547637099
0.006057210103223044
0.9702386165651261
0.9243319417423791
0.01429109128254569
0.1110234578007711
0.1314716483187333
0.05711369144244834
0.8605195074782698
0.03786588932195644
0.07583386281953092
0.03001349847867186
0.9118411822447914
0.07651321886872534
0.1365263705177954
0.04230071610250973
0.9436663958553343
0.02511534901373584
0.9991823413292814
0.9291940973740013
0.8992656176180639
0.9437281135381703
0.8898899797119305
0.9825542556655857
0.0822218743183074
0.9951914513265762
0.9934865490334504
0.9302384742675905
0.08208251925862793
0.1340456249257883
0.0239249106152543
0.02803275767791004
0.9998682444753224
0.03012814047092357
0.005396409240904958
0.7776737880917359
0.018407140548606
0.1096041119188337
0.8615631053755212
0.1446282504051985
0.001535384769623502
0.9872888466716131
0.006401795930635399
0.01093277669477394
0.03496867769279113
0.9483782582172701
0.8357803215166719
0.04583454546279418
0.8927838563952143
0.1335991404985168
0.04723420767360027
0.9136362553033408
0.9161180965700412
0.04625912002912443
0.9933866853311795
0.9594368321616333
0.195724951324194
0.9847988780788125
0.9295539078291136
0.0120903107676096
0.02264429424357966
0.07866538807580897
0.1219608155335752
0.97791133033123
0.9180006840052439
0.9978637822536572
0.9889766319990853
0.01539596670072253
0.9686338775151339
0.01397587603108184
0.03528489811370178
0.1786664274170941
0.1284771598425848
0.008846796801012122
0.1007169118703516
0.9806107647298966
0.9812526494448104
0.04169947952373124
0.04354592341014212
0.0975974219781714
0.914998625420836
0.9272056543936557
0.09861724328250347
0.9980276551214855
0.8889855860359247
0.07715376936165243
0.9989988428789107
0.1013972106029767
0.9789000891715561
0.8513392151363076
0.9696401975424187
0.95553212569081
0.05492991565778207
0.2000130413328555
0.007719917801014921
0.04734408799985386
0.9814696958589306
0.05225466168835018
0.05153193748687852
0.08255712748097153
0.9090861021289853
0.9633033908805636
0.2444973454212903
0.9619056074949756
0.9566923859434496
0.9082921704454463
0.8790472807282579
0.8949211504163148
0.1015636074353086
0.9789567890598095
0.06613293128497255
0.9650977245727118
0.173309948647097
0.9625407166316997
0.9172709786290792
0.0608857252391935
0.9454819208770572
0.02192222976457197
0.8760139019558202
0.8861894327108352
0.01612029376197337
0.7890224242568258
0.9732854084818044
0.05719430664130838
0.9868105447767023
0.9923832401030974
0.03608183634483541
0.07641839479657066
0.9699492161423607
0.106401653277952
0.07363167267531219
0.09310550589549677
0.03214029664620947
0.1411489167359931
0.0006356363732005655
0.1338013149541925
0.9491900430597973
0.9701567743052815
0.1123632938010471
0.9089617803369114
0.9435510933413286
0.01768248976499045
0.8363549988725648
0.9695149569017665
0.06262279238279643
0.8793279370212372
0.06663734536934891
0.05402735872491717
0.06423858396472855
0.1486781000790301
0.8874601876828524
0.07335102629617946
0.9144217965228983
0.9346276598326402
0.9540863095479696
0.1111050269984894
0.09129316747632973
0.0092413370582598
0.03948291119122847
0.03081039188109789
0.9893855870935738
0.1640715719490497
0.0004122675313943695
0.0487551776667652
0.009001988164641152
0.05388743305043849
0.08716308466595955
0.8024603316630179
0.9967312976466286
0.1070744222072319
0.9421660604946535
0.03496765878987821
0.9285850968269884
0.9345854108712436
0.0476845802006006
0.1354916783022562
0.03494716294288942
0.07416064984636293
0.004366635143191256
0.0672645230521258
0.996409747911664
0.03088252500467715
0.1249167383056013
0.8794477529501343
0.001479829507824472
0.9573789471806688
0.01224390044102252
0.9042520990737479
0.9912361154949122
0.007104096877205354
0.9767830101103999
0.02552803628649039
0.1093890228805088
0.9975861143842404
0.9225519592088154
0.1496181690728769
0.9932124492556393
0.03120318913590036
0.01011059554641082
0.9949308425198684
0.9875743572069675
0.003752851728165598
0.02732231640946267
0.8723863046624634
0.9861823916324557
0.8366877024930685
0.09152473073802889
0.009802352391366863
0.985986571760213
0.05905277719731762
0.9738559011332654
0.1042409417911954
0.09672863597788993
0.8834966061454796
0.134946706847268
0.01789690818536906
0.9431501316859434
0.1073926653776839
0.8863321138175992
0.9648609707939361
0.1031706386863833
0.02201377831896781
0.1381492795750673
0.966728576874851
0.1190666721418158
0.8953156483526145
0.960501569724529
0.04290549618959943
0.07778798547924919
0.9628964251248981
0.8903556589202025
0.06131659860376568
0.946202153596216
0.1274541442154158
0.06072399252869703
0.1195749562124402
0.05022658521415695
0.933986455689543
0.1392556097618007
0.004479694350796743
0.8998048481427032
0.927684866831425
0.9399287783335053
0.1112700434656654
0.98212571980159
0.05696683088158908
0.1026765776203013
0.9875005123501222
0.9490084889817226
0.9693669072963235
0.07883486138982859
0.9338973793265629
0.9150819692722305
0.03673113046948216
0.8548423703669421
0.9568955494940578
0.8386470647208406
0.008235467247881397
0.1292437247365256
0.03812445107471762
0.01320637580696794
0.7744572149059635
0.006994586159200623
0.03652982448902456
0.04572481357042242
0.9857706780369195
0.09400577090918395
0.9253997547741412
0.8922666138266236
0.8536986559398191
0.9495621033251058
0.9926990807615224
0.05859136947315267
0.04553832203130413
0.09469997279045066
0.8754587714408906
0.8869196623446408
0.06771569543418075
0.04580204892608518
0.09153542323922395
0.03589999250772285
0.07549702187482885
0.1411517883783836
0.03400647359850793
0.9879550934251192
0.1189770134302548
0.02028558663916939
0.8843394847952197
0.03888642594015317
0.02100868111436419
0.9756626738918678
0.9748178001597217
0.9065844052156908
0.03014286805559142
0.0396958420625394
0.9473603860530783
0.03229025442790187
0.8959906263563269
0.03726004417131067
0.9308796884076747
0.01387783335513603
0.1023861289802344
0.1154504788770712
0.9352530129511942
0.08133196883670259
0.03481935636973862
0.04345234692499617
0.03052633817077369
0.09711061360945131
0.9324665783719204
0.9302168124061827
0.988439857548579
0.0358359314743479
0.1259604950265073
0.04008580848382245
0.9366270244018116
0.07001720356020315
0.9978616290023092
0.8794745454348465
0.1015895740125832
0.9615803738297571
0.08245080554804504
0.07675758371466385
0.06169287717566485
0.9100111056724797
0.02149136857651643
0.02102421631184481
0.005487614544960682
0.06857794818266537
0.03962039936457743
0.02729536401455101
0.9455391344051313
0.0743733940834269
0.01607432109233809
0.1516747002115741
0.989396806559668
0.1114775887107348
0.8973626639030662
0.9142309940821678
0.89728482609423
0.9090562032471136
0.04369452492498912
0.859478596202708
0.8761409380827843
0.0140953104373147
0.9466956053639091
0.9399910119787875
0.8377121980860147
0.0697374599046367
0.06378163258280271
0.8603778198829078
0.03205103504541146
0.1694951290083522
0.9041843065125789
0.977814913586895
0.9455948415602191
0.8803211075070301
0.01975557757000796
0.07632331742725094
0.9506272183219184
0.9540857400960414
0.9692370676688321
0.8968673130624992
0.02661237161232948
0.9814045181024449
0.06117130968085167
0.797269339049471
0.9838184784995531
0.03845611091426893
0.0965446475526983
0.1055302900374589
0.988542139782223
0.08021234411990202
0.0161557878980948
0.008214571934275116
0.1396261197647788
0.9534963897142719
0.8567717954115449
0.9650814339188867
0.03782428090490487
0.9846095421039994
0.0554447770121661
0.09861777500324478
0.06711949103251513
0.9230562219525424
0.9714907157003828
0.8549144849127854
0.06239914093093638
0.03590440856321626
0.9224756937925765
0.9132780121072486
0.9925211226286236
0.8809803653527013
0.06449612944645504
0.8853801357647553
0.02005796969400429
0.9710698095655144
0.9753791222525718
0.8797157100502341
0.02825651163080562
0.8930739537767726
0.0688129276751512
0.9837976839688309
0.9572791942989859
0.1813074391631591
0.9717295770774586
0.2554779133768101
0.9611299870510642
0.1325931262602561
0.8274913524251335
0.03453883886067619
0.9774606020337407
0.9575022358122615
0.03247024699219713
0.0465323091274339
0.08212942502077784
0.08743943345929889
0.03763836019842318
0.09180882395927227
0.007651112302044551
0.9157627337035917
0.968909767564585
0.01016648193435978
0.9714297148407307
0.9506485485451789
0.05278128133842643
0.1569379110558311
0.04754248310339435
0.9230077771534886
0.01229913356031269
0.04045108013204083
0.04898816785596886
0.9961624946210428
0.1658536487032851
0.9083106801031233
0.04382186452729136
0.1530553678992715
0.8830109162628095
0.03672400223104387
0.9070839545610853
0.0303970863780312
0.9081342451067653
0.1682189412364746
0.9070303294471882
0.9812145950720499
0.9335017584376843
0.9982897815306531
0.01055840912581203
0.9678888630226505
0.2659591838065535
0.08775181160706703
0.8863402707521384
0.0445951800152832
0.9300770920555945
0.9943069409220885
0.9730645610701019
0.944325761166437
0.0871407491815849
0.897475207485336
0.07518623052812869
0.9856702616600976
0.004777760668549573
0.03461248428784184
0.9815863413950379
0.9060992625946652
0.03782825454545135
0.8323319826793973
0.04690802893745936
0.9077368513025059
0.07419523573720635
0.09262226361651515
0.8354251639600088
0.05821057019735094
0.9492041853677071
0.9282811171965359
0.008158896020466825
0.8597912239929276
0.9648935814133597
0.04093864157720949
0.08555681810436813
0.06140412239238802
0.943783849269971
0.0217791854540076
0.9578899180007551
0.9960230503027616
0.04010596361206552
0.9678172102205356
0.9815119251100535
0.9419915895806347
0.09547671723731094
0.9089786934197701
0.07530896938169233
0.04936987518240959
0.09720797532993353
0.9642573989349155
0.947441363890723
0.9198572052135927
0.9928389675836986
0.1133161552918363
0.8734639957635122
0.008220186337179157
0.006424643781562107
0.1015512776114801
0.9465601199360462
0.9115478063845128
0.1676805079894908
0.03904161784892765
0.0666337204098896
0.9604482622856401
0.02164257822878832
0.9402009554857915
0.05691019096065728
0.9551737736844315
0.1307268757526825
0.06086269695823221
0.9080372655530626
0.1496430041318555
0.08409159200692477
0.8942451963133771
0.9861595237653664
0.997376042225814
0.9864339568156255
0.9495962389927448
0.8839146217426046
0.04169585013536998
0.06141948362896375
0.09498736986903308
0.03864655066172586
0.9721328843926592
0.05861351755036134
0.8899216028373025
0.02592649517513353
0.9033060420518995
0.04172283514829928
0.07289815115168911
0.04952378996983024
0.04047875804377745
0.9387355018390907
0.06739075323780917
0.003364092599689287
0.9870652154371375
0.9930280141917968
0.9262754396232331
0.009855406283328929
0.05836329282658863
0.01221831197238863
0.9858577037153317
0.01136155803012741
0.9600555443302053
0.8586524972014817
0.1288482673968593
0.01992125407550028
0.06468822253253051
0.1288809058825315
0.07125735070973911
0.9775089666208433
0.9111335492893371
0.9229251018806092
0.02917509621178761
0.9396922547634051
0.01742376895799685
0.1690755491172331
0.9901479568564057
0.9730794157317922
0.9719516616742736
0.03726048440339937
0.1370220865573889
0.1678101386051681
0.01605107688069476
0.9332715371305711
0.02300130663628414
0.9953908227277379
0.06095837192894755
0.954239488818441
0.00988581457649136
0.04213318734197282
0.9479453461818925
0.1148486217448474
0.9451152470978841
0.02276854641324208
0.003046532498167583
0.06374615184624376
0.9277820355046655
0.1224796148667089
0.9909310886381271
0.1015188378576438
0.071402125322319
0.7911908377082104
0.9924744338590499
0.06082081558683203
0.0205134268197898
0.8978133731146489
0.9782233101405634
0.06002957385650014
0.9025943219825189
0.00892284681988191
0.07059932182045266
0.9386957868598833
0.03921498473630801
0.9940331015988936
0.02185447354072499
0.9625166421833186
0.9005608386730715
0.9900903239555249
0.9866072916948873
0.8793198571099404
0.9703732696422789
0.919067593915442
0.9395394884772771
0.01210119987195185
0.9828437394493382
0.9502295069054388
0.9121399822291683
0.9210410369585111
0.1190047501525791
0.906840501769608
0.1031009293022149
0.1520809598749344
0.007727434893421199
0.842882953697774
0.8815937735687278
0.007393288406127174
0.01877104795616778
0.993949155950727
0.01835673188844294
0.0328985040323279
0.110254468195002
0.9889539674784603
0.9308013551845152
0.07355922318787071
0.9472127841533369
0.02355773506656128
0.02078729160533583
0.9389674700348645
0.0883719300912414
0.008487160548524065
0.03389351869733662
0.9569093906494396
0.8944590803911195
0.9335047833162017
0.09493344358069081
0.03651876794113092
0.04776559060342888
0.1079130795286615
0.04399402204321173
0.9922404933779304
0.9690364206716182
0.1547738276282525
0.01424811140117666
0.07196334524708715
0.03712181857877105
0.01870143693388331
0.1267339116639202
0.8762113629322476
0.06281877867850516
0.06312582185442973
0.9083584665897921
0.01887889754003029
0.9168895156939645
0.9717647675915458
0.1080216506647682
0.9259306042365163
0.03440013014199236
0.1201172726087335
0.04381267047291453
0.9558693258673695
0.9958119750685844
0.0773672080638802
0.9435812988981683
0.002829135767542762
0.08020155270161368
0.07269112968362991
0.9580228558061146
0.1470601518912767
0.02060274482123394
0.8503141103691614
0.02212588513581642
0.9710808174409387
0.02118324824422705
0.9540446877949822
0.03492438957844959
0.9672901230841084
0.02749390703001053
0.9213144566672136
0.9444199349181513
0.9688196554545822
0.8360138263356071
0.06072511557956672
0.1364835969996492
0.9740527897555465
0.02064457994001708
0.9318728300334206
0.07637598978935652
0.958516887589252
0.09388362818950105
0.9209873230036303
0.1810632419729284
0.9776101082176072
0.8458910551017373
0.9806321149731386
0.03669474312133302
0.957275097051648
0.9657491017430206
0.9722458669598234
0.01373388917570995
0.03428930668678472
0.09660758952481519
0.03466348659111768
0.8386804755361952
0.04537116573800296
0.9090791905086844
0.9702205816141333
0.9635677595228668
0.8705748678329249
0.06499560127235747
0.05935396804016577
0.989970165852395
0.03657811978919775
0.05742013977607251
0.1534819585998085
0.1238563496246395
0.9398565416333349
0.9112521900885733
0.05393767029526767
0.0806236911496965
0.144053851943572
0.00211443592187099
0.03730585272680083
0.9543346000660684
0.9894681689812308
0.1326718185172343
0.9099286967134382
0.9556227225289519
0.053682905837323
0.9336405659571073
0.002355277068467958
0.0342948483141973
0.8568172512510518
0.9822722582279654
0.8929116427867689
0.03209767530752637
0.7900910810462993
0.02369490434342028
0.04706168040861435
0.02449474742067609
0.05057391203238176
0.06445554494670613
0.9355089507565376
0.1310946101379752
0.1156277477239364
0.02981699499896959
0.08765889951133041
0.9065033897536974
0.8880342877177168
0.9215684848653727
0.2220098060027151
0.04573607717782725
0.9782500219404673
0.05232919378189346
0.1273163246543719
0.02509998125988348
0.9410621747764122
0.1067326752793331
0.125047930739584
0.04751996112796518
0.07278598355378502
0.09171463222272332
0.06891690452509713
0.02750023129995084
0.9582120711721045
0.04814226303826738
0.02356727585116499
0.004750474060433619
0.126925911211042
0.852592447150258
0.09559494430329013
0.02097842242945494
0.9469250489393554
0.1225299991952058
0.05808219313475343
0.8676667379894041
0.04686272429099836
0.06689047341701707
0.01510199837132705
0.9269131888792519
0.918737332618941
0.07624804689593162
0.9019483804533603
0.01132189512384666
0.812403321492961
0.09092934902014818
0.9107671132520007
0.9265559118301269
0.1871050485843974
0.9736226201805992
0.08886647091285767
0.1054956278862685
0.04542710186508979
0.0492754596426385
0.02312470309845168
0.9852828596228914
0.09586620718851643
0.09599191464223104
0.9964726545220267
0.02550016012214183
0.9927555522708098
0.9848882822204913
0.9777782282703665
0.06498480469432169
0.9043627876350492
0.1537402795134865
0.9798889717080715
0.8974575555736627
0.89148965186514
0.06686523254165176
0.0280491863247885
0.9910519419362868
0.1686230923025732
0.905917988385274
0.8671641584736327
0.1689965602288798
0.07501501994066093
0.9076412616192924
0.05941959517990241
0.03778394699841419
0.0682993689979457
0.9610330759629442
0.9533305268241542
0.9825911525880644
0.04374401875219478
0.01431356365786628
0.9927729834454383
0.05546393261973287
0.1382414228651491
0.9313832057707979
0.0219529696667026
0.9952517507377221
0.06723740981926614
0.1153595226829396
0.9817273296530412
0.02717043317479639
0.860738657809342
0.146641603166217
0.05866184934875258
0.9004611263040864
0.9655617847835556
0.01675548447586086
0.02466366395644207
0.9841104754891329
0.100852569985604
0.04366901192822391
0.07524546160620335
0.9199641994686708
0.9983665551679726
0.06287687735958121
0.004942921163383438
0.9250196274425484
0.03076101948455328
0.9503369929635074
0.8932597528303484
0.9789251938999589
0.01031540493431023
0.9646875071640626
0.8606268295817999
0.9562150648463433
0.9541722943805109
0.9541535352715786
0.9712458427308068
0.8924292100830623
0.927429614432535
0.02203358446964806
0.05708437611266663
0.991929184027198
0.03014744923341826
0.06174469964376992
0.03748858898899059
0.02168815490873767
0.9373258312915909
0.06048706966887053
0.0425558803091135
0.117539164108256
0.9252283474453101
0.09391910359042994
0.1032138136635739
0.8644022197103285
0.01622536761380119
0.9749292653206681
0.002110415432328761
0.9028348770957955
0.04471610039433586
0.9595562699204433
0.09733226727229306
0.04714926492483256
0.1220466042624818
0.9580747799845932
0.9131826206600573
0.1282537255691978
0.003804251250309466
0.8981582770290077
0.07810143265577847
0.1022821106324647
0.8986085544256187
0.00490950666218724
0.01236446358539288
0.9433063484722355
0.9146719742760272
0.07502215497755549
0.1821296860622749
0.04346771417435229
0.9666888047608458
0.9971537612046508
0.8401043356049412
0.09847255759239625
0.9631107160894192
0.01506914379652321
0.1118644488396321
0.1038371615086233
0.08325208931398255
0.9276834798309267
0.9878907990163363
0.9612846218678059
0.05081504265919355
0.05724325966145435
0.9735457535487474
0.9380152397144873
0.9355261906944417
0.1342054368043212
0.8558216709197836
0.01002624489069564
0.999154889146645
0.9349759405448105
0.002984201623296909
0.9619917690611803
0.9791795423648382
0.920150537830149
0.1091519475772101
0.09932544504597417
0.9262079173130193
0.1629011914764894
0.04424285535604645
0.03075751863964276
0.1503499729051538
0.06952341967324661
0.03538495476226084
0.9641267294049639
0.002634461316343786
0.9879207459401088
0.8619381797136246
0.9317231503501069
0.007201880469472679
0.8715869287139273
0.04618798315882457
0.02192466393943059
0.04425770634479172
0.05254859311977734
0.9998080223946403
0.02897792243948388
0.9239683422665548
0.8712900155590074
0.08950406199430681
0.8247417400369861
0.9836588479507202
0.0474255544668812
0.9556422016307258
0.9361982451301483
0.01495084023306518
0.09422542464039585
0.8955146936978862
0.8961181939183791
0.09037849959290299
0.9494839552718156
0.9827843077462701
0.02477199766338849
0.09395719868746259
0.9775701794933166
0.02413006637700923
0.0775505625884224
0.9513461377277193
0.09129583491199796
0.7856545341512777
0.02909566735122286
0.967642281685873
0.9968513405106461
0.0476844942928057
0.01913623748329234
0.9438552685428496
0.0370641361076895
0.9769370793483856
0.07323195514256461
0.07006167328864271
0.06868361257651324
0.8906903081280837
0.06948401223543801
0.05667870636579187
0.8953646713380782
0.9067200876462598
0.008288939220834554
0.8402698133005669
0.9318024954636366
0.1024520563324109
0.01755179156670557
0.01382426718033803
0.1971714254153476
0.006264984409091691
0.02480695890593207
0.00681634443952384
0.856993595191176
0.03910700213998314
0.06221904744601714
0.1471690854418457
0.9851723264008025
0.04299911235806149
0.945136390823937
0.9742485799658916
0.9998212795593788
0.1365549232968099
0.1024346090486895
0.0937913419650493
0.9399993119555369
0.1216924191901779
0.9647060651902553
0.1029052121497974
0.02566154309787909
0.8826973934101211
0.9783747541259922
0.8336804940732194
0.01040881270335027
0.05383941623349688
0.8971224184533119
0.9973190196428402
0.888266509220802
0.9848392525850528
0.03066610866121336
0.9646271662545842
0.07892366609862132
0.9500558385330082
0.1471331441644766
0.9893588195222355
0.8971359321557311
0.07433352818908841
0.01642468445129512
0.03742716801136405
0.997304454418778
0.9241798642775665
0.02720208274983652
0.04037533603537415
0.9507153894665157
0.01457658378702294
0.01732333623581559
0.06832429829273966
0.06030234375825056
0.8978550093082309
0.9522266103470972
0.01300752615816534
0.04385666250801116
0.03318739880961825
0.05037027112217416
0.8516520952619188
0.08278592783988074
0.1199564594358999
0.1372787119175991
0.02706424735697317
0.1388358768531177
0.963850095238712
0.1325243500240952
0.1100000138003461
0.987827152316022
0.04988017401383925
0.9352816324717776
0.9410524058463626
0.02987404180910988
0.00293442473847326
0.936220661824899
0.02522030443273227
0.01545624134611023
0.1202193101592017
0.9409662826715242
0.9811703631914932
0.850979246198037
0.9585469944875354
0.9469177388175583
0.02106667597710181
0.9197093933208951
0.9602165103710177
0.99392575182433
0.9314760867983399
0.02274401188570718
0.9478009606705237
0.06823400513175579
0.1155152293876874
0.03755264637167836
0.1345574961929895
0.9316536004049597
0.98998432717504
0.09936332858496325
0.9155290284881089
0.7796357226433185
0.9317834087859006
0.9677391768127104
0.9524080512085055
0.987731266464553
0.1308296530968835
0.9529582508293231
0.987005790748665
0.02325124234588971
0.860382832825849
0.9309537482703468
0.00597738016957064
0.8502613662054966
0.909443720244154
0.9495241963259062
0.9882246121778364
0.05721474054392506
0.01790045108253702
0.06439890344561075
0.9967005290040568
0.8812756086375025
0.04087597702978414
0.9340290057000489
0.1077392993631462
0.02514778501341286
0.9298276477087326
0.1260337023156416
0.01980568074959813
0.9816674127474189
0.06220411536807647
0.03654148560628211
0.06310245074026255
0.9464186030875301
0.8201717405090667
0.00754351518788248
0.8899484771562277
0.9959172866535424
0.9891882860554676
0.08568354226401828
0.9763881197611176
0.03023090442881602
0.009796671225410981
0.847743438427049
0.1161541779247993
0.04523436966909564
0.9636732661404495
0.03161684656603357
0.8146977044155156
0.0952604475069008
0.9588090850052444
0.1454651531178842
0.9709339947917534
0.8250284866810171
0.9684759494123524
0.01531874632033524
0.9162721179407737
0.9609187152042181
0.9079938425566914
0.1308558520482307
0.1147567189226965
0.07194044362434941
0.9981963478669631
0.06005822702907104
0.05210507141607965
0.8883067464089697
0.1567797432659908
0.935202882434363
0.04500348531347506
0.9589465210088333
0.1191508142668703
0.9104608317205676
0.9973722883093445
0.02434000803502033
0.08118532425286779
0.9518282529565945
0.07867476559235943
0.1034016860017071
0.9662683766034412
0.1620147662597776
0.9128669555033988
0.8484656638534152
0.9090428091087129
0.9867442172130952
0.9558281232131117
0.9735428051625646
0.02460287562245548
0.998858159053311
0.869005438845068
0.0002707420190533572
0.05899789380850579
0.8522404377624677
0.05618883990386239
0.003683033514194686
0.007407308850158207
0.1126065522264398
0.9993335554520568
0.9422700004471569
0.9562639244119183
0.0823164394956967
0.976849623868652
0.1617520652996985
0.1018090779283788
0.9563353026160474
0.03937061298650014
0.1644276357484968
0.06199679907743359
0.0194707339094028
0.02671056741289987
0.8871223123444617
0.1522997612175129
0.103785958035356
0.8951952978193161
0.950776921817826
0.03259170653033232
0.04576726924539167
0.9503220418840136
0.007405095923084817
0.1205691299977724
0.08928837926074942
0.9478218441168788
0.9938888520848216
0.8751582757577694
0.0209235154935365
0.9905763752048308
0.9322075938340039
0.8693996321976123
0.04617583443673373
0.8893025011165658
0.06588338968531347
0.1508471235085976
0.928275615852547
0.8848396590361398
0.9246381767943149
0.1334650456109739
0.8897829564571741
0.9749260831964991
0.894402971719024
0.1371606249134699
0.01081011340026068
0.0656835235587499
0.9935717538496429
0.1467495831512501
0.9305544142777651
0.9851131624581484
0.0372905221828021
0.9808611930918102
0.9817335942966274
0.07212122761443676
0.9389773866752934
0.0136005412358733
0.07752830220194072
0.9826093696648736
0.9436918147220751
0.9341223265019202
0.9983994990445841
0.9946701819108127
0.1654153040850392
0.08537027094890898
0.9767454679327431
0.9545143143271434
0.04382722870482752
0.07232843869915201
0.04295102844937421
0.1374000469388147
0.9470619745649698
0.9155783831516286
0.04783324240891892
0.932484245760787
0.9605644616067278
0.1086550465318518
0.100978568030335
0.9392406190374102
0.9784411973603236
0.9831761191488828
0.0682582549397823
0.100298512495783
0.9912407775382377
0.9831411161332713
0.05091578230062122
0.9002841748669661
0.9639403831915012
0.9669075999779102
0.9738045592755706
0.1562640954283991
0.888875731545302
0.9849657106602292
0.9457334374578076
0.9923604743161627
0.9914993884161706
0.0536469297724996
0.9834259678903914
0.01958957410439566
0.9553103863845942
0.9768206112986696
0.04157259134170294
0.9413708856456858
0.1224451319248352
0.0007250988264292498
0.9012023853894222
0.8836768057827505
0.02377435206943885
0.9862890682570005
0.8830623230370015
0.05000330749065111
0.01713597567060789
0.03850507090816335
0.9270158092422488
0.04584892776188142
0.2579171092263354
0.09194650019541765
0.1095054142561381
0.06897467418370662
0.8511612201608696
0.05639514507014721
0.9978078051767818
0.9210424699339785
0.9951371215266749
0.1198717868271575
0.8942880634757185
0.05371216822616783
0.8145939426283182
0.02077157008331986
0.04454840675356918
0.9669547520693214
0.05027629038769104
0.986934394453089
0.9744703438425497
0.1686477085267359
0.0511241558477186
0.009045214909790874
0.02677719660487116
0.2219852181220432
0.8704795388346036
0.07039369382327573
0.02502005898855638
0.8900404140094101
0.1569682730429136
0.901997473832841
0.9818248540912521
0.03496344190857885
0.1874322968997156
0.8591764020876607
0.926495154857616
0.911426447491609
0.9222807374428316
0.887008526847557
0.942306164851691
0.9926839936691001
0.9846569724767212
0.08250687704396509
0.9018056031874628
0.008073228794547069
0.024365465797398
0.01256650777305443
0.9836366846721009
0.1859883672229824
0.9486911763575944
0.1116492193590795
0.965782623130998
0.8425442522138822
0.03927123447274923
0.9143565906695297
0.09850271156848664
0.01245902090270876
0.9882433203719403
0.831084458967178
0.0044625997236374
0.9976728078301791
0.977023663821017
0.02620972326973689
0.009961084709153837
0.02883198302132058
0.9552709821830015
0.9001580871699276
0.06518754200004657
0.0927140385070285
0.9933786107655114
0.019760589985087
0.003490846108242343
0.8756763226636747
0.09254803291934219
0.9657381509697563
0.1011178480419019
0.9641876774855658
0.9736475474397812
0.9202769383961701
0.97156718307905
0.9785042592392265
0.03197636526909758
0.08947157781733699
0.0179068955942106
0.817904398632194
0.9190127344024704
0.01015774973739569
0.8781144917818375
0.04472560305970918
0.8206909508983291
0.9255405398116867
0.9997115787102472
0.1328425217674024
0.02995371584287993
0.0003680026646370029
0.9031303443236818
0.9254241038127777
0.0283715485757566
0.04549281274319078
0.1084105934376833
0.919742937884136
0.01556518714710333
0.9821482780270506
0.012248175148966
0.01833168268815111
0.003190407921123476
0.09561763573473257
0.03076946804260075
0.9864152967250545
0.9875350785517262
0.942460828703112
0.06028478875827814
0.1491405093238439
0.9539674728465758
0.9812733814690587
0.9410629690971518
0.9290301248735986
0.97476747916941
0.9807102709448751
0.9482157080139745
0.9305651133831631
0.1549525106535399
0.008509582033295058
0.04834909437393056
0.9397899523438764
0.0869828761985344
0.9268593826394973
0.01078805835292098
0.01155084945369947
0.9557725732003012
0.183866760800867
0.02481340176599466
0.03205117596897599
0.009292938587873141
0.02071219713172846
0.9953869201444432
0.9029698893150951
0.0241985631305524
0.9604170151590398
0.9648720597894539
0.01911675469445377
0.9215944741817045
0.9604890451579476
0.0534788447506678
0.08036843148114892
0.9892412342341463
0.0535778232983159
0.872681972203452
0.849864391387234
0.09960968184892613
0.9354253314781638
0.9339738554853771
0.9108761637950706
0.8456911606677953
0.8974281944562017
0.9918588668312663
0.08316290987868914
0.0126084984812435
0.04643187022302958
0.9114674697170289
0.9998543519696402
0.1038884016546972
0.1418855354130288
0.9866440825210872
0.1261345323944412
0.9966067072308984
0.9199344322749419
0.9661733897935763
0.02630691418061292
0.07566226211901132
0.002959087046912786
0.02602869616985169
0.003274653131372544
0.1007446934510094
0.8300407160276632
0.1221440302824553
0.9514205895277249
0.09044173863380836
0.9795754153126778
0.01251976838258944
0.08182825346517818
0.03808368819408641
0.9343883223390377
0.1268946863397487
0.9347115172329099
0.05414932765730628
0.9145210897326549
0.9756329198647208
0.926904217484011
0.04369017952662659
0.07407148724557062
0.9039542362658872
0.07486327269014992
0.9983557919571018
0.04358418188478362
0.08866264570104958
0.0005492735111719073
0.01982305700182958
0.9835856699478833
0.857347065029899
0.9807238141731337
0.9488586890982823
0.9184075173223623
0.1348346186327524
0.9372118057636564
0.03499124233193093
0.9617281689476828
0.05186942529062091
0.1751289701180976
0.00654899156612266
0.02093717982865097
0.04501582648709215
0.9414570473571139
0.8376331990936933
0.1491182577572922
0.9266315798533502
0.06519295610051777
0.9921883599179026
0.02242475801089816
0.01263022865587195
0.9723445546926779
0.9469807048593971
0.9979076783553771
0.9928829640445201
0.05729781519152418
0.9569901215701764
0.9968908631768498
0.1123100296762272
0.9619990851137699
0.9715845035112928
0.02717940080196901
0.8282231796953952
0.7882110059704701
0.875388351394439
0.8946198432541181
0.8120849169009622
0.9472446643604029
0.007881119167673704
0.957638903887976
0.9178036440661911
0.07107474792571358
0.9565018538226955
0.0002121449053554018
0.9979818314712523
0.9351691455454181
0.967257023223298
0.1292402227287527
0.9724025466003775
0.003012455193905545
0.9559497928768795
0.9834846241731137
0.1386935982703524
0.144539464718514
0.0405118098675748
0.02545643145809206
0.09239965665533316
0.9955397421438406
0.0741929550575207
0.1166630662731708
0.0703929975982993
0.2117132836536909
0.9222200724484946
0.08268365018997031
0.1799791476081198
0.907225787793168
0.09318777221361006
0.9323775325061895
0.09011408730526674
0.1754996469955938
0.1084195326215261
0.00819649126750837
0.004424017034307805
0.1924763595743787
0.05197858269656345
0.1420832396977076
0.1129614630560275
0.06641060038854318
0.9369945680792217
0.1149489530152256
0.03348925404079638
0.9882714406207346
0.9554833631828094
0.8594836824949126
0.06831103138197407
0.02024872136612218
0.977019244731539
0.9763025754238602
0.9857048350571291
0.9572813784829165
0.9685053436684563
0.002256569569325405
0.8722015387499232
0.001595716833218001
0.9988267274155616
0.02632337731088434
0.929362996884007
0.1385849702479284
0.03617674968751129
0.8935481903454205
0.9792614112436497
0.02432831726843286
0.9981879701463817
0.1044194773979145
0.002559451495610457
0.2796957937163408
0.978211137175352
0.972640906767215
0.9850103943294795
0.1126812232586924
0.9968441689227814
0.8521360532593882
0.899087958971069
0.01329432372315109
0.02734122067338778
0.1157600553139776
0.004539961290568195
0.9888975014453311
0.05290769797823622
0.8757055712403402
0.1130580894850745
0.9673152578673824
0.06059979399430562
0.07843327375478691
0.1551697547032953
0.8751216453524729
0.9911924649963382
0.104965986590645
0.886052938082072
0.9287240967493483
0.8240447686079182
0.971831125062788
0.9827352431609299
0.1147460099976346
0.01246517913533571
0.07618546510851665
0.06016698597257607
0.9715114071943564
0.03400538972853184
0.1216762431081021
0.9854025265949597
0.996759623131133
0.1689601465244662
0.01796864946895981
0.8882191601064319
0.9489033739619673
0.9816319294782874
0.9679286778425614
0.913468105516264
0.03175651628355974
0.8681216611932135
0.9626991987575227
0.01088678304464113
0.1138151046994208
0.9235920845741539
0.07629152126332116
0.09550421175235085
0.9444767917613445
0.8376272117729343

